DR-SPAAM: A Spatial-Attention and Auto-regressive Model for Person Detection in 2D Range Data

Detecting persons using a 2D LiDAR is a challenging task due to the low information content of 2D range data. To alleviate the problem caused by the sparsity of the LiDAR points, current state-of-the-art methods fuse multiple previous scans and perform detection using the combined scans. The downside of such a backward looking fusion is that all the scans need to be aligned explicitly, and the necessary alignment operation makes the whole pipeline more expensive -- often too expensive for real-world applications. In this paper, we propose a person detection network which uses an alternative strategy to combine scans obtained at different times. Our method, Distance Robust SPatial Attention and Auto-regressive Model (DR-SPAAM), follows a forward looking paradigm. It keeps the intermediate features from the backbone network as a template and recurrently updates the template when a new scan becomes available. The updated feature template is in turn used for detecting persons currently in the scene. On the DROW dataset, our method outperforms the existing state-of-the-art, while being approximately four times faster, running at 87.2 FPS on a laptop with a dedicated GPU and at 22.6 FPS on an NVIDIA Jetson AGX embedded GPU. We release our code in PyTorch and a ROS node including pre-trained models.

==> data/WNet3xLF2p-T5-odom=rot-trainval_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
91.429,1.619
91.667,1.670
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
93.333,2.126
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
96.629,4.352
96.703,4.453
96.774,4.555
96.842,4.656
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
95.283,5.111
95.370,5.213
95.455,5.314
95.536,5.415
95.614,5.516
95.690,5.617
95.763,5.719
95.833,5.820
95.902,5.921
95.968,6.022
96.032,6.123
96.094,6.225
96.154,6.326
96.212,6.427
96.269,6.528
96.324,6.630
96.377,6.731
96.429,6.832
96.479,6.933
96.528,7.034
96.575,7.136
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.203,7.692
96.250,7.794
95.652,7.794
95.706,7.895
95.758,7.996
95.808,8.097
95.858,8.198
95.906,8.300
95.954,8.401
96.000,8.502
95.480,8.553
95.531,8.654
95.580,8.755
95.055,8.755
95.109,8.856
95.161,8.957
95.213,9.059
95.263,9.160
95.312,9.261
95.361,9.362
95.408,9.464
95.455,9.565
95.500,9.666
95.545,9.767
95.588,9.868
95.631,9.970
95.673,10.071
95.215,10.071
95.261,10.172
95.305,10.273
95.349,10.374
95.392,10.476
95.434,10.577
95.475,10.678
95.516,10.779
95.556,10.881
95.595,10.982
95.633,11.083
95.671,11.184
95.708,11.285
95.745,11.387
95.781,11.488
95.816,11.589
95.851,11.690
95.885,11.791
95.918,11.893
95.951,11.994
95.984,12.095
96.016,12.196
96.047,12.298
96.078,12.399
95.720,12.449
95.753,12.551
95.385,12.551
95.420,12.652
95.455,12.753
95.113,12.804
95.149,12.905
95.185,13.006
95.221,13.107
95.255,13.209
95.290,13.310
95.324,13.411
95.357,13.512
95.390,13.613
95.423,13.715
95.455,13.816
95.122,13.816
95.156,13.917
95.189,14.018
95.222,14.119
95.254,14.221
95.286,14.322
95.318,14.423
95.349,14.524
95.380,14.626
95.410,14.727
95.440,14.828
95.469,14.929
95.498,15.030
95.527,15.132
95.556,15.233
95.584,15.334
95.611,15.435
95.639,15.536
95.666,15.638
95.692,15.739
95.719,15.840
95.745,15.941
95.770,16.043
95.796,16.144
95.821,16.245
95.846,16.346
95.870,16.447
95.894,16.549
95.918,16.650
95.942,16.751
95.965,16.852
95.989,16.953
96.011,17.055
96.034,17.156
95.775,17.206
95.798,17.308
95.531,17.308
95.556,17.409
95.580,17.510
95.604,17.611
95.628,17.713
95.652,17.814
95.676,17.915
95.699,18.016
95.722,18.117
95.745,18.219
95.767,18.320
95.789,18.421
95.812,18.522
95.833,18.623
95.855,18.725
95.876,18.826
95.897,18.927
95.918,19.028
95.685,19.079
95.707,19.180
95.729,19.281
95.750,19.383
95.771,19.484
95.792,19.585
95.813,19.686
95.577,19.686
95.599,19.787
95.377,19.838
95.400,19.939
95.422,20.040
95.444,20.142
95.465,20.243
95.487,20.344
95.261,20.344
95.283,20.445
95.305,20.547
95.327,20.648
95.349,20.749
95.370,20.850
95.150,20.850
95.172,20.951
95.195,21.053
95.216,21.154
95.238,21.255
95.260,21.356
95.281,21.457
95.302,21.559
95.323,21.660
95.344,21.761
95.364,21.862
95.385,21.964
95.405,22.065
95.425,22.166
95.445,22.267
95.464,22.368
95.484,22.470
95.503,22.571
95.522,22.672
95.541,22.773
95.560,22.874
95.368,22.925
95.388,23.026
95.407,23.128
95.426,23.229
95.238,23.279
95.258,23.381
95.277,23.482
95.297,23.583
95.316,23.684
95.122,23.684
95.142,23.785
95.161,23.887
95.181,23.988
95.200,24.089
95.020,24.140
95.040,24.241
95.059,24.342
95.079,24.443
95.098,24.545
95.117,24.646
95.136,24.747
95.155,24.848
95.174,24.949
95.192,25.051
95.010,25.051
95.029,25.152
95.048,25.253
95.066,25.354
95.085,25.455
95.104,25.557
94.934,25.607
94.953,25.709
94.972,25.810
94.796,25.810
94.815,25.911
94.834,26.012
94.853,26.113
94.872,26.215
94.891,26.316
94.909,26.417
94.928,26.518
94.756,26.518
94.775,26.619
94.794,26.721
94.812,26.822
94.831,26.923
94.849,27.024
94.867,27.126
94.885,27.227
94.903,27.328
94.921,27.429
94.755,27.429
94.774,27.530
94.792,27.632
94.810,27.733
94.828,27.834
94.845,27.935
94.863,28.036
94.881,28.138
94.728,28.188
94.746,28.289
94.764,28.391
94.781,28.492
94.799,28.593
94.816,28.694
94.833,28.796
94.851,28.897
94.868,28.998
94.884,29.099
94.737,29.150
94.754,29.251
94.771,29.352
94.788,29.453
94.805,29.555
94.822,29.656
94.669,29.656
94.686,29.757
94.703,29.858
94.560,29.909
94.577,30.010
94.595,30.111
94.612,30.213
94.629,30.314
94.646,30.415
94.662,30.516
94.514,30.516
94.531,30.617
94.393,30.668
94.410,30.769
94.427,30.870
94.444,30.972
94.462,31.073
94.479,31.174
94.495,31.275
94.512,31.377
94.368,31.377
94.385,31.478
94.402,31.579
94.268,31.630
94.286,31.731
94.303,31.832
94.320,31.933
94.337,32.034
94.354,32.136
94.370,32.237
94.387,32.338
94.404,32.439
94.420,32.540
94.436,32.642
94.298,32.642
94.315,32.743
94.186,32.794
94.203,32.895
94.220,32.996
94.236,33.097
94.253,33.198
94.126,33.249
94.143,33.350
94.160,33.451
94.176,33.553
94.051,33.603
94.068,33.704
94.085,33.806
94.101,33.907
94.118,34.008
93.986,34.008
94.003,34.109
94.019,34.211
94.036,34.312
94.053,34.413
93.923,34.413
93.939,34.514
93.819,34.565
93.690,34.565
93.707,34.666
93.724,34.767
93.741,34.868
93.758,34.970
93.775,35.071
93.792,35.172
93.809,35.273
93.683,35.273
93.700,35.374
93.717,35.476
93.733,35.577
93.750,35.678
93.767,35.779
93.651,35.830
93.668,35.931
93.553,35.982
93.570,36.083
93.586,36.184
93.603,36.285
93.620,36.387
93.636,36.488
93.653,36.589
93.532,36.589
93.419,36.640
93.308,36.690
93.188,36.690
93.205,36.791
93.223,36.893
93.103,36.893
93.121,36.994
93.138,37.095
93.029,37.146
93.047,37.247
93.064,37.348
92.956,37.399
92.974,37.500
92.991,37.601
93.009,37.702
92.893,37.702
92.910,37.804
92.795,37.804
92.813,37.905
92.831,38.006
92.848,38.107
92.866,38.209
92.883,38.310
92.778,38.360
92.796,38.462
92.814,38.563
92.831,38.664
92.727,38.715
92.615,38.715
92.633,38.816
92.521,38.816
92.419,38.866
92.437,38.968
92.326,38.968
92.344,39.069
92.363,39.170
92.381,39.271
92.271,39.271
92.289,39.372
92.189,39.423
92.208,39.524
92.108,39.575
92.009,39.626
92.028,39.727
92.047,39.828
91.949,39.879
91.967,39.980
91.986,40.081
91.889,40.132
91.908,40.233
91.926,40.334
91.945,40.435
91.848,40.486
91.743,40.486
91.762,40.587
91.657,40.587
91.553,40.587
91.572,40.688
91.591,40.789
91.610,40.891
91.629,40.992
91.648,41.093
91.545,41.093
91.564,41.194
91.470,41.245
91.368,41.245
91.387,41.346
91.406,41.447
91.425,41.549
91.324,41.549
91.343,41.650
91.251,41.700
91.271,41.802
91.180,41.852
91.199,41.953
91.099,41.953
91.118,42.055
91.028,42.105
90.939,42.156
90.850,42.206
90.870,42.308
90.889,42.409
90.693,42.409
90.713,42.510
90.733,42.611
90.753,42.713
90.773,42.814
90.792,42.915
90.812,43.016
90.832,43.117
90.745,43.168
90.658,43.219
90.678,43.320
90.698,43.421
90.516,43.472
90.536,43.573
90.556,43.674
90.576,43.775
90.596,43.877
90.521,43.978
90.541,44.079
90.363,44.130
90.383,44.231
90.402,44.332
90.329,44.433
90.349,44.534
90.276,44.636
90.204,44.737
90.224,44.838
90.152,44.939
90.172,45.040
90.192,45.142
90.020,45.192
89.839,45.192
89.859,45.294
89.880,45.395
89.810,45.496
89.631,45.496
89.563,45.597
89.495,45.698
89.515,45.800
89.536,45.901
89.469,46.002
89.489,46.103
89.510,46.204
89.530,46.306
89.551,46.407
89.484,46.508
89.504,46.609
89.331,46.609
89.265,46.711
89.286,46.812
89.114,46.812
88.953,46.862
88.974,46.964
88.995,47.065
88.836,47.115
88.857,47.217
88.699,47.267
88.720,47.368
88.742,47.470
88.574,47.470
88.407,47.470
88.429,47.571
88.368,47.672
88.307,47.773
88.329,47.874
88.268,47.976
88.208,48.077
88.230,48.178
88.252,48.279
88.192,48.381
88.214,48.482
88.154,48.583
88.176,48.684
88.117,48.785
88.139,48.887
87.989,48.937
87.931,49.038
87.873,49.140
87.895,49.241
87.917,49.342
87.759,49.342
87.781,49.443
87.803,49.545
87.657,49.595
87.679,49.696
87.701,49.798
87.722,49.899
87.744,50.000
87.589,50.000
87.611,50.101
87.555,50.202
87.577,50.304
87.599,50.405
87.456,50.455
87.314,50.506
87.173,50.557
87.032,50.607
86.979,50.709
87.002,50.810
87.024,50.911
86.972,51.012
86.994,51.113
86.942,51.215
86.889,51.316
86.838,51.417
86.860,51.518
86.882,51.619
86.905,51.721
86.927,51.822
86.780,51.822
86.644,51.872
86.594,51.974
86.616,52.075
86.639,52.176
86.661,52.277
86.527,52.328
86.394,52.379
86.261,52.429
86.130,52.480
86.153,52.581
86.104,52.682
86.056,52.783
85.914,52.783
85.938,52.885
85.808,52.935
85.761,53.036
85.784,53.138
85.808,53.239
85.831,53.340
85.691,53.340
85.714,53.441
85.737,53.543
85.691,53.644
85.714,53.745
85.737,53.846
85.691,53.947
85.714,54.049
85.669,54.150
85.623,54.251
85.646,54.352
85.669,54.453
85.692,54.555
85.714,54.656
85.590,54.706
85.455,54.706
85.331,54.757
85.208,54.808
85.165,54.909
85.043,54.960
85.066,55.061
84.945,55.111
84.825,55.162
84.783,55.263
84.806,55.364
84.830,55.466
84.788,55.567
84.657,55.567
84.615,55.668
84.485,55.668
84.368,55.719
84.392,55.820
84.351,55.921
84.311,56.022
84.183,56.022
84.143,56.123
84.167,56.225
84.051,56.275
84.012,56.377
84.036,56.478
83.910,56.478
83.934,56.579
83.820,56.630
83.782,56.731
83.743,56.832
83.619,56.832
83.581,56.933
83.457,56.933
83.333,56.933
83.358,57.034
83.235,57.034
83.112,57.034
83.137,57.136
83.101,57.237
83.125,57.338
83.004,57.338
82.895,57.389
82.920,57.490
82.811,57.540
82.776,57.642
82.669,57.692
82.694,57.794
82.719,57.895
82.612,57.945
82.505,57.996
82.399,58.047
82.425,58.148
82.307,58.148
82.189,58.148
82.156,58.249
82.038,58.249
81.922,58.249
81.889,58.350
81.915,58.451
81.883,58.553
81.850,58.654
81.876,58.755
81.773,58.806
81.671,58.856
81.570,58.907
81.538,59.008
81.507,59.109
81.533,59.211
81.502,59.312
81.471,59.413
81.371,59.464
81.259,59.464
81.285,59.565
81.185,59.615
81.087,59.666
80.988,59.717
81.014,59.818
81.040,59.919
80.930,59.919
80.956,60.020
80.858,60.071
80.829,60.172
80.733,60.223
80.623,60.223
80.527,60.273
80.499,60.374
80.391,60.374
80.283,60.374
80.255,60.476
80.161,60.526
80.054,60.526
79.960,60.577
79.987,60.678
79.893,60.729
79.867,60.830
79.841,60.931
79.815,61.032
79.723,61.083
79.617,61.083
79.644,61.184
79.553,61.235
79.448,61.235
79.475,61.336
79.502,61.437
79.529,61.538
79.425,61.538
79.452,61.640
79.362,61.690
79.259,61.690
79.286,61.791
79.313,61.893
79.288,61.994
79.199,62.045
79.110,62.095
79.137,62.196
79.113,62.298
79.025,62.348
78.924,62.348
78.951,62.449
78.863,62.500
78.776,62.551
78.753,62.652
78.653,62.652
78.517,62.702
78.445,62.804
78.472,62.905
78.450,63.006
78.302,63.006
78.280,63.107
78.209,63.209
78.236,63.310
78.104,63.360
78.034,63.462
77.964,63.563
77.991,63.664
77.922,63.765
77.791,63.816
77.648,63.816
77.580,63.917
77.607,64.018
77.587,64.119
77.520,64.221
77.500,64.322
77.527,64.423
77.400,64.474
77.273,64.524
77.253,64.626
77.234,64.727
77.169,64.828
77.029,64.828
76.891,64.828
76.753,64.828
76.689,64.929
76.565,64.980
76.443,65.030
76.425,65.132
76.289,65.132
76.317,65.233
76.345,65.334
76.210,65.334
76.238,65.435
76.104,65.435
75.969,65.435
75.909,65.536
75.789,65.587
75.657,65.587
75.597,65.688
75.537,65.789
75.406,65.789
75.275,65.789
75.159,65.840
75.101,65.941
75.130,66.043
75.072,66.144
75.014,66.245
74.900,66.296
74.786,66.346
74.673,66.397
74.560,66.447
74.448,66.498
74.434,66.599
74.323,66.650
74.310,66.751
74.199,66.802
74.089,66.852
74.118,66.953
74.008,67.004
73.898,67.055
73.845,67.156
73.874,67.257
73.821,67.358
73.713,67.409
73.591,67.409
73.484,67.460
73.363,67.460
73.242,67.460
73.121,67.460
73.111,67.561
73.005,67.611
72.886,67.611
72.767,67.611
72.757,67.713
72.638,67.713
72.589,67.814
72.472,67.814
72.423,67.915
72.306,67.915
72.204,67.966
72.088,67.966
71.972,67.966
71.925,68.067
71.825,68.117
71.817,68.219
71.702,68.219
71.603,68.269
71.504,68.320
71.459,68.421
71.451,68.522
71.353,68.573
71.256,68.623
71.144,68.623
71.174,68.725
71.077,68.775
70.966,68.775
70.922,68.877
70.812,68.877
70.717,68.927
70.622,68.978
70.512,68.978
70.418,69.028
70.325,69.079
70.319,69.180
70.211,69.180
70.118,69.231
70.077,69.332
69.969,69.332
69.878,69.383
69.786,69.433
69.695,69.484
69.589,69.484
69.484,69.484
69.378,69.484
69.273,69.484
69.235,69.585
69.146,69.636
69.042,69.636
68.938,69.636
68.834,69.636
68.747,69.686
68.644,69.686
68.607,69.787
68.520,69.838
68.418,69.838
68.299,69.889
68.198,69.889
68.128,69.990
68.059,70.091
67.941,70.142
67.824,70.192
67.822,70.294
67.690,70.294
67.656,70.395
67.540,70.445
67.409,70.445
67.279,70.445
67.149,70.445
67.020,70.445
67.051,70.547
66.939,70.597
66.810,70.597
66.683,70.597
66.571,70.648
66.540,70.749
66.429,70.800
66.319,70.850
66.194,70.850
66.069,70.850
66.008,70.951
66.040,71.053
65.931,71.103
65.808,71.103
65.778,71.204
65.718,71.306
65.612,71.356
65.490,71.356
65.369,71.356
65.264,71.407
65.143,71.407
65.039,71.457
64.936,71.508
64.833,71.559
64.776,71.660
64.674,71.711
64.617,71.812
64.516,71.862
64.399,71.862
64.282,71.862
64.166,71.862
64.067,71.913
64.041,72.014
63.926,72.014
63.901,72.115
63.787,72.115
63.762,72.217
63.738,72.318
63.713,72.419
63.600,72.419
63.576,72.520
63.479,72.571
63.367,72.571
63.255,72.571
63.160,72.621
63.065,72.672
62.971,72.723
62.877,72.773
62.767,72.773
62.674,72.824
62.581,72.874
62.533,72.976
62.424,72.976
62.403,73.077
62.295,73.077
62.204,73.128
62.097,73.128
61.991,73.128
61.884,73.128
61.795,73.178
61.689,73.178
61.584,73.178
61.480,73.178
61.375,73.178
61.271,73.178
61.168,73.178
61.064,73.178
60.961,73.178
60.859,73.178
60.747,73.229
60.755,73.330
60.653,73.330
60.543,73.381
60.433,73.431
60.324,73.482
60.224,73.482
60.099,73.482
59.992,73.532
59.885,73.583
59.762,73.583
59.639,73.583
59.517,73.583
59.395,73.583
59.291,73.634
59.170,73.634
59.067,73.684
58.947,73.684
58.845,73.735
58.743,73.785
58.625,73.785
58.524,73.836
58.557,73.937
58.440,73.937
58.323,73.937
58.224,73.988
58.108,73.988
57.993,73.988
57.895,74.038
57.780,74.038
57.667,74.038
57.553,74.038
57.457,74.089
57.361,74.140
57.249,74.140
57.154,74.190
57.060,74.241
57.026,74.342
56.916,74.342
56.823,74.393
56.834,74.494
56.845,74.595
56.753,74.646
56.644,74.646
56.535,74.646
56.427,74.646
56.336,74.696
56.245,74.747
56.138,74.747
56.032,74.747
55.942,74.798
55.853,74.848
55.765,74.899
55.677,74.949
55.572,74.949
55.522,75.051
55.473,75.152
55.369,75.152
55.283,75.202
55.176,75.253
55.070,75.304
54.965,75.354
54.897,75.455
54.796,75.455
54.696,75.455
54.595,75.455
54.492,75.506
54.373,75.506
54.271,75.557
54.153,75.557
54.052,75.607
53.952,75.658
53.835,75.658
53.719,75.658
53.620,75.709
53.505,75.709
53.390,75.709
53.276,75.709
53.179,75.759
53.066,75.759
52.954,75.759
52.858,75.810
52.746,75.810
52.635,75.810
52.525,75.810
52.431,75.860
52.321,75.860
52.300,75.962
52.191,75.962
52.099,76.012
51.990,76.012
51.899,76.063
51.792,76.063
51.702,76.113
51.595,76.113
51.506,76.164
51.504,76.265
51.398,76.265
51.310,76.316
51.205,76.316
51.101,76.316
51.014,76.366
50.911,76.366
50.893,76.468
50.790,76.468
50.755,76.569
50.653,76.569
50.551,76.569
50.450,76.569
50.349,76.619
50.249,76.619
50.132,76.619
50.033,76.670
50.016,76.771
49.901,76.771
49.787,76.771
49.673,76.771
49.559,76.771
49.527,76.872
49.414,76.872
49.351,76.974
49.288,77.075
49.225,77.176
49.114,77.176
49.004,77.176
48.894,77.176
48.801,77.227
48.756,77.328
48.647,77.328
48.555,77.379
48.464,77.429
48.357,77.429
48.266,77.480
48.268,77.581
48.178,77.632
48.073,77.632
47.984,77.682
47.879,77.682
47.867,77.783
47.779,77.834
47.675,77.834
47.572,77.834
47.516,77.935
47.414,77.935
47.312,77.935
47.210,77.935
47.109,77.935
47.009,77.935
46.908,77.935
46.794,77.935
46.681,77.935
46.568,77.935
46.456,77.935
46.360,77.986
46.248,77.986
46.154,78.036
46.044,78.036
45.950,78.087
45.857,78.138
45.764,78.188
45.656,78.188
45.548,78.188
45.441,78.188
45.420,78.289
45.329,78.340
45.223,78.340
45.134,78.391
45.045,78.441
44.957,78.492
44.923,78.593
44.916,78.694
44.857,78.796
44.754,78.796
44.652,78.796
44.549,78.796
44.448,78.796
44.346,78.796
44.246,78.796
44.145,78.796
44.102,78.897
44.006,78.947
43.963,79.049
43.868,79.099
43.757,79.099
43.647,79.099
43.538,79.099
43.444,79.150
43.352,79.200
43.244,79.200
43.137,79.200
43.030,79.200
42.939,79.251
42.959,79.352
42.896,79.453
42.791,79.453
42.686,79.453
42.598,79.504
42.494,79.504
42.406,79.555
42.403,79.656
42.300,79.656
42.309,79.757
42.207,79.757
42.105,79.757
42.091,79.858
41.990,79.858
41.890,79.858
41.795,79.909
41.700,79.960
41.590,79.960
41.481,79.960
41.372,79.960
41.279,80.010
41.172,80.010
41.065,80.010
40.959,80.010
40.868,80.061
40.778,80.111
40.688,80.162
40.584,80.162
40.480,80.162
40.377,80.162
40.408,80.263
40.320,80.314
40.218,80.314
40.131,80.364
40.035,80.415
39.935,80.415
39.865,80.516
39.755,80.516
39.661,80.567
39.553,80.567
39.460,80.617
39.368,80.668
39.276,80.719
39.170,80.719
39.079,80.769
38.974,80.769
38.966,80.870
38.862,80.870
38.758,80.870
38.670,80.921
38.582,80.972
38.495,81.022
38.469,81.123
38.368,81.123
38.267,81.123
38.167,81.123
38.058,81.123
37.950,81.123
37.857,81.174
37.750,81.174
37.744,81.275
37.652,81.326
37.547,81.326
37.456,81.377
37.366,81.427
37.263,81.427
37.159,81.427
37.071,81.478
36.969,81.478
36.882,81.528
36.781,81.528
36.680,81.528
36.586,81.579
36.479,81.579
36.372,81.579
36.265,81.579
36.160,81.579
36.069,81.630
35.964,81.630
35.860,81.630
35.757,81.630
35.654,81.630
35.566,81.680
35.501,81.781
35.451,81.883
35.365,81.933
35.265,81.933
35.209,82.034
35.102,82.034
34.996,82.034
34.890,82.034
34.799,82.085
34.695,82.085
34.592,82.085
34.503,82.136
34.464,82.237
34.463,82.338
34.375,82.389
34.345,82.490
34.244,82.490
34.143,82.490
34.036,82.490
33.930,82.490
33.824,82.490
33.719,82.490
33.615,82.490
33.512,82.490
33.408,82.490
33.306,82.490
33.218,82.540
33.245,82.642
33.157,82.692
33.178,82.794
33.091,82.844
33.004,82.895
32.898,82.895
32.793,82.895
32.688,82.895
32.597,82.945
32.507,82.996
32.418,83.047
32.400,83.148
32.311,83.198
32.223,83.249
32.123,83.249
32.023,83.249
31.917,83.249
31.825,83.300
31.734,83.350
31.644,83.401
31.541,83.401
31.438,83.401
31.350,83.451
31.249,83.451
31.148,83.451
31.043,83.451
30.951,83.502
30.847,83.502
30.743,83.502
30.641,83.502
30.539,83.502
30.450,83.553
30.362,83.603
30.262,83.603
30.175,83.654
30.071,83.654
29.980,83.704
29.877,83.704
29.788,83.755
29.686,83.755
29.585,83.755
29.485,83.755
29.398,83.806
29.392,83.907
29.301,83.957
29.279,84.059
29.189,84.109
29.137,84.211
29.035,84.211
28.934,84.211
28.846,84.261
28.742,84.261
28.638,84.261
28.535,84.261
28.445,84.312
28.355,84.362
28.254,84.362
28.154,84.362
28.050,84.362
27.946,84.362
27.844,84.362
27.742,84.362
27.653,84.413
27.552,84.413
27.448,84.413
27.404,84.514
27.317,84.565
27.227,84.615
27.137,84.666
27.036,84.666
26.948,84.717
26.844,84.717
26.741,84.717
26.651,84.767
26.549,84.767
26.460,84.818
26.356,84.818
26.253,84.818
26.151,84.818
26.049,84.818
25.948,84.818
25.848,84.818
25.803,84.919
25.701,84.919
25.614,84.970
25.524,85.020
25.435,85.071
25.332,85.071
25.229,85.071
25.142,85.121
25.041,85.121
24.952,85.172
24.863,85.223
24.776,85.273
24.732,85.374
24.631,85.374
24.531,85.374
24.542,85.476
24.521,85.577
24.419,85.577
24.317,85.577
24.265,85.678
24.225,85.779
24.121,85.779
24.019,85.779
23.917,85.779
23.816,85.779
23.713,85.779
23.611,85.779
23.553,85.881
23.452,85.881
23.412,85.982
23.343,86.083
23.255,86.134
23.153,86.134
23.067,86.184
22.977,86.235
22.936,86.336
22.848,86.387
22.748,86.387
22.662,86.437
22.560,86.437
22.472,86.488
22.372,86.488
22.331,86.589
22.229,86.589
22.129,86.589
22.042,86.640
21.940,86.640
21.865,86.741
21.778,86.791
21.676,86.791
21.575,86.791
21.472,86.791
21.371,86.791
21.282,86.842
21.180,86.842
21.078,86.842
20.978,86.842
20.905,86.943
20.846,87.045
20.745,87.045
20.643,87.045
20.557,87.095
20.468,87.146
20.367,87.146
20.280,87.196
20.192,87.247
20.105,87.298
20.019,87.348
19.931,87.399
19.869,87.500
19.817,87.601
19.729,87.652
19.642,87.702
19.596,87.804
19.494,87.804
19.394,87.804
19.306,87.854
19.309,87.955
19.209,87.955
19.169,88.057
19.068,88.057
18.980,88.107
18.879,88.107
18.825,88.209
18.724,88.209
18.705,88.310
18.618,88.360
18.517,88.360
18.430,88.411
18.330,88.411
18.228,88.411
18.183,88.512
18.095,88.563
17.995,88.563
17.997,88.664
17.910,88.715
17.810,88.715
17.749,88.816
17.647,88.816
17.609,88.917
17.565,89.018
17.556,89.119
17.507,89.221
17.436,89.322
17.348,89.372
17.315,89.474
17.228,89.524
17.141,89.575
17.053,89.626
17.027,89.727
16.950,89.828
16.964,89.929
16.903,90.030
16.816,90.081
16.715,90.081
16.628,90.132
16.578,90.233
16.477,90.233
16.390,90.283
16.373,90.385
16.336,90.486
16.235,90.486
16.148,90.536
16.046,90.536
16.035,90.638
15.980,90.739
15.973,90.840
15.885,90.891
15.798,90.941
15.795,91.043
15.761,91.144
15.760,91.245
15.682,91.346
15.582,91.346
15.482,91.346
15.381,91.346
15.281,91.346
15.181,91.346
15.133,91.447
15.084,91.549
14.997,91.599
14.910,91.650
14.823,91.700
14.746,91.802
14.668,91.903
14.568,91.903
14.480,91.953
14.473,92.055
14.386,92.105
14.286,92.105
14.281,92.206
14.181,92.206
14.105,92.308
14.018,92.358
13.931,92.409
13.891,92.510
13.804,92.561
13.703,92.561
13.695,92.662
13.608,92.713
13.535,92.814
13.510,92.915
13.409,92.915
13.387,93.016
13.300,93.067
13.214,93.117
13.113,93.117


==> data/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
91.429,1.619
91.667,1.670
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
93.333,2.126
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
96.629,4.352
96.703,4.453
96.774,4.555
96.842,4.656
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
95.283,5.111
95.370,5.213
95.455,5.314
95.536,5.415
95.614,5.516
95.690,5.617
95.763,5.719
95.833,5.820
95.902,5.921
95.968,6.022
96.032,6.123
96.094,6.225
96.154,6.326
96.212,6.427
96.269,6.528
96.324,6.630
96.377,6.731
96.429,6.832
96.479,6.933
96.528,7.034
96.575,7.136
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.203,7.692
96.250,7.794
95.652,7.794
95.706,7.895
95.758,7.996
95.808,8.097
95.858,8.198
95.906,8.300
95.954,8.401
96.000,8.502
95.480,8.553
95.531,8.654
95.580,8.755
95.055,8.755
95.109,8.856
95.161,8.957
95.213,9.059
95.263,9.160
95.312,9.261
95.361,9.362
95.408,9.464
95.455,9.565
95.500,9.666
95.545,9.767
95.588,9.868
95.631,9.970
95.673,10.071
95.215,10.071
95.261,10.172
95.305,10.273
95.349,10.374
95.392,10.476
95.434,10.577
95.475,10.678
95.516,10.779
95.556,10.881
95.595,10.982
95.633,11.083
95.671,11.184
95.708,11.285
95.745,11.387
95.781,11.488
95.816,11.589
95.851,11.690
95.885,11.791
95.918,11.893
95.951,11.994
95.984,12.095
96.016,12.196
96.047,12.298
96.078,12.399
95.720,12.449
95.753,12.551
95.385,12.551
95.420,12.652
95.455,12.753
95.113,12.804
95.149,12.905
95.185,13.006
95.221,13.107
95.255,13.209
95.290,13.310
95.324,13.411
95.357,13.512
95.390,13.613
95.423,13.715
95.455,13.816
95.122,13.816
95.156,13.917
95.189,14.018
95.222,14.119
95.254,14.221
95.286,14.322
95.318,14.423
95.349,14.524
95.380,14.626
95.410,14.727
95.440,14.828
95.469,14.929
95.498,15.030
95.527,15.132
95.556,15.233
95.584,15.334
95.611,15.435
95.639,15.536
95.666,15.638
95.692,15.739
95.719,15.840
95.745,15.941
95.770,16.043
95.796,16.144
95.821,16.245
95.846,16.346
95.870,16.447
95.894,16.549
95.918,16.650
95.942,16.751
95.965,16.852
95.989,16.953
96.011,17.055
96.034,17.156
95.775,17.206
95.798,17.308
95.531,17.308
95.556,17.409
95.580,17.510
95.604,17.611
95.628,17.713
95.652,17.814
95.676,17.915
95.699,18.016
95.722,18.117
95.745,18.219
95.767,18.320
95.789,18.421
95.812,18.522
95.833,18.623
95.855,18.725
95.876,18.826
95.897,18.927
95.918,19.028
95.685,19.079
95.707,19.180
95.729,19.281
95.750,19.383
95.771,19.484
95.792,19.585
95.813,19.686
95.577,19.686
95.599,19.787
95.377,19.838
95.400,19.939
95.422,20.040
95.444,20.142
95.465,20.243
95.487,20.344
95.261,20.344
95.283,20.445
95.305,20.547
95.327,20.648
95.349,20.749
95.370,20.850
95.150,20.850
95.172,20.951
95.195,21.053
95.216,21.154
95.238,21.255
95.260,21.356
95.281,21.457
95.302,21.559
95.323,21.660
95.344,21.761
95.364,21.862
95.385,21.964
95.405,22.065
95.425,22.166
95.445,22.267
95.464,22.368
95.484,22.470
95.503,22.571
95.522,22.672
95.541,22.773
95.560,22.874
95.368,22.925
95.388,23.026
95.407,23.128
95.426,23.229
95.238,23.279
95.258,23.381
95.277,23.482
95.297,23.583
95.316,23.684
95.122,23.684
95.142,23.785
95.161,23.887
95.181,23.988
95.200,24.089
95.020,24.140
95.040,24.241
95.059,24.342
95.079,24.443
95.098,24.545
95.117,24.646
95.136,24.747
95.155,24.848
95.174,24.949
95.192,25.051
95.010,25.051
95.029,25.152
95.048,25.253
95.066,25.354
95.085,25.455
95.104,25.557
94.934,25.607
94.953,25.709
94.972,25.810
94.796,25.810
94.815,25.911
94.834,26.012
94.853,26.113
94.872,26.215
94.891,26.316
94.909,26.417
94.928,26.518
94.756,26.518
94.775,26.619
94.794,26.721
94.812,26.822
94.831,26.923
94.849,27.024
94.867,27.126
94.885,27.227
94.903,27.328
94.921,27.429
94.755,27.429
94.774,27.530
94.792,27.632
94.810,27.733
94.828,27.834
94.845,27.935
94.863,28.036
94.881,28.138
94.728,28.188
94.746,28.289
94.764,28.391
94.781,28.492
94.799,28.593
94.816,28.694
94.833,28.796
94.851,28.897
94.868,28.998
94.884,29.099
94.737,29.150
94.754,29.251
94.771,29.352
94.788,29.453
94.805,29.555
94.822,29.656
94.669,29.656
94.686,29.757
94.703,29.858
94.560,29.909
94.577,30.010
94.595,30.111
94.612,30.213
94.629,30.314
94.646,30.415
94.662,30.516
94.514,30.516
94.531,30.617
94.393,30.668
94.410,30.769
94.427,30.870
94.444,30.972
94.462,31.073
94.479,31.174
94.495,31.275
94.512,31.377
94.368,31.377
94.385,31.478
94.402,31.579
94.268,31.630
94.286,31.731
94.303,31.832
94.320,31.933
94.337,32.034
94.354,32.136
94.370,32.237
94.387,32.338
94.404,32.439
94.420,32.540
94.436,32.642
94.298,32.642
94.315,32.743
94.186,32.794
94.203,32.895
94.220,32.996
94.236,33.097
94.253,33.198
94.126,33.249
94.143,33.350
94.160,33.451
94.176,33.553
94.051,33.603
94.068,33.704
94.085,33.806
94.101,33.907
94.118,34.008
93.986,34.008
94.003,34.109
94.019,34.211
94.036,34.312
94.053,34.413
93.923,34.413
93.939,34.514
93.819,34.565
93.690,34.565
93.707,34.666
93.724,34.767
93.741,34.868
93.758,34.970
93.775,35.071
93.792,35.172
93.809,35.273
93.683,35.273
93.700,35.374
93.717,35.476
93.733,35.577
93.750,35.678
93.767,35.779
93.651,35.830
93.668,35.931
93.553,35.982
93.570,36.083
93.586,36.184
93.603,36.285
93.620,36.387
93.636,36.488
93.523,36.538
93.402,36.538
93.290,36.589
93.179,36.640
93.059,36.640
93.077,36.741
93.095,36.842
92.976,36.842
92.994,36.943
93.011,37.045
92.902,37.095
92.920,37.196
92.938,37.298
92.830,37.348
92.848,37.449
92.866,37.551
92.884,37.652
92.768,37.652
92.786,37.753
92.671,37.753
92.689,37.854
92.707,37.955
92.725,38.057
92.743,38.158
92.761,38.259
92.656,38.310
92.674,38.411
92.692,38.512
92.710,38.613
92.606,38.664
92.494,38.664
92.512,38.765
92.400,38.765
92.298,38.816
92.317,38.917
92.206,38.917
92.225,39.018
92.243,39.119
92.262,39.221
92.152,39.221
92.171,39.322
92.071,39.372
92.090,39.474
91.991,39.524
91.892,39.575
91.911,39.676
91.930,39.777
91.832,39.828
91.851,39.929
91.870,40.030
91.773,40.081
91.792,40.182
91.811,40.283
91.830,40.385
91.734,40.435
91.628,40.435
91.648,40.536
91.543,40.536
91.438,40.536
91.458,40.638
91.477,40.739
91.497,40.840
91.516,40.941
91.535,41.043
91.432,41.043
91.451,41.144
91.358,41.194
91.256,41.194
91.275,41.296
91.295,41.397
91.314,41.498
91.212,41.498
91.232,41.599
91.141,41.650
91.160,41.751
91.069,41.802
91.089,41.903
90.989,41.903
91.009,42.004
90.919,42.055
90.830,42.105
90.741,42.156
90.761,42.257
90.672,42.308
90.476,42.308
90.497,42.409
90.517,42.510
90.538,42.611
90.558,42.713
90.578,42.814
90.598,42.915
90.618,43.016
90.532,43.067
90.456,43.168
90.476,43.269
90.496,43.370
90.306,43.370
90.326,43.472
90.346,43.573
90.366,43.674
90.387,43.775
90.312,43.877
90.333,43.978
90.155,44.028
90.176,44.130
90.196,44.231
90.123,44.332
90.144,44.433
90.072,44.534
90.000,44.636
90.020,44.737
89.949,44.838
89.970,44.939
89.990,45.040
89.819,45.091
89.638,45.091
89.659,45.192
89.679,45.294
89.610,45.395
89.432,45.395
89.364,45.496
89.296,45.597
89.318,45.698
89.339,45.800
89.272,45.901
89.293,46.002
89.314,46.103
89.335,46.204
89.355,46.306
89.192,46.356
89.213,46.457
89.040,46.457
88.975,46.559
88.996,46.660
88.825,46.660
88.665,46.711
88.602,46.812
88.623,46.913
88.454,46.913
88.476,47.014
88.319,47.065
88.341,47.166
88.363,47.267
88.196,47.267
88.030,47.267
88.053,47.368
87.992,47.470
87.933,47.571
87.955,47.672
87.896,47.773
87.837,47.874
87.859,47.976
87.882,48.077
87.823,48.178
87.845,48.279
87.787,48.381
87.809,48.482
87.751,48.583
87.774,48.684
87.625,48.735
87.568,48.836
87.511,48.937
87.534,49.038
87.556,49.140
87.399,49.140
87.421,49.241
87.444,49.342
87.299,49.393
87.321,49.494
87.344,49.595
87.367,49.696
87.389,49.798
87.234,49.798
87.257,49.899
87.202,50.000
87.225,50.101
87.247,50.202
87.105,50.253
86.964,50.304
86.824,50.354
86.684,50.405
86.632,50.506
86.655,50.607
86.678,50.709
86.626,50.810
86.649,50.911
86.598,51.012
86.547,51.113
86.496,51.215
86.519,51.316
86.542,51.417
86.565,51.518
86.587,51.619
86.441,51.619
86.306,51.670
86.256,51.771
86.279,51.872
86.303,51.974
86.326,52.075
86.192,52.126
86.060,52.176
85.928,52.227
85.797,52.277
85.821,52.379
85.844,52.480
85.868,52.581
85.738,52.632
85.691,52.733
85.562,52.783
85.516,52.885
85.539,52.986
85.493,53.087
85.366,53.138
85.390,53.239
85.413,53.340
85.368,53.441
85.391,53.543
85.415,53.644
85.370,53.745
85.393,53.846
85.348,53.947
85.304,54.049
85.327,54.150
85.350,54.251
85.374,54.352
85.397,54.453
85.273,54.504
85.138,54.504
85.016,54.555
84.894,54.605
84.851,54.706
84.730,54.757
84.754,54.858
84.633,54.909
84.514,54.960
84.472,55.061
84.496,55.162
84.520,55.263
84.479,55.364
84.348,55.364
84.308,55.466
84.178,55.466
84.061,55.516
84.086,55.617
84.046,55.719
83.930,55.769
83.802,55.769
83.763,55.870
83.788,55.972
83.673,56.022
83.635,56.123
83.660,56.225
83.534,56.225
83.559,56.326
83.446,56.377
83.408,56.478
83.371,56.579
83.246,56.579
83.135,56.630
83.012,56.630
82.889,56.630
82.914,56.731
82.792,56.731
82.670,56.731
82.695,56.832
82.660,56.933
82.551,56.984
82.430,56.984
82.310,56.984
82.336,57.085
82.229,57.136
82.195,57.237
82.075,57.237
82.042,57.338
81.936,57.389
81.903,57.490
81.785,57.490
81.681,57.540
81.577,57.591
81.460,57.591
81.357,57.642
81.254,57.692
81.139,57.692
81.023,57.692
81.050,57.794
81.020,57.895
80.989,57.996
80.959,58.097
80.859,58.148
80.758,58.198
80.659,58.249
80.559,58.300
80.530,58.401
80.557,58.502
80.529,58.603
80.500,58.704
80.402,58.755
80.290,58.755
80.318,58.856
80.221,58.907
80.124,58.957
80.027,59.008
80.055,59.109
79.959,59.160
79.863,59.211
79.755,59.211
79.646,59.211
79.674,59.312
79.579,59.362
79.472,59.362
79.364,59.362
79.257,59.362
79.164,59.413
79.057,59.413
78.965,59.464
78.993,59.565
78.887,59.565
78.782,59.565
78.691,59.615
78.600,59.666
78.510,59.717
78.538,59.818
78.515,59.919
78.411,59.919
78.321,59.970
78.218,59.970
78.195,60.071
78.107,60.121
78.004,60.121
78.033,60.223
78.062,60.324
78.090,60.425
77.988,60.425
78.017,60.526
77.930,60.577
77.828,60.577
77.742,60.628
77.771,60.729
77.749,60.830
77.649,60.830
77.513,60.881
77.363,60.881
77.229,60.931
77.159,61.032
77.090,61.134
76.957,61.184
76.889,61.285
76.743,61.285
76.675,61.387
76.705,61.488
76.686,61.589
76.556,61.640
76.585,61.741
76.518,61.842
76.548,61.943
76.404,61.943
76.262,61.943
76.291,62.045
76.226,62.146
76.161,62.247
76.143,62.348
76.002,62.348
75.862,62.348
75.799,62.449
75.828,62.551
75.811,62.652
75.748,62.753
75.732,62.854
75.761,62.955
75.791,63.057
75.653,63.057
75.682,63.158
75.560,63.209
75.543,63.310
75.482,63.411
75.346,63.411
75.225,63.462
75.165,63.563
75.104,63.664
74.970,63.664
74.851,63.715
74.881,63.816
74.822,63.917
74.808,64.018
74.749,64.119
74.779,64.221
74.662,64.271
74.531,64.271
74.560,64.372
74.444,64.423
74.314,64.423
74.257,64.524
74.128,64.524
74.014,64.575
73.958,64.676
73.830,64.676
73.818,64.777
73.848,64.879
73.793,64.980
73.823,65.081
73.811,65.182
73.699,65.233
73.729,65.334
73.603,65.334
73.549,65.435
73.439,65.486
73.386,65.587
73.375,65.688
73.251,65.688
73.239,65.789
73.131,65.840
73.023,65.891
72.971,65.992
72.849,65.992
72.798,66.093
72.747,66.194
72.697,66.296
72.687,66.397
72.566,66.397
72.461,66.447
72.342,66.447
72.222,66.447
72.103,66.447
72.000,66.498
71.952,66.599
71.834,66.599
71.717,66.599
71.669,66.700
71.553,66.700
71.506,66.802
71.390,66.802
71.290,66.852
71.175,66.852
71.075,66.903
70.961,66.903
70.847,66.903
70.802,67.004
70.704,67.055
70.698,67.156
70.585,67.156
70.488,67.206
70.392,67.257
70.349,67.358
70.343,67.460
70.247,67.510
70.152,67.561
70.042,67.561
70.073,67.662
69.979,67.713
69.869,67.713
69.776,67.763
69.667,67.763
69.574,67.814
69.482,67.864
69.374,67.864
69.282,67.915
69.191,67.966
69.187,68.067
69.081,68.067
68.990,68.117
68.951,68.219
68.846,68.219
68.756,68.269
68.667,68.320
68.579,68.370
68.474,68.370
68.370,68.370
68.267,68.370
68.163,68.370
68.127,68.472
68.024,68.472
67.922,68.472
67.820,68.472
67.718,68.472
67.599,68.522
67.498,68.522
67.463,68.623
67.345,68.674
67.245,68.674
67.128,68.725
67.012,68.775
66.896,68.826
66.863,68.927
66.732,68.927
66.667,69.028
66.553,69.079
66.488,69.180
66.376,69.231
66.247,69.231
66.119,69.231
66.008,69.281
65.945,69.383
65.819,69.383
65.692,69.383
65.567,69.383
65.458,69.433
65.397,69.534
65.290,69.585
65.182,69.636
65.059,69.636
64.936,69.636
64.831,69.686
64.864,69.787
64.758,69.838
64.637,69.838
64.610,69.939
64.552,70.040
64.449,70.091
64.329,70.091
64.210,70.091
64.243,70.192
64.124,70.192
64.006,70.192
63.950,70.294
63.833,70.294
63.732,70.344
63.678,70.445
63.578,70.496
63.462,70.496
63.496,70.597
63.380,70.597
63.265,70.597
63.151,70.597
63.037,70.597
62.940,70.648
62.826,70.648
62.713,70.648
62.691,70.749
62.578,70.749
62.556,70.850
62.461,70.901
62.467,71.002
62.356,71.002
62.262,71.053
62.168,71.103
62.058,71.103
61.949,71.103
61.901,71.204
61.792,71.204
61.700,71.255
61.609,71.306
61.502,71.306
61.411,71.356
61.321,71.407
61.215,71.407
61.126,71.457
61.020,71.457
60.915,71.457
60.827,71.508
60.722,71.508
60.618,71.508
60.514,71.508
60.427,71.559
60.324,71.559
60.221,71.559
60.119,71.559
60.017,71.559
59.915,71.559
59.814,71.559
59.713,71.559
59.612,71.559
59.512,71.559
59.404,71.609
59.363,71.711
59.256,71.761
59.133,71.761
59.027,71.812
58.904,71.812
58.782,71.812
58.678,71.862
58.574,71.913
58.453,71.913
58.333,71.913
58.214,71.913
58.095,71.913
57.993,71.964
57.875,71.964
57.775,72.014
57.658,72.014
57.559,72.065
57.443,72.065
57.344,72.115
57.246,72.166
57.149,72.217
57.034,72.217
56.921,72.217
56.825,72.267
56.712,72.267
56.616,72.318
56.505,72.318
56.393,72.318
56.282,72.318
56.171,72.318
56.078,72.368
55.986,72.419
55.877,72.419
55.824,72.520
55.715,72.520
55.625,72.571
55.534,72.621
55.483,72.723
55.393,72.773
55.304,72.824
55.198,72.824
55.092,72.824
55.004,72.874
54.916,72.925
54.812,72.925
54.708,72.925
54.604,72.925
54.497,72.976
54.395,72.976
54.289,73.026
54.187,73.026
54.082,73.077
54.076,73.178
53.972,73.229
53.869,73.279
53.766,73.330
53.664,73.381
53.562,73.431
53.444,73.431
53.343,73.482
53.226,73.482
53.109,73.482
53.010,73.532
52.894,73.532
52.796,73.583
52.681,73.583
52.620,73.684
52.506,73.684
52.393,73.684
52.280,73.684
52.185,73.735
52.073,73.735
51.961,73.735
51.851,73.735
51.757,73.785
51.647,73.785
51.538,73.785
51.446,73.836
51.337,73.836
51.229,73.836
51.138,73.887
51.031,73.887
50.941,73.937
50.852,73.988
50.763,74.038
50.658,74.038
50.570,74.089
50.465,74.089
50.361,74.089
50.275,74.140
50.171,74.190
50.171,74.291
50.068,74.291
49.966,74.342
49.864,74.342
49.763,74.342
49.662,74.393
49.562,74.393
49.579,74.494
49.462,74.494
49.363,74.545
49.248,74.545
49.133,74.545
49.035,74.595
48.921,74.595
48.808,74.595
48.695,74.595
48.665,74.696
48.553,74.696
48.441,74.696
48.330,74.696
48.220,74.696
48.190,74.798
48.081,74.798
48.021,74.899
47.929,74.949
47.870,75.051
47.762,75.051
47.654,75.051
47.547,75.051
47.458,75.101
47.415,75.202
47.310,75.202
47.221,75.253
47.133,75.304
47.029,75.304
46.942,75.354
46.946,75.455
46.905,75.557
46.803,75.557
46.700,75.557
46.598,75.557
46.559,75.658
46.457,75.658
46.357,75.658
46.256,75.658
46.189,75.759
46.076,75.759
45.963,75.759
45.850,75.759
45.738,75.759
45.626,75.759
45.515,75.759
45.405,75.759
45.295,75.759
45.186,75.759
45.093,75.810
44.985,75.810
44.951,75.911
44.843,75.911
44.736,75.911
44.646,75.962
44.557,76.012
44.451,76.012
44.346,76.012
44.242,76.012
44.138,76.012
44.106,76.113
44.002,76.113
43.900,76.113
43.801,76.164
43.703,76.215
43.605,76.265
43.600,76.366
43.545,76.468
43.448,76.518
43.336,76.518
43.225,76.518
43.114,76.518
43.003,76.518
42.894,76.518
42.829,76.619
42.720,76.619
42.628,76.670
42.536,76.721
42.429,76.721
42.323,76.721
42.233,76.771
42.143,76.822
42.054,76.872
41.950,76.872
41.846,76.872
41.742,76.872
41.694,76.974
41.607,77.024
41.510,77.075
41.408,77.075
41.312,77.126
41.211,77.126
41.116,77.176
41.137,77.277
41.026,77.277
41.047,77.379
40.937,77.379
40.844,77.429
40.751,77.480
40.642,77.480
40.551,77.530
40.459,77.581
40.353,77.581
40.247,77.581
40.141,77.581
40.037,77.581
39.932,77.581
39.829,77.581
39.725,77.581
39.623,77.581
39.520,77.581
39.491,77.682
39.389,77.682
39.288,77.682
39.188,77.682
39.159,77.783
39.065,77.834
38.956,77.834
38.864,77.885
38.771,77.935
38.664,77.935
38.573,77.986
38.467,77.986
38.377,78.036
38.273,78.036
38.168,78.036
38.080,78.087
37.992,78.138
37.890,78.138
37.803,78.188
37.701,78.188
37.723,78.289
37.622,78.289
37.521,78.289
37.427,78.340
37.334,78.391
37.227,78.391
37.135,78.441
37.028,78.441
36.922,78.441
36.817,78.441
36.712,78.441
36.608,78.441
36.505,78.441
36.402,78.441
36.300,78.441
36.198,78.441
36.112,78.492
36.018,78.543
35.918,78.543
35.810,78.543
35.718,78.593
35.611,78.593
35.520,78.644
35.415,78.644
35.325,78.694
35.221,78.694
35.117,78.694
35.015,78.694
34.912,78.694
34.825,78.745
34.724,78.745
34.624,78.745
34.516,78.745
34.410,78.745
34.303,78.745
34.317,78.846
34.226,78.897
34.202,78.998
34.112,79.049
34.023,79.099
33.934,79.150
33.831,79.150
33.729,79.150
33.641,79.200
33.541,79.200
33.447,79.251
33.355,79.302
33.263,79.352
33.270,79.453
33.164,79.453
33.123,79.555
33.018,79.555
32.915,79.555
32.812,79.555
32.709,79.555
32.607,79.555
32.506,79.555
32.406,79.555
32.299,79.555
32.193,79.555
32.102,79.605
32.011,79.656
31.961,79.757
31.858,79.757
31.769,79.808
31.667,79.808
31.565,79.808
31.464,79.808
31.378,79.858
31.286,79.909
31.194,79.960
31.160,80.061
31.070,80.111
30.966,80.111
30.864,80.111
30.762,80.111
30.674,80.162
30.587,80.213
30.500,80.263
30.395,80.263
30.290,80.263
30.230,80.364
30.127,80.364
30.025,80.364
29.923,80.364
29.835,80.415
29.734,80.415
29.629,80.415
29.524,80.415
29.420,80.415
29.317,80.415
29.215,80.415
29.113,80.415
29.025,80.466
28.925,80.466
28.838,80.516
28.734,80.516
28.631,80.516
28.528,80.516
28.426,80.516
28.325,80.516
28.237,80.567
28.252,80.668
28.148,80.668
28.133,80.769
28.042,80.820
27.952,80.870
27.849,80.870
27.760,80.921
27.660,80.921
27.559,80.921
27.455,80.921
27.364,80.972
27.274,81.022
27.172,81.022
27.071,81.022
26.971,81.022
26.867,81.022
26.780,81.073
26.678,81.073
26.588,81.123
26.487,81.123
26.387,81.123
26.337,81.225
26.250,81.275
26.164,81.326
26.074,81.377
25.973,81.377
25.885,81.427
25.781,81.427
25.678,81.427
25.576,81.427
25.475,81.427
25.375,81.427
25.271,81.427
25.168,81.427
25.066,81.427
24.965,81.427
24.865,81.427
24.777,81.478
24.690,81.528
24.603,81.579
24.514,81.630
24.425,81.680
24.322,81.680
24.220,81.680
24.118,81.680
24.018,81.680
23.929,81.731
23.842,81.781
23.755,81.832
23.736,81.933
23.635,81.933
23.547,81.984
23.528,82.085
23.440,82.136
23.339,82.136
23.291,82.237
23.188,82.237
23.086,82.237
22.984,82.237
22.884,82.237
22.781,82.237
22.680,82.237
22.593,82.287
22.493,82.287
22.421,82.389
22.333,82.439
22.233,82.439
22.130,82.439
22.042,82.490
21.955,82.540
21.868,82.591
21.779,82.642
21.691,82.692
21.591,82.692
21.502,82.743
21.401,82.743
21.300,82.743
21.198,82.743
21.110,82.794
21.009,82.794
20.923,82.844
20.822,82.844
20.734,82.895
20.632,82.895
20.531,82.895
20.429,82.895
20.343,82.945
20.242,82.945
20.140,82.945
20.039,82.945
19.968,83.047
19.913,83.148
19.812,83.148
19.710,83.148
19.609,83.148
19.520,83.198
19.419,83.198
19.332,83.249
19.231,83.249
19.144,83.300
19.056,83.350
18.955,83.350
18.950,83.451
18.861,83.502
18.774,83.553
18.688,83.603
18.600,83.654
18.498,83.654
18.411,83.704
18.398,83.806
18.296,83.806
18.266,83.907
18.166,83.907
18.078,83.957
17.976,83.957
17.888,84.008
17.815,84.109
17.715,84.109
17.613,84.109
17.513,84.109
17.412,84.109
17.311,84.109
17.276,84.211
17.174,84.211
17.087,84.261
16.986,84.261
16.885,84.261
16.798,84.312
16.697,84.312
16.652,84.413
16.584,84.514
16.517,84.615
16.416,84.615
16.357,84.717
16.270,84.767
16.182,84.818
16.096,84.868
16.029,84.970
15.971,85.071
15.942,85.172
15.855,85.223
15.768,85.273
15.681,85.324
15.594,85.374
15.494,85.374
15.478,85.476
15.392,85.526
15.291,85.526
15.191,85.526
15.104,85.577
15.080,85.678
15.020,85.779
14.919,85.779
14.899,85.881
14.799,85.881
14.761,85.982
14.660,85.982
14.560,85.982
14.460,85.982
14.359,85.982
14.259,85.982
14.173,86.032
14.072,86.032
13.971,86.032
13.871,86.032
13.835,86.134
13.735,86.134
13.635,86.134
13.534,86.134
13.433,86.134
13.346,86.184
13.246,86.184
13.146,86.184
13.045,86.184
12.945,86.184
12.844,86.184
12.743,86.184
12.657,86.235
12.556,86.235
12.456,86.235
12.369,86.285
12.269,86.285
12.168,86.285


==> data/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.833,1.164
96.774,1.518
93.939,1.569
91.429,1.619
92.500,1.872
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
96.774,4.555
95.283,5.111
95.902,5.921
96.429,6.832
95.652,7.794
95.055,8.755
95.500,9.666
95.475,10.678
95.833,11.640
95.385,12.551
95.374,13.563
95.364,14.575
95.652,15.587
95.906,16.599
95.592,17.561
95.822,18.573
95.792,19.585
95.294,20.496
95.291,21.508
95.494,22.520
95.287,23.532
95.098,24.545
95.104,25.557
94.756,26.518
94.774,27.530
94.790,28.543
94.805,29.555
94.514,30.516
94.394,31.528
94.420,32.540
94.176,33.553
93.948,34.565
93.733,35.577
93.402,36.538
92.839,37.399
92.674,38.411
92.162,39.271
91.801,40.233
91.461,41.194
90.919,42.055
90.618,43.016
90.333,43.978
89.970,44.939
89.318,45.698
88.996,46.660
88.196,47.267
87.834,48.229
87.399,49.140
87.236,50.152
86.586,50.962
86.291,51.923
85.691,52.733
85.358,53.694
84.894,54.605
84.296,55.415
83.660,56.225
82.792,56.731
81.996,57.389
81.023,57.692
80.529,58.603
79.700,59.211
78.729,59.565
78.062,60.324
77.229,60.931
76.570,61.690
75.815,62.348
75.558,63.360
74.764,64.018
73.943,64.626
73.398,65.486
72.722,66.245
71.756,66.599
70.771,66.903
70.058,67.611
69.152,68.067
68.198,68.370
67.245,68.674
66.408,69.231
65.427,69.433
64.549,69.939
63.678,70.445
62.685,70.648
61.846,71.204
60.879,71.508
59.865,71.559
58.880,71.812
57.875,71.964
56.898,72.217
55.898,72.419
55.004,72.874
54.036,73.178
53.087,73.532
52.092,73.735
51.103,73.887
50.137,74.190
49.198,74.545
48.204,74.696
47.340,75.202
46.443,75.658
45.446,75.759
44.477,76.012
43.554,76.417
42.580,76.670
41.642,77.024
40.751,77.480
39.746,77.581
38.810,77.935
37.840,78.188
36.870,78.441
35.868,78.543
34.873,78.694
33.956,79.099
33.060,79.555
32.056,79.605
31.160,80.061
30.207,80.364
29.204,80.415
28.232,80.668
27.293,81.022
26.311,81.225
25.331,81.427
24.362,81.680
23.471,82.136
22.480,82.287
21.565,82.692
20.586,82.895
19.618,83.148
18.726,83.603
17.811,84.008
16.842,84.261
16.046,84.868
15.293,85.526
14.402,85.982
13.413,86.134
12.418,86.235


==> data/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3_meta.csv <==
auc,f1,eer
68.735,69.400,68.370


==> data/WNet3xLF2p-T5-odom=rot-trainval_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.833,1.164
96.774,1.518
93.939,1.569
91.429,1.619
92.500,1.872
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
96.774,4.555
95.283,5.111
95.902,5.921
96.429,6.832
95.652,7.794
95.055,8.755
95.500,9.666
95.475,10.678
95.833,11.640
95.385,12.551
95.374,13.563
95.364,14.575
95.652,15.587
95.906,16.599
95.592,17.561
95.822,18.573
95.792,19.585
95.294,20.496
95.291,21.508
95.494,22.520
95.287,23.532
95.098,24.545
95.104,25.557
94.756,26.518
94.774,27.530
94.790,28.543
94.805,29.555
94.514,30.516
94.394,31.528
94.420,32.540
94.176,33.553
93.948,34.565
93.733,35.577
93.653,36.589
92.956,37.399
92.787,38.411
92.271,39.271
91.908,40.233
91.564,41.194
91.128,42.105
90.822,43.067
90.531,44.028
90.162,44.990
89.505,45.749
89.275,46.761
88.491,47.470
88.203,48.431
87.759,49.342
87.588,50.354
86.930,51.164
86.627,52.126
85.938,52.885
85.680,53.897
85.208,54.808
84.604,55.617
84.036,56.478
83.173,57.034
82.659,57.895
81.883,58.553
81.428,59.464
80.733,60.223
79.840,60.729
79.465,61.690
78.863,62.500
78.236,63.310
77.574,64.069
76.891,64.828
76.059,65.435
75.130,65.891
74.449,66.650
73.795,67.409
72.807,67.611
71.940,68.117
71.152,68.775
70.211,69.180
69.239,69.484
68.299,69.889
67.442,70.445
66.476,70.749
65.673,71.356
64.733,71.711
63.815,72.115
62.999,72.723
62.070,73.128
61.064,73.178
60.099,73.482
59.115,73.684
58.154,73.988
57.154,74.190
56.310,74.747
55.390,75.152
54.453,75.506
53.467,75.709
52.468,75.860
51.506,76.164
50.585,76.569
49.591,76.771
48.756,77.328
47.883,77.834
46.880,77.935
45.882,78.087
44.957,78.492
44.055,78.947
43.077,79.200
42.241,79.757
41.269,80.010
40.310,80.314
39.368,80.668
38.469,81.123
37.500,81.377
36.520,81.579
35.526,81.731
34.584,82.085
33.664,82.490
32.747,82.895
31.831,83.300
30.847,83.502
29.866,83.704
29.000,84.211
28.007,84.362
27.054,84.666
26.061,84.818
25.108,85.121
24.265,85.678
23.343,86.083
22.428,86.488
21.472,86.791
20.517,87.095
19.700,87.702
18.825,88.209
17.934,88.664
17.315,89.474
16.608,90.182
15.901,90.891
15.106,91.498
14.310,92.105
13.557,92.763


==> data/WNet3xLF2p-T5-odom=rot-trainval_wp_meta.csv <==
auc,f1,eer
71.734,70.465,69.484


==> data/WNet3xLF2p-T5-odom=rot_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
90.000,1.822
90.244,1.872
90.476,1.923
90.698,1.974
90.909,2.024
91.111,2.075
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
89.091,2.480
89.286,2.530
89.474,2.581
89.655,2.632
89.831,2.682
90.000,2.733
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
90.769,2.986
90.909,3.036
91.045,3.087
91.176,3.138
91.304,3.188
91.429,3.239
91.549,3.289
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
90.805,3.998
90.909,4.049
89.888,4.049
90.000,4.099
90.110,4.150
90.217,4.200
90.323,4.251
90.426,4.302
90.526,4.352
90.625,4.403
90.722,4.453
90.816,4.504
90.909,4.555
91.000,4.605
91.089,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
91.129,5.719
90.400,5.719
90.551,5.820
90.698,5.921
90.840,6.022
90.977,6.123
91.111,6.225
91.241,6.326
91.367,6.427
91.489,6.528
90.845,6.528
90.278,6.579
90.411,6.680
89.796,6.680
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
89.744,7.085
89.873,7.186
90.000,7.287
90.123,7.389
90.244,7.490
90.361,7.591
90.476,7.692
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
90.769,8.957
90.863,9.059
90.955,9.160
91.045,9.261
91.133,9.362
91.220,9.464
91.304,9.565
91.388,9.666
91.469,9.767
91.549,9.868
91.628,9.970
91.705,10.071
91.781,10.172
91.855,10.273
91.928,10.374
92.000,10.476
91.593,10.476
91.667,10.577
91.739,10.678
91.810,10.779
91.880,10.881
91.949,10.982
91.561,10.982
91.632,11.083
91.286,11.134
91.358,11.235
91.429,11.336
91.498,11.437
91.566,11.538
91.633,11.640
91.700,11.741
91.765,11.842
91.829,11.943
91.892,12.045
91.954,12.146
92.015,12.247
92.075,12.348
92.135,12.449
92.193,12.551
92.251,12.652
92.308,12.753
92.364,12.854
92.419,12.955
92.473,13.057
92.527,13.158
92.580,13.259
92.632,13.360
92.308,13.360
92.361,13.462
92.414,13.563
92.466,13.664
92.517,13.765
92.568,13.866
92.617,13.968
92.667,14.069
92.715,14.170
92.763,14.271
92.459,14.271
92.508,14.372
92.208,14.372
92.258,14.474
92.308,14.575
92.357,14.676
92.405,14.777
92.453,14.879
92.500,14.980
92.547,15.081
92.593,15.182
92.638,15.283
92.683,15.385
92.727,15.486
92.771,15.587
92.814,15.688
92.857,15.789
92.899,15.891
92.941,15.992
92.982,16.093
93.023,16.194
93.064,16.296
93.103,16.397
92.857,16.447
92.614,16.498
92.655,16.599
92.697,16.700
92.737,16.802
92.778,16.903
92.818,17.004
92.857,17.105
92.896,17.206
92.935,17.308
92.973,17.409
93.011,17.510
93.048,17.611
93.085,17.713
92.838,17.713
92.876,17.814
92.651,17.864
92.689,17.966
92.727,18.067
92.765,18.168
92.802,18.269
92.583,18.320
92.621,18.421
92.405,18.472
92.443,18.573
92.481,18.674
92.519,18.775
92.308,18.826
92.346,18.927
92.383,19.028
92.176,19.079
92.214,19.180
92.010,19.231
91.787,19.231
91.587,19.281
91.627,19.383
91.667,19.484
91.706,19.585
91.745,19.686
91.784,19.787
91.822,19.889
91.860,19.990
91.898,20.091
91.686,20.091
91.724,20.192
91.762,20.294
91.800,20.395
91.610,20.445
91.422,20.496
91.216,20.496
91.256,20.597
91.295,20.698
91.333,20.800
91.150,20.850
90.949,20.850
90.989,20.951
91.028,21.053
91.068,21.154
91.106,21.255
90.909,21.255
90.948,21.356
90.987,21.457
91.026,21.559
90.832,21.559
90.870,21.660
90.678,21.660
90.717,21.761
90.756,21.862
90.795,21.964
90.833,22.065
90.871,22.166
90.909,22.267
90.947,22.368
90.760,22.368
90.798,22.470
90.835,22.571
90.872,22.672
90.707,22.723
90.524,22.723
90.361,22.773
90.200,22.824
90.239,22.925
90.278,23.026
90.316,23.128
90.354,23.229
90.196,23.279
90.234,23.381
90.272,23.482
90.310,23.583
90.347,23.684
90.385,23.785
90.421,23.887
90.458,23.988
90.494,24.089
90.530,24.190
90.377,24.241
90.414,24.342
90.449,24.443
90.485,24.545
90.520,24.646
90.556,24.747
90.590,24.848
90.625,24.949
90.659,25.051
90.693,25.152
90.727,25.253
90.563,25.253
90.416,25.304
90.450,25.405
90.485,25.506
90.519,25.607
90.374,25.658
90.409,25.759
90.442,25.860
90.476,25.962
90.510,26.063
90.368,26.113
90.401,26.215
90.261,26.265
90.121,26.316
89.965,26.316
89.828,26.366
89.863,26.468
89.897,26.569
89.932,26.670
89.966,26.771
90.000,26.872
90.034,26.974
90.067,27.075
89.916,27.075
89.950,27.176
89.816,27.227
89.850,27.328
89.884,27.429
89.917,27.530
89.786,27.581
89.819,27.682
89.853,27.783
89.886,27.885
89.919,27.986
89.951,28.087
89.806,28.087
89.661,28.087
89.694,28.188
89.727,28.289
89.760,28.391
89.633,28.441
89.666,28.543
89.699,28.644
89.731,28.745
89.764,28.846
89.623,28.846
89.482,28.846
89.515,28.947
89.548,29.049
89.425,29.099
89.302,29.150
89.335,29.251
89.368,29.352
89.401,29.453
89.433,29.555
89.466,29.656
89.329,29.656
89.362,29.757
89.394,29.858
89.426,29.960
89.458,30.061
89.489,30.162
89.521,30.263
89.552,30.364
89.435,30.415
89.466,30.516
89.333,30.516
89.365,30.617
89.396,30.719
89.427,30.820
89.296,30.820
89.327,30.921
89.359,31.022
89.390,31.123
89.420,31.225
89.451,31.326
89.481,31.427
89.511,31.528
89.383,31.528
89.413,31.630
89.444,31.731
89.474,31.832
89.347,31.832
89.377,31.933
89.250,31.933
89.281,32.034
89.311,32.136
89.341,32.237
89.371,32.338
89.400,32.439
89.430,32.540
89.459,32.642
89.350,32.692
89.379,32.794
89.271,32.844
89.148,32.844
89.026,32.844
89.056,32.945
89.086,33.047
89.116,33.148
89.145,33.249
89.175,33.350
89.069,33.401
89.098,33.502
88.993,33.553
88.889,33.603
88.919,33.704
88.948,33.806
88.977,33.907
89.007,34.008
89.036,34.109
89.065,34.211
88.947,34.211
88.976,34.312
89.005,34.413
89.034,34.514
89.062,34.615
89.091,34.717
89.119,34.818
89.147,34.919
89.175,35.020
89.060,35.020
89.089,35.121
89.117,35.223
89.144,35.324
89.031,35.324
88.917,35.324
88.804,35.324
88.832,35.425
88.734,35.476
88.763,35.577
88.651,35.577
88.679,35.678
88.568,35.678
88.596,35.779
88.625,35.881
88.514,35.881
88.404,35.881
88.433,35.982
88.337,36.032
88.366,36.134
88.272,36.184
88.300,36.285
88.329,36.387
88.358,36.488
88.264,36.538
88.293,36.640
88.200,36.690
88.092,36.690
87.985,36.690
87.893,36.741
87.802,36.791
87.711,36.842
87.740,36.943
87.635,36.943
87.665,37.045
87.694,37.146
87.723,37.247
87.753,37.348
87.782,37.449
87.692,37.500
87.721,37.601
87.750,37.702
87.662,37.753
87.691,37.854
87.719,37.955
87.748,38.057
87.776,38.158
87.805,38.259
87.833,38.360
87.746,38.411
87.774,38.512
87.802,38.613
87.830,38.715
87.858,38.816
87.886,38.917
87.799,38.968
87.827,39.069
87.855,39.170
87.882,39.271
87.910,39.372
87.937,39.474
87.964,39.575
87.892,39.676
87.919,39.777
87.946,39.879
87.875,39.980
87.902,40.081
87.721,40.132
87.748,40.233
87.775,40.334
87.802,40.435
87.829,40.536
87.760,40.638
87.691,40.739
87.717,40.840
87.649,40.941
87.581,41.043
87.608,41.144
87.540,41.245
87.567,41.346
87.594,41.447
87.527,41.549
87.553,41.650
87.487,41.751
87.315,41.802
87.250,41.903
87.066,41.903
87.093,42.004
87.029,42.105
86.848,42.105
86.785,42.206
86.618,42.257
86.453,42.308
86.392,42.409
86.420,42.510
86.448,42.611
86.270,42.611
86.210,42.713
86.239,42.814
86.267,42.915
86.294,43.016
86.134,43.067
86.075,43.168
86.103,43.269
86.044,43.370
85.986,43.472
86.014,43.573
85.956,43.674
85.984,43.775
86.012,43.877
85.954,43.978
85.897,44.079
85.841,44.180
85.868,44.281
85.812,44.383
85.756,44.484
85.589,44.484
85.617,44.585
85.645,44.686
85.673,44.787
85.618,44.889
85.645,44.990
85.673,45.091
85.701,45.192
85.728,45.294
85.578,45.344
85.415,45.344
85.361,45.445
85.308,45.547
85.147,45.547
85.175,45.648
85.014,45.648
84.962,45.749
84.911,45.850
84.752,45.850
84.608,45.901
84.451,45.901
84.401,46.002
84.430,46.103
84.274,46.103
84.225,46.204
84.085,46.255
83.930,46.255
83.883,46.356
83.744,46.407
83.774,46.508
83.636,46.559
83.666,46.660
83.696,46.761
83.650,46.862
83.499,46.862
83.453,46.964
83.318,47.014
83.274,47.115
83.140,47.166
83.096,47.267
83.126,47.368
83.082,47.470
82.951,47.520
82.819,47.571
82.674,47.571
82.704,47.672
82.662,47.773
82.692,47.874
82.723,47.976
82.753,48.077
82.609,48.077
82.639,48.178
82.496,48.178
82.455,48.279
82.414,48.381
82.373,48.482
82.247,48.532
82.207,48.634
82.237,48.735
82.112,48.785
81.988,48.836
82.019,48.937
81.895,48.988
81.757,48.988
81.788,49.089
81.818,49.190
81.696,49.241
81.727,49.342
81.689,49.443
81.720,49.545
81.682,49.646
81.645,49.747
81.675,49.848
81.638,49.949
81.668,50.051
81.698,50.152
81.564,50.152
81.445,50.202
81.327,50.253
81.194,50.253
81.077,50.304
81.041,50.405
81.072,50.506
81.103,50.607
81.134,50.709
81.164,50.810
81.129,50.911
81.014,50.962
80.884,50.962
80.914,51.063
80.880,51.164
80.846,51.265
80.876,51.366
80.843,51.468
80.809,51.569
80.775,51.670
80.742,51.771
80.772,51.872
80.803,51.974
80.691,52.024
80.658,52.126
80.625,52.227
80.514,52.277
80.482,52.379
80.450,52.480
80.341,52.530
80.371,52.632
80.339,52.733
80.308,52.834
80.184,52.834
80.215,52.935
80.107,52.986
80.076,53.087
80.046,53.188
80.076,53.289
79.954,53.289
79.848,53.340
79.879,53.441
79.909,53.543
79.789,53.543
79.669,53.543
79.699,53.644
79.730,53.745
79.760,53.846
79.790,53.947
79.761,54.049
79.732,54.150
79.762,54.251
79.733,54.352
79.763,54.453
79.645,54.453
79.542,54.504
79.572,54.605
79.544,54.706
79.427,54.706
79.457,54.808
79.487,54.909
79.386,54.960
79.270,54.960
79.243,55.061
79.273,55.162
79.303,55.263
79.203,55.314
79.103,55.364
79.134,55.466
79.107,55.567
79.137,55.668
79.167,55.769
79.068,55.820
78.955,55.820
78.985,55.921
78.959,56.022
78.932,56.123
78.906,56.225
78.936,56.326
78.910,56.427
78.940,56.528
78.914,56.630
78.944,56.731
78.918,56.832
78.892,56.933
78.866,57.034
78.896,57.136
78.786,57.136
78.815,57.237
78.790,57.338
78.765,57.439
78.740,57.540
78.769,57.642
78.660,57.642
78.635,57.743
78.527,57.743
78.434,57.794
78.410,57.895
78.303,57.895
78.332,57.996
78.308,58.097
78.285,58.198
78.261,58.300
78.155,58.300
78.131,58.401
78.041,58.451
78.018,58.553
78.047,58.654
78.077,58.755
78.106,58.856
78.001,58.856
77.897,58.856
77.926,58.957
77.822,58.957
77.800,59.059
77.830,59.160
77.726,59.160
77.623,59.160
77.653,59.261
77.550,59.261
77.462,59.312
77.492,59.413
77.521,59.514
77.419,59.514
77.318,59.514
77.216,59.514
77.246,59.615
77.109,59.666
77.008,59.666
76.908,59.666
76.888,59.767
76.868,59.868
76.898,59.970
76.764,60.020
76.744,60.121
76.611,60.172
76.592,60.273
76.459,60.324
76.392,60.425
76.260,60.476
76.291,60.577
76.224,60.678
76.157,60.779
76.091,60.881
75.947,60.881
75.819,60.931
75.849,61.032
75.879,61.134
75.752,61.184
75.735,61.285
75.765,61.387
75.748,61.488
75.607,61.488
75.481,61.538
75.356,61.589
75.216,61.589
75.154,61.690
75.138,61.791
75.000,61.791
74.877,61.842
74.817,61.943
74.802,62.045
74.741,62.146
74.605,62.146
74.469,62.146
74.410,62.247
74.351,62.348
74.337,62.449
74.279,62.551
74.310,62.652
74.176,62.652
74.059,62.702
73.942,62.753
73.810,62.753
73.694,62.804
73.681,62.905
73.712,63.006
73.700,63.107
73.569,63.107
73.600,63.209
73.486,63.259
73.372,63.310
73.244,63.310
73.115,63.310
73.147,63.411
73.135,63.512
73.008,63.512
72.880,63.512
72.754,63.512
72.701,63.613
72.591,63.664
72.539,63.765
72.487,63.866
72.519,63.968
72.467,64.069
72.499,64.170
72.374,64.170
72.251,64.170
72.127,64.170
72.005,64.170
71.882,64.170
71.760,64.170
71.638,64.170
71.517,64.170
71.396,64.170
71.276,64.170
71.172,64.221
71.125,64.322
71.006,64.322
70.887,64.322
70.768,64.322
70.762,64.423
70.644,64.423
70.543,64.474
70.536,64.575
70.436,64.626
70.336,64.676
70.330,64.777
70.324,64.879
70.208,64.879
70.202,64.980
70.104,65.030
70.098,65.132
70.000,65.182
69.902,65.233
69.935,65.334
69.968,65.435
69.870,65.486
69.757,65.486
69.790,65.587
69.677,65.587
69.582,65.638
69.577,65.739
69.465,65.739
69.424,65.840
69.329,65.891
69.325,65.992
69.214,65.992
69.174,66.093
69.080,66.144
68.971,66.144
69.004,66.245
68.895,66.245
68.927,66.346
68.819,66.346
68.711,66.346
68.619,66.397
68.616,66.498
68.649,66.599
68.558,66.650
68.519,66.751
68.429,66.802
68.323,66.802
68.217,66.802
68.128,66.852
68.039,66.903
67.934,66.903
67.846,66.953
67.742,66.953
67.655,67.004
67.568,67.055
67.464,67.055
67.378,67.105
67.275,67.105
67.275,67.206
67.172,67.206
67.071,67.206
66.969,67.206
66.969,67.308
66.851,67.358
66.750,67.358
66.717,67.460
66.617,67.460
66.500,67.510
66.385,67.561
66.270,67.611
66.270,67.713
66.271,67.814
66.140,67.814
66.174,67.915
66.043,67.915
66.077,68.016
65.947,68.016
65.818,68.016
65.689,68.016
65.659,68.117
65.531,68.117
65.403,68.117
65.276,68.117
65.310,68.219
65.312,68.320
65.186,68.320
65.060,68.320
65.000,68.421
65.034,68.522
65.036,68.623
64.911,68.623
64.914,68.725
64.916,68.826
64.810,68.877
64.703,68.927
64.597,68.978
64.492,69.028
64.464,69.130
64.343,69.130
64.316,69.231
64.212,69.281
64.109,69.332
63.989,69.332
63.886,69.383
63.784,69.433
63.683,69.484
63.565,69.484
63.447,69.484
63.423,69.585
63.323,69.636
63.327,69.737
63.228,69.787
63.175,69.889
63.122,69.990
63.007,69.990
63.041,70.091
62.943,70.142
62.845,70.192
62.732,70.192
62.765,70.294
62.669,70.344
62.573,70.395
62.478,70.445
62.366,70.445
62.371,70.547
62.260,70.547
62.166,70.597
62.055,70.597
62.006,70.698
61.913,70.749
61.804,70.749
61.712,70.800
61.603,70.800
61.511,70.850
61.420,70.901
61.374,71.002
61.407,71.103
61.414,71.204
61.324,71.255
61.304,71.356
61.215,71.407
61.109,71.407
61.003,71.407
60.898,71.407
60.810,71.457
60.722,71.508
60.618,71.508
60.514,71.508
60.410,71.508
60.307,71.508
60.205,71.508
60.102,71.508
60.000,71.508
59.958,71.609
59.856,71.609
59.747,71.660
59.646,71.660
59.580,71.761
59.472,71.812
59.365,71.862
59.241,71.862
59.117,71.862
58.995,71.862
58.872,71.862
58.751,71.862
58.629,71.862
58.526,71.913
58.463,72.014
58.344,72.014
58.241,72.065
58.122,72.065
58.004,72.065
57.967,72.166
57.850,72.166
57.750,72.217
57.633,72.217
57.575,72.318
57.459,72.318
57.344,72.318
57.229,72.318
57.114,72.318
57.126,72.419
57.029,72.470
56.916,72.470
56.820,72.520
56.809,72.621
56.754,72.723
56.743,72.824
56.631,72.824
56.576,72.925
56.483,72.976
56.428,73.077
56.318,73.077
56.226,73.128
56.172,73.229
56.081,73.279
56.115,73.381
56.023,73.431
55.915,73.431
55.825,73.482
55.735,73.532
55.628,73.532
55.522,73.532
55.416,73.532
55.310,73.532
55.205,73.532
55.197,73.634
55.093,73.634
54.989,73.634
54.885,73.634
54.782,73.634
54.675,73.684
54.569,73.735
54.464,73.785
54.457,73.887
54.471,73.988
54.366,74.038
54.262,74.089
54.159,74.140
54.093,74.241
53.974,74.241
53.855,74.241
53.736,74.241
53.618,74.241
53.501,74.241
53.401,74.291
53.302,74.342
53.203,74.393
53.088,74.393
53.102,74.494
52.988,74.494
53.022,74.595
52.907,74.595
52.794,74.595
52.680,74.595
52.714,74.696
52.692,74.798
52.579,74.798
52.467,74.798
52.373,74.848
52.261,74.848
52.168,74.899
52.075,74.949
51.965,74.949
51.856,74.949
51.747,74.949
51.639,74.949
51.531,74.949
51.440,75.000
51.334,75.000
51.227,75.000
51.138,75.051
51.032,75.051
50.927,75.051
50.822,75.051
50.804,75.152
50.717,75.202
50.613,75.202
50.510,75.202
50.407,75.202
50.305,75.202
50.270,75.304
50.169,75.304
50.067,75.304
49.966,75.304
49.933,75.405
49.833,75.455
49.733,75.506
49.701,75.607
49.602,75.658
49.487,75.658
49.389,75.709
49.275,75.709
49.162,75.709
49.049,75.709
48.937,75.709
48.825,75.709
48.714,75.709
48.652,75.810
48.542,75.810
48.449,75.860
48.339,75.860
48.279,75.962
48.235,76.063
48.268,76.164
48.209,76.265
48.101,76.265
47.994,76.265
47.903,76.316
47.814,76.366
47.708,76.366
47.619,76.417
47.562,76.518
47.458,76.518
47.354,76.518
47.250,76.518
47.163,76.569
47.061,76.569
46.958,76.569
46.857,76.569
46.755,76.569
46.656,76.619
46.556,76.619
46.458,76.670
46.361,76.721
46.248,76.721
46.152,76.771
46.039,76.771
45.928,76.771
45.919,76.872
45.808,76.872
45.714,76.923
45.605,76.923
45.495,76.923
45.403,76.974
45.295,76.974
45.203,77.024
45.096,77.024
44.990,77.024
44.996,77.126
44.890,77.126
44.784,77.126
44.695,77.176
44.607,77.227
44.503,77.227
44.399,77.227
44.312,77.277
44.210,77.277
44.107,77.277
44.006,77.277
43.905,77.277
43.874,77.379
43.777,77.429
43.680,77.480
43.569,77.480
43.473,77.530
43.363,77.530
43.252,77.530
43.143,77.530
43.050,77.581
42.941,77.581
42.833,77.581
42.742,77.632
42.714,77.733
42.623,77.783
42.533,77.834
42.428,77.834
42.338,77.885
42.335,77.986
42.274,78.087
42.186,78.138
42.206,78.239
42.102,78.239
41.999,78.239
41.897,78.239
41.872,78.340
41.770,78.340
41.669,78.340
41.644,78.441
41.544,78.441
41.520,78.543
41.409,78.543
41.299,78.543
41.189,78.543
41.096,78.593
41.062,78.694
40.953,78.694
40.952,78.796
40.860,78.846
40.769,78.897
40.662,78.897
40.557,78.897
40.503,78.998
40.414,79.049
40.310,79.049
40.221,79.099
40.133,79.150
40.031,79.150
39.929,79.150
39.842,79.200
39.746,79.251
39.757,79.352
39.727,79.453
39.626,79.453
39.532,79.504
39.438,79.555
39.329,79.555
39.237,79.605
39.208,79.706
39.141,79.808
39.084,79.909
39.085,80.010
38.994,80.061
38.904,80.111
38.814,80.162
38.749,80.263
38.645,80.263
38.542,80.263
38.439,80.263
38.352,80.314
38.345,80.415
38.243,80.415
38.142,80.415
38.042,80.415
37.933,80.415
37.890,80.516
37.782,80.516
37.689,80.567
37.630,80.668
37.538,80.719
37.447,80.769
37.342,80.769
37.238,80.769
37.134,80.769
37.128,80.870
37.025,80.870
36.969,80.972
36.929,81.073
36.842,81.123
36.741,81.123
36.640,81.123
36.610,81.225
36.502,81.225
36.473,81.326
36.380,81.377
36.384,81.478
36.278,81.478
36.186,81.528
36.117,81.630
36.065,81.731
35.975,81.781
35.885,81.832
35.782,81.832
35.680,81.832
35.592,81.883
35.504,81.933
35.418,81.984
35.317,81.984
35.210,81.984
35.162,82.085
35.069,82.136
34.963,82.136
34.858,82.136
34.754,82.136
34.664,82.186
34.561,82.186
34.472,82.237
34.384,82.287
34.296,82.338
34.209,82.389
34.109,82.389
34.002,82.389
33.994,82.490
33.888,82.490
33.782,82.490
33.691,82.540
33.587,82.540
33.525,82.642
33.497,82.743
33.395,82.743
33.293,82.743
33.191,82.743
33.090,82.743
32.990,82.743
32.898,82.794
32.792,82.794
32.701,82.844
32.597,82.844
32.493,82.844
32.390,82.844
32.288,82.844
32.186,82.844
32.099,82.895
32.107,82.996
32.020,83.047
31.914,83.047
31.822,83.097
31.730,83.148
31.627,83.148
31.523,83.148
31.421,83.148
31.363,83.249
31.275,83.300
31.174,83.300
31.074,83.300
31.053,83.401
30.986,83.502
30.894,83.553
30.791,83.553
30.688,83.553
30.585,83.553
30.484,83.553
30.383,83.553
30.295,83.603
30.190,83.603
30.188,83.704
30.084,83.704
29.980,83.704
29.877,83.704
29.788,83.755
29.686,83.755
29.663,83.856
29.575,83.907
29.470,83.907
29.384,83.957
29.280,83.957
29.177,83.957
29.075,83.957
28.973,83.957
28.963,84.059
28.902,84.160
28.814,84.211
28.774,84.312
28.687,84.362
28.596,84.413
28.506,84.464
28.472,84.565
28.409,84.666
28.395,84.767
28.294,84.767
28.194,84.767
28.123,84.868
28.020,84.868
28.021,84.970
27.930,85.020
27.828,85.020
27.727,85.020
27.639,85.071
27.535,85.071
27.491,85.172
27.388,85.172
27.298,85.223
27.196,85.223
27.202,85.324
27.102,85.324
27.014,85.374
26.910,85.374
26.808,85.374
26.717,85.425
26.656,85.526
26.662,85.628
26.623,85.729
26.621,85.830
26.517,85.830
26.429,85.881
26.342,85.931
26.256,85.982
26.155,85.982
26.054,85.982
25.951,85.982
25.863,86.032
25.777,86.083
25.675,86.083
25.686,86.184
25.597,86.235
25.494,86.235
25.391,86.235
25.289,86.235
25.188,86.235
25.088,86.235
25.000,86.285
24.898,86.285
24.796,86.285
24.696,86.285
24.607,86.336
24.519,86.387
24.417,86.387
24.316,86.387
24.227,86.437
24.124,86.437
24.023,86.437
23.936,86.488
23.835,86.488
23.733,86.488
23.631,86.488
23.530,86.488
23.430,86.488
23.328,86.488
23.226,86.488
23.209,86.589
23.123,86.640
23.020,86.640
22.918,86.640
22.869,86.741
22.768,86.741
22.679,86.791
22.578,86.791
22.490,86.842
22.403,86.893
22.302,86.893
22.201,86.893
22.101,86.893
22.014,86.943
21.913,86.943
21.826,86.994
21.724,86.994
21.635,87.045
21.548,87.095
21.540,87.196
21.453,87.247
21.365,87.298
21.265,87.298
21.178,87.348
21.089,87.399
21.083,87.500
20.980,87.500
20.879,87.500
20.791,87.551
20.703,87.601
20.707,87.702
20.621,87.753
20.521,87.753
20.419,87.753
20.333,87.804
20.259,87.905
20.158,87.905
20.069,87.955
19.982,88.006
19.881,88.006
19.793,88.057
19.692,88.057
19.606,88.107
19.518,88.158
19.431,88.209
19.406,88.310
19.305,88.310
19.203,88.310
19.115,88.360
19.028,88.411
18.940,88.462
18.840,88.462
18.852,88.563
18.751,88.563
18.690,88.664
18.589,88.664
18.489,88.664
18.428,88.765
18.355,88.866
18.268,88.917
18.180,88.968
18.093,89.018
18.005,89.069
17.918,89.119
17.871,89.221
17.812,89.322
17.726,89.372
17.721,89.474
17.620,89.474
17.519,89.474
17.502,89.575
17.465,89.676
17.377,89.727
17.290,89.777
17.190,89.777
17.089,89.777
17.041,89.879
16.954,89.929
16.948,90.030
16.861,90.081
16.816,90.182
16.759,90.283
16.671,90.334
16.571,90.334
16.557,90.435
16.498,90.536
16.396,90.536
16.320,90.638
16.220,90.638
16.133,90.688
16.123,90.789
16.035,90.840
15.934,90.840
15.833,90.840
15.746,90.891
15.698,90.992
15.611,91.043
15.510,91.043
15.423,91.093
15.335,91.144
15.249,91.194
15.148,91.194
15.047,91.194
15.005,91.296
14.958,91.397
14.935,91.498
14.834,91.498
14.747,91.549
14.647,91.549
14.588,91.650
14.501,91.700
14.414,91.751
14.327,91.802
14.294,91.903
14.255,92.004
14.169,92.055
14.082,92.105
14.091,92.206
14.005,92.257
13.918,92.308
13.818,92.308
13.731,92.358
13.660,92.460
13.621,92.561
13.611,92.662
13.608,92.763
13.534,92.864
13.448,92.915
13.417,93.016
13.380,93.117
13.325,93.219
13.238,93.269
13.152,93.320
13.051,93.320


==> data/WNet3xLF2p-T5-odom=rot_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
90.000,1.822
90.244,1.872
90.476,1.923
90.698,1.974
90.909,2.024
91.111,2.075
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
89.091,2.480
89.286,2.530
89.474,2.581
89.655,2.632
89.831,2.682
90.000,2.733
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
90.769,2.986
90.909,3.036
91.045,3.087
91.176,3.138
91.304,3.188
91.429,3.239
91.549,3.289
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
90.805,3.998
90.909,4.049
89.888,4.049
90.000,4.099
90.110,4.150
90.217,4.200
90.323,4.251
90.426,4.302
90.526,4.352
90.625,4.403
90.722,4.453
90.816,4.504
90.909,4.555
91.000,4.605
91.089,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
91.129,5.719
90.400,5.719
90.551,5.820
90.698,5.921
90.840,6.022
90.977,6.123
91.111,6.225
91.241,6.326
91.367,6.427
91.489,6.528
90.845,6.528
90.278,6.579
90.411,6.680
89.796,6.680
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
89.744,7.085
89.873,7.186
90.000,7.287
90.123,7.389
90.244,7.490
90.361,7.591
90.476,7.692
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
90.769,8.957
90.863,9.059
90.955,9.160
91.045,9.261
91.133,9.362
91.220,9.464
91.304,9.565
91.388,9.666
91.469,9.767
91.549,9.868
91.628,9.970
91.705,10.071
91.781,10.172
91.855,10.273
91.928,10.374
92.000,10.476
91.593,10.476
91.667,10.577
91.304,10.628
91.379,10.729
91.453,10.830
91.525,10.931
91.139,10.931
91.213,11.032
90.871,11.083
90.947,11.184
91.020,11.285
91.093,11.387
91.165,11.488
91.235,11.589
91.304,11.690
91.373,11.791
91.440,11.893
91.506,11.994
91.571,12.095
91.635,12.196
91.698,12.298
91.760,12.399
91.822,12.500
91.882,12.601
91.941,12.702
91.606,12.702
91.667,12.804
91.727,12.905
91.786,13.006
91.844,13.107
91.901,13.209
91.608,13.259
91.667,13.360
91.724,13.462
91.438,13.512
91.497,13.613
91.554,13.715
91.611,13.816
91.667,13.917
91.722,14.018
91.776,14.119
91.475,14.119
91.176,14.119
91.234,14.221
91.290,14.322
91.346,14.423
91.401,14.524
91.456,14.626
91.509,14.727
91.562,14.828
91.615,14.929
91.667,15.030
91.718,15.132
91.768,15.233
91.818,15.334
91.867,15.435
91.916,15.536
91.964,15.638
92.012,15.739
92.059,15.840
92.105,15.941
92.151,16.043
92.197,16.144
92.241,16.245
92.000,16.296
91.761,16.346
91.808,16.447
91.854,16.549
91.899,16.650
91.944,16.751
91.989,16.852
92.033,16.953
92.077,17.055
92.120,17.156
92.162,17.257
92.204,17.358
92.246,17.460
92.287,17.561
92.042,17.561
92.084,17.662
91.864,17.713
91.906,17.814
91.948,17.915
91.990,18.016
92.031,18.117
91.816,18.168
91.858,18.269
91.646,18.320
91.688,18.421
91.729,18.522
91.771,18.623
91.563,18.674
91.605,18.775
91.646,18.877
91.443,18.927
91.484,19.028
91.283,19.079
91.063,19.079
90.865,19.130
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
91.080,19.636
91.121,19.737
91.163,19.838
91.204,19.939
90.993,19.939
91.034,20.040
91.076,20.142
91.116,20.243
90.930,20.294
90.745,20.344
90.541,20.344
90.583,20.445
90.625,20.547
90.667,20.648
90.487,20.698
90.287,20.698
90.330,20.800
90.372,20.901
90.414,21.002
90.456,21.103
90.260,21.103
90.302,21.204
90.343,21.306
90.385,21.407
90.192,21.407
90.234,21.508
90.042,21.508
90.084,21.609
90.126,21.711
90.167,21.812
90.208,21.913
90.249,22.014
90.289,22.115
90.329,22.217
90.144,22.217
90.184,22.318
90.224,22.419
90.264,22.520
90.101,22.571
89.919,22.571
89.759,22.621
89.600,22.672
89.641,22.773
89.683,22.874
89.723,22.976
89.764,23.077
89.608,23.128
89.648,23.229
89.689,23.330
89.729,23.431
89.768,23.532
89.808,23.634
89.847,23.735
89.885,23.836
89.924,23.937
89.962,24.038
89.811,24.089
89.850,24.190
89.888,24.291
89.925,24.393
89.963,24.494
90.000,24.595
90.037,24.696
90.074,24.798
90.110,24.899
90.146,25.000
90.182,25.101
90.018,25.101
89.873,25.152
89.910,25.253
89.946,25.354
89.982,25.455
89.840,25.506
89.876,25.607
89.911,25.709
89.947,25.810
89.982,25.911
89.842,25.962
89.878,26.063
89.739,26.113
89.583,26.113
89.428,26.113
89.273,26.113
89.138,26.164
89.175,26.265
89.212,26.366
89.249,26.468
89.286,26.569
89.322,26.670
89.358,26.771
89.394,26.872
89.244,26.872
89.280,26.974
89.149,27.024
89.185,27.126
89.221,27.227
89.256,27.328
89.127,27.379
89.163,27.480
89.198,27.581
89.233,27.682
89.268,27.783
89.303,27.885
89.159,27.885
89.015,27.885
89.050,27.986
89.085,28.087
89.120,28.188
88.995,28.239
89.030,28.340
89.065,28.441
89.100,28.543
89.134,28.644
88.994,28.644
88.854,28.644
88.889,28.745
88.924,28.846
88.802,28.897
88.682,28.947
88.717,29.049
88.752,29.150
88.786,29.251
88.821,29.352
88.702,29.403
88.567,29.403
88.602,29.504
88.636,29.605
88.671,29.706
88.705,29.808
88.739,29.909
88.623,29.960
88.657,30.061
88.542,30.111
88.576,30.213
88.444,30.213
88.479,30.314
88.513,30.415
88.546,30.516
88.416,30.516
88.450,30.617
88.484,30.719
88.517,30.820
88.551,30.921
88.584,31.022
88.617,31.123
88.649,31.225
88.522,31.225
88.555,31.326
88.588,31.427
88.620,31.528
88.494,31.528
88.527,31.630
88.402,31.630
88.434,31.731
88.467,31.832
88.499,31.933
88.531,32.034
88.563,32.136
88.595,32.237
88.627,32.338
88.520,32.389
88.552,32.490
88.446,32.540
88.324,32.540
88.203,32.540
88.235,32.642
88.267,32.743
88.299,32.844
88.331,32.945
88.363,33.047
88.259,33.097
88.291,33.198
88.188,33.249
88.086,33.300
88.117,33.401
88.149,33.502
88.181,33.603
88.212,33.704
88.243,33.806
88.274,33.907
88.158,33.907
88.189,34.008
88.220,34.109
88.251,34.211
88.281,34.312
88.312,34.413
88.342,34.514
88.372,34.615
88.402,34.717
88.288,34.717
88.318,34.818
88.348,34.919
88.378,35.020
88.265,35.020
88.153,35.020
88.041,35.020
88.071,35.121
87.975,35.172
88.005,35.273
87.894,35.273
87.925,35.374
87.814,35.374
87.845,35.476
87.875,35.577
87.765,35.577
87.656,35.577
87.687,35.678
87.593,35.729
87.624,35.830
87.531,35.881
87.562,35.982
87.592,36.083
87.623,36.184
87.531,36.235
87.561,36.336
87.470,36.387
87.363,36.387
87.257,36.387
87.167,36.437
87.077,36.488
86.988,36.538
87.019,36.640
86.915,36.640
86.946,36.741
86.977,36.842
87.008,36.943
87.039,37.045
87.070,37.146
86.982,37.196
87.013,37.298
87.044,37.399
86.957,37.449
86.987,37.551
87.018,37.652
87.048,37.753
87.078,37.854
87.108,37.955
87.138,38.057
87.067,38.158
87.097,38.259
87.126,38.360
87.156,38.462
87.185,38.563
87.215,38.664
87.144,38.765
87.174,38.866
87.203,38.968
87.232,39.069
87.260,39.170
87.289,39.271
87.220,39.372
87.248,39.474
87.277,39.575
87.208,39.676
87.236,39.777
87.058,39.828
87.086,39.929
87.115,40.030
87.143,40.132
87.171,40.233
87.104,40.334
87.037,40.435
87.065,40.536
86.999,40.638
86.933,40.739
86.961,40.840
86.896,40.941
86.924,41.043
86.952,41.144
86.887,41.245
86.915,41.346
86.850,41.447
86.681,41.498
86.617,41.599
86.435,41.599
86.464,41.700
86.402,41.802
86.221,41.802
86.160,41.903
85.996,41.953
85.832,42.004
85.773,42.105
85.802,42.206
85.832,42.308
85.656,42.308
85.598,42.409
85.627,42.510
85.569,42.611
85.512,42.713
85.339,42.713
85.368,42.814
85.398,42.915
85.341,43.016
85.285,43.117
85.315,43.219
85.259,43.320
85.288,43.421
85.317,43.522
85.262,43.623
85.207,43.725
85.152,43.826
85.182,43.927
85.127,44.028
85.073,44.130
84.907,44.130
84.937,44.231
84.966,44.332
84.995,44.433
84.942,44.534
84.971,44.636
85.000,44.737
85.029,44.838
85.057,44.939
84.909,44.990
84.747,44.990
84.696,45.091
84.535,45.091
84.390,45.142
84.419,45.243
84.260,45.243
84.211,45.344
84.161,45.445
84.004,45.445
83.862,45.496
83.706,45.496
83.658,45.597
83.689,45.698
83.534,45.698
83.487,45.800
83.349,45.850
83.196,45.850
83.150,45.951
83.014,46.002
83.045,46.103
82.909,46.154
82.940,46.255
82.971,46.356
82.927,46.457
82.777,46.457
82.734,46.559
82.601,46.609
82.558,46.711
82.426,46.761
82.384,46.862
82.416,46.964
82.374,47.065
82.244,47.115
82.115,47.166
81.970,47.166
82.002,47.267
81.961,47.368
81.993,47.470
82.024,47.571
82.056,47.672
81.913,47.672
81.944,47.773
81.802,47.773
81.763,47.874
81.724,47.976
81.685,48.077
81.561,48.128
81.523,48.229
81.554,48.330
81.431,48.381
81.308,48.431
81.271,48.532
81.134,48.532
80.997,48.532
81.029,48.634
81.061,48.735
80.940,48.785
80.972,48.887
80.936,48.988
80.968,49.089
80.933,49.190
80.897,49.291
80.929,49.393
80.893,49.494
80.925,49.595
80.956,49.696
80.823,49.696
80.706,49.747
80.590,49.798
80.458,49.798
80.343,49.848
80.309,49.949
80.341,50.051
80.373,50.152
80.405,50.253
80.437,50.354
80.403,50.455
80.290,50.506
80.161,50.506
80.192,50.607
80.160,50.709
80.128,50.810
80.159,50.911
80.032,50.911
80.000,51.012
80.032,51.113
80.000,51.215
79.968,51.316
80.000,51.417
80.031,51.518
79.906,51.518
79.875,51.619
79.844,51.721
79.735,51.771
79.705,51.872
79.674,51.974
79.567,52.024
79.598,52.126
79.568,52.227
79.538,52.328
79.416,52.328
79.448,52.429
79.342,52.480
79.313,52.581
79.284,52.682
79.179,52.733
79.059,52.733
78.955,52.783
78.987,52.885
78.884,52.935
78.765,52.935
78.797,53.036
78.829,53.138
78.801,53.239
78.833,53.340
78.731,53.391
78.763,53.492
78.795,53.593
78.768,53.694
78.799,53.796
78.682,53.796
78.582,53.846
78.614,53.947
78.587,54.049
78.472,54.049
78.503,54.150
78.477,54.251
78.363,54.251
78.248,54.251
78.223,54.352
78.255,54.453
78.286,54.555
78.188,54.605
78.091,54.656
78.123,54.757
78.098,54.858
78.129,54.960
78.161,55.061
78.049,55.061
77.937,55.061
77.913,55.162
77.889,55.263
77.865,55.364
77.841,55.466
77.872,55.567
77.849,55.668
77.880,55.769
77.770,55.769
77.801,55.870
77.833,55.972
77.739,56.022
77.770,56.123
77.747,56.225
77.778,56.326
77.669,56.326
77.700,56.427
77.677,56.528
77.654,56.630
77.632,56.731
77.663,56.832
77.555,56.832
77.533,56.933
77.426,56.933
77.335,56.984
77.313,57.085
77.207,57.085
77.239,57.186
77.217,57.287
77.127,57.338
77.106,57.439
77.001,57.439
76.980,57.540
76.892,57.591
76.871,57.692
76.902,57.794
76.933,57.895
76.964,57.996
76.861,57.996
76.758,57.996
76.789,58.097
76.687,58.097
76.667,58.198
76.698,58.300
76.596,58.300
76.494,58.300
76.525,58.401
76.424,58.401
76.354,58.502
76.385,58.603
76.250,58.654
76.150,58.654
76.131,58.755
75.997,58.806
75.849,58.806
75.716,58.856
75.699,58.957
75.632,59.059
75.485,59.059
75.517,59.160
75.500,59.261
75.434,59.362
75.305,59.413
75.240,59.514
75.112,59.565
75.143,59.666
75.079,59.767
75.016,59.868
74.953,59.970
74.811,59.970
74.685,60.020
74.717,60.121
74.749,60.223
74.608,60.223
74.547,60.324
74.578,60.425
74.455,60.476
74.316,60.476
74.194,60.526
74.072,60.577
73.935,60.577
73.921,60.678
73.908,60.779
73.771,60.779
73.652,60.830
73.594,60.931
73.581,61.032
73.524,61.134
73.390,61.134
73.257,61.134
73.200,61.235
73.144,61.336
73.133,61.437
73.077,61.538
73.109,61.640
72.978,61.640
72.863,61.690
72.749,61.741
72.619,61.741
72.506,61.791
72.496,61.893
72.528,61.994
72.518,62.095
72.389,62.095
72.422,62.196
72.310,62.247
72.199,62.298
72.073,62.298
71.946,62.298
71.979,62.399
71.970,62.500
71.844,62.500
71.719,62.500
71.611,62.551
71.602,62.652
71.478,62.652
71.371,62.702
71.404,62.804
71.355,62.905
71.347,63.006
71.339,63.107
71.233,63.158
71.111,63.158
70.990,63.158
70.869,63.158
70.748,63.158
70.628,63.158
70.508,63.158
70.389,63.158
70.270,63.158
70.152,63.158
70.050,63.209
70.006,63.310
69.888,63.310
69.771,63.310
69.655,63.310
69.650,63.411
69.534,63.411
69.435,63.462
69.431,63.563
69.333,63.613
69.235,63.664
69.231,63.765
69.227,63.866
69.113,63.866
69.109,63.968
69.013,64.018
69.009,64.119
68.913,64.170
68.818,64.221
68.852,64.322
68.885,64.423
68.790,64.474
68.679,64.474
68.713,64.575
68.602,64.575
68.509,64.626
68.415,64.676
68.306,64.676
68.303,64.777
68.211,64.828
68.208,64.929
68.100,64.929
68.061,65.030
67.970,65.081
67.863,65.081
67.897,65.182
67.789,65.182
67.823,65.283
67.717,65.283
67.610,65.283
67.521,65.334
67.520,65.435
67.553,65.536
67.465,65.587
67.360,65.587
67.324,65.688
67.219,65.688
67.115,65.688
67.011,65.688
66.924,65.739
66.821,65.739
66.718,65.739
66.598,65.789
66.496,65.789
66.462,65.891
66.361,65.891
66.260,65.891
66.142,65.941
66.109,66.043
66.009,66.043
65.909,66.043
65.793,66.093
65.762,66.194
65.630,66.194
65.566,66.296
65.435,66.296
65.371,66.397
65.241,66.397
65.129,66.447
65.131,66.549
65.134,66.650
65.005,66.650
65.039,66.751
64.911,66.751
64.946,66.852
64.818,66.852
64.691,66.852
64.565,66.852
64.537,66.953
64.411,66.953
64.286,66.953
64.161,66.953
64.196,67.055
64.199,67.156
64.075,67.156
63.952,67.156
63.894,67.257
63.929,67.358
63.933,67.460
63.810,67.460
63.784,67.561
63.727,67.662
63.606,67.662
63.550,67.763
63.430,67.763
63.310,67.763
63.285,67.864
63.165,67.864
63.141,67.966
63.039,68.016
62.939,68.067
62.821,68.067
62.721,68.117
62.622,68.168
62.506,68.168
62.390,68.168
62.275,68.168
62.223,68.269
62.126,68.320
62.132,68.421
62.036,68.472
61.985,68.573
61.935,68.674
61.822,68.674
61.857,68.775
61.745,68.775
61.723,68.877
61.612,68.877
61.518,68.927
61.424,68.978
61.331,69.028
61.238,69.079
61.146,69.130
61.054,69.180
60.945,69.180
60.837,69.180
60.746,69.231
60.656,69.281
60.548,69.281
60.459,69.332
60.352,69.332
60.264,69.383
60.158,69.383
60.140,69.484
60.122,69.585
60.131,69.686
60.044,69.737
60.000,69.838
59.913,69.889
59.809,69.889
59.706,69.889
59.603,69.889
59.492,69.939
59.382,69.990
59.280,69.990
59.178,69.990
59.077,69.990
58.977,69.990
58.876,69.990
58.776,69.990
58.651,69.990
58.686,70.091
58.562,70.091
58.456,70.142
58.333,70.142
58.319,70.243
58.215,70.294
58.110,70.344
57.989,70.344
57.868,70.344
57.748,70.344
57.629,70.344
57.509,70.344
57.391,70.344
57.290,70.395
57.190,70.445
57.073,70.445
56.956,70.445
56.840,70.445
56.724,70.445
56.608,70.445
56.494,70.445
56.397,70.496
56.283,70.496
56.187,70.547
56.092,70.597
55.979,70.597
55.867,70.597
55.755,70.597
55.768,70.698
55.675,70.749
55.564,70.749
55.472,70.800
55.463,70.901
55.354,70.901
55.323,71.002
55.214,71.002
55.163,71.103
55.072,71.154
55.021,71.255
54.914,71.255
54.807,71.255
54.701,71.255
54.736,71.356
54.686,71.457
54.721,71.559
54.633,71.609
54.528,71.609
54.441,71.660
54.354,71.711
54.250,71.711
54.146,71.711
54.043,71.711
53.940,71.711
53.837,71.711
53.732,71.761
53.631,71.761
53.530,71.761
53.429,71.761
53.326,71.812
53.223,71.862
53.121,71.913
53.077,72.014
53.092,72.115
52.991,72.166
52.874,72.166
52.774,72.217
52.674,72.267
52.575,72.318
52.460,72.318
52.344,72.318
52.230,72.318
52.115,72.318
52.019,72.368
51.923,72.419
51.828,72.470
51.715,72.470
51.732,72.571
51.620,72.571
51.655,72.672
51.543,72.672
51.433,72.672
51.322,72.672
51.357,72.773
51.337,72.874
51.227,72.874
51.118,72.874
51.027,72.925
50.919,72.925
50.828,72.976
50.738,73.026
50.632,73.026
50.525,73.026
50.419,73.026
50.314,73.026
50.209,73.026
50.121,73.077
50.017,73.077
49.914,73.077
49.810,73.077
49.707,73.077
49.605,73.077
49.503,73.077
49.470,73.178
49.369,73.229
49.268,73.229
49.168,73.229
49.067,73.229
48.969,73.279
48.870,73.330
48.755,73.330
48.640,73.330
48.626,73.431
48.529,73.482
48.433,73.532
48.403,73.634
48.308,73.684
48.196,73.684
48.102,73.735
47.991,73.735
47.880,73.735
47.770,73.735
47.661,73.735
47.552,73.735
47.444,73.735
47.386,73.836
47.278,73.836
47.188,73.887
47.082,73.887
47.025,73.988
46.968,74.089
46.987,74.190
46.899,74.241
46.794,74.241
46.707,74.291
46.603,74.291
46.517,74.342
46.414,74.342
46.314,74.393
46.304,74.494
46.202,74.494
46.101,74.494
46.000,74.494
45.902,74.545
45.788,74.545
45.674,74.545
45.561,74.545
45.449,74.545
45.354,74.595
45.242,74.595
45.221,74.696
45.110,74.696
45.000,74.696
44.907,74.747
44.798,74.747
44.690,74.747
44.710,74.848
44.602,74.848
44.495,74.848
44.388,74.848
44.281,74.848
44.192,74.899
44.087,74.899
44.042,75.000
43.937,75.000
43.833,75.000
43.746,75.051
43.643,75.051
43.541,75.051
43.443,75.101
43.345,75.152
43.244,75.152
43.144,75.152
43.048,75.202
42.936,75.202
42.824,75.202
42.713,75.202
42.697,75.304
42.604,75.354
42.511,75.405
42.402,75.405
42.294,75.405
42.186,75.405
42.095,75.455
41.988,75.455
41.882,75.455
41.776,75.455
41.671,75.455
41.583,75.506
41.479,75.506
41.392,75.557
41.305,75.607
41.202,75.607
41.105,75.658
41.047,75.759
41.057,75.860
40.956,75.860
40.977,75.962
40.877,75.962
40.766,75.962
40.655,75.962
40.562,76.012
40.452,76.012
40.408,76.113
40.300,76.113
40.289,76.215
40.181,76.215
40.075,76.215
39.968,76.215
39.878,76.265
39.789,76.316
39.700,76.366
39.612,76.417
39.508,76.417
39.405,76.417
39.302,76.417
39.200,76.417
39.171,76.518
39.070,76.518
38.969,76.518
38.875,76.569
38.765,76.569
38.656,76.569
38.563,76.619
38.471,76.670
38.463,76.771
38.436,76.872
38.330,76.872
38.239,76.923
38.133,76.923
38.029,76.923
37.940,76.974
37.851,77.024
37.798,77.126
37.744,77.227
37.719,77.328
37.632,77.379
37.531,77.379
37.436,77.429
37.430,77.530
37.329,77.530
37.221,77.530
37.112,77.530
37.020,77.581
36.928,77.632
36.822,77.632
36.716,77.632
36.611,77.632
36.580,77.733
36.476,77.733
36.387,77.783
36.299,77.834
36.212,77.885
36.125,77.935
36.023,77.935
35.923,77.935
35.822,77.935
35.714,77.935
35.622,77.986
35.643,78.087
35.615,78.188
35.524,78.239
35.418,78.239
35.328,78.289
35.238,78.340
35.179,78.441
35.090,78.492
35.002,78.543
34.915,78.593
34.813,78.593
34.780,78.694
34.693,78.745
34.593,78.745
34.486,78.745
34.379,78.745
34.288,78.796
34.182,78.796
34.174,78.897
34.083,78.947
33.980,78.947
33.876,78.947
33.861,79.049
33.758,79.049
33.657,79.049
33.555,79.049
33.455,79.049
33.355,79.049
33.248,79.049
33.157,79.099
33.066,79.150
32.975,79.200
32.885,79.251
32.782,79.251
32.694,79.302
32.592,79.302
32.490,79.302
32.403,79.352
32.303,79.352
32.232,79.453
32.207,79.555
32.101,79.555
31.997,79.555
31.893,79.555
31.790,79.555
31.687,79.555
31.585,79.555
31.484,79.555
31.397,79.605
31.291,79.605
31.186,79.605
31.081,79.605
30.977,79.605
30.873,79.605
30.834,79.706
30.745,79.757
30.644,79.757
30.556,79.808
30.469,79.858
30.364,79.858
30.259,79.858
30.155,79.858
30.124,79.960
30.021,79.960
29.919,79.960
29.817,79.960
29.729,80.010
29.728,80.111
29.641,80.162
29.536,80.162
29.431,80.162
29.328,80.162
29.225,80.162
29.123,80.162
29.035,80.213
28.965,80.314
28.878,80.364
28.773,80.364
28.682,80.415
28.579,80.415
28.490,80.466
28.495,80.567
28.393,80.567
28.292,80.567
28.205,80.617
28.100,80.617
27.996,80.617
27.894,80.617
27.791,80.617
27.690,80.617
27.643,80.719
27.577,80.820
27.473,80.820
27.386,80.870
27.296,80.921
27.242,81.022
27.179,81.123
27.078,81.123
26.977,81.123
26.890,81.174
26.804,81.225
26.713,81.275
26.707,81.377
26.605,81.377
26.504,81.377
26.416,81.427
26.329,81.478
26.242,81.528
26.152,81.579
26.050,81.579
25.962,81.630
25.874,81.680
25.786,81.731
25.684,81.731
25.594,81.781
25.521,81.883
25.472,81.984
25.479,82.085
25.391,82.136
25.304,82.186
25.217,82.237
25.127,82.287
25.027,82.287
24.923,82.287
24.821,82.287
24.734,82.338
24.633,82.338
24.570,82.439
24.482,82.490
24.379,82.490
24.278,82.490
24.177,82.490
24.073,82.490
23.971,82.490
23.883,82.540
23.782,82.540
23.682,82.540
23.580,82.540
23.492,82.591
23.391,82.591
23.291,82.591
23.203,82.642
23.101,82.642
23.000,82.642
22.897,82.642
22.808,82.692
22.707,82.692
22.607,82.692
22.531,82.794
22.429,82.794
22.328,82.794
22.228,82.794
22.213,82.895
22.111,82.895
22.010,82.895
21.923,82.945
21.835,82.996
21.733,82.996
21.633,82.996
21.531,82.996
21.517,83.097
21.416,83.097
21.316,83.097
21.214,83.097
21.114,83.097
21.026,83.148
20.925,83.148
20.837,83.198
20.783,83.300
20.771,83.401
20.670,83.401
20.582,83.451
20.494,83.502
20.408,83.553
20.308,83.553
20.220,83.603
20.168,83.704
20.068,83.704
19.966,83.704
19.880,83.755
19.792,83.806
19.705,83.856
19.605,83.856
19.517,83.907
19.431,83.957
19.343,84.008
19.242,84.008
19.140,84.008
19.053,84.059
18.953,84.059
18.865,84.109
18.765,84.109
18.677,84.160
18.590,84.211
18.538,84.312
18.521,84.413
18.421,84.413
18.320,84.413
18.232,84.464
18.144,84.514
18.042,84.514
17.954,84.565
17.853,84.565
17.847,84.666
17.747,84.666
17.646,84.666
17.558,84.717
17.472,84.767
17.384,84.818
17.284,84.818
17.196,84.868
17.108,84.919
17.056,85.020
16.980,85.121
16.913,85.223
16.899,85.324
16.798,85.324
16.706,85.374
16.639,85.476
16.538,85.476
16.436,85.476
16.336,85.476
16.248,85.526
16.232,85.628
16.141,85.678
16.101,85.779
16.015,85.830
16.011,85.931
15.961,86.032
15.860,86.032
15.772,86.083
15.705,86.184
15.604,86.184
15.537,86.285
15.435,86.285
15.349,86.336
15.262,86.387
15.174,86.437
15.074,86.437
14.973,86.437
14.887,86.488
14.786,86.488
14.686,86.488
14.599,86.538
14.499,86.538
14.399,86.538
14.298,86.538
14.197,86.538
14.110,86.589
14.024,86.640
13.923,86.640
13.823,86.640
13.722,86.640
13.622,86.640
13.522,86.640
13.421,86.640
13.321,86.640
13.234,86.690
13.133,86.690
13.033,86.690
12.932,86.690
12.831,86.690
12.822,86.791
12.764,86.893
12.663,86.893
12.563,86.893
12.463,86.893
12.362,86.893
12.262,86.893
12.161,86.893


==> data/WNet3xLF2p-T5-odom=rot_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.652,1.113
96.667,1.468
93.939,1.569
91.892,1.721
90.000,1.822
91.111,2.075
89.130,2.075
90.196,2.328
89.091,2.480
90.164,2.783
91.176,3.138
91.765,3.947
89.888,4.049
90.816,4.504
91.743,5.061
90.400,5.719
91.241,6.326
89.796,6.680
90.361,7.591
91.111,8.300
91.089,9.312
91.743,10.121
91.139,10.931
91.440,11.893
91.727,12.905
91.667,13.917
91.615,14.929
92.059,15.840
91.989,16.852
91.927,17.864
91.626,18.826
91.101,19.686
90.646,20.597
90.042,21.508
90.264,22.520
89.709,23.381
89.925,24.393
89.964,25.405
89.292,26.164
89.203,27.176
89.120,28.188
88.752,29.150
88.559,30.162
88.633,31.174
88.579,32.186
88.275,33.148
88.235,34.160
88.086,35.172
87.592,36.083
86.993,36.893
87.093,37.905
87.188,38.917
87.086,39.929
86.896,40.941
86.311,41.802
85.642,42.561
85.317,43.522
84.928,44.484
84.260,45.243
83.410,45.800
82.734,46.559
82.002,47.267
81.577,48.178
80.921,48.937
80.474,49.848
80.128,50.810
79.797,51.771
79.268,52.632
78.779,53.543
78.239,54.403
77.865,55.364
77.685,56.377
77.217,57.287
76.651,58.148
75.849,58.806
75.160,59.565
74.562,60.374
73.652,60.830
73.022,61.640
72.242,62.298
71.363,62.804
70.389,63.158
69.435,63.462
68.835,64.271
68.064,64.929
67.342,65.638
66.361,65.891
65.435,66.296
64.597,66.852
63.780,67.460
62.968,68.067
62.036,68.472
61.238,69.079
60.264,69.383
59.458,69.990
58.456,70.142
57.462,70.344
56.448,70.445
55.494,70.800
54.690,71.407
53.753,71.761
52.834,72.166
51.865,72.470
50.973,72.925
49.983,73.077
48.984,73.229
48.118,73.735
47.127,73.887
46.287,74.443
45.298,74.595
44.321,74.848
43.358,75.152
42.390,75.405
41.392,75.557
40.496,76.012
39.581,76.417
38.587,76.569
37.751,77.126
36.884,77.632
35.931,77.935
35.098,78.492
34.159,78.846
33.185,79.099
32.217,79.352
31.248,79.605
30.276,79.858
29.322,80.162
28.403,80.567
27.448,80.870
26.583,81.377
25.667,81.781
24.802,82.287
23.831,82.540
22.840,82.692
21.871,82.945
20.890,83.148
20.058,83.704
19.123,84.059
18.231,84.514
17.278,84.818
16.525,85.476
15.768,86.134
14.832,86.488
13.843,86.640
12.844,86.690


==> data/WNet3xLF2p-T5-odom=rot_wp_0.3_meta.csv <==
auc,f1,eer
64.946,67.007,66.043


==> data/WNet3xLF2p-T5-odom=rot_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.652,1.113
96.667,1.468
93.939,1.569
91.892,1.721
90.000,1.822
91.111,2.075
89.130,2.075
90.196,2.328
89.091,2.480
90.164,2.783
91.176,3.138
91.765,3.947
89.888,4.049
90.816,4.504
91.743,5.061
90.400,5.719
91.241,6.326
89.796,6.680
90.361,7.591
91.111,8.300
91.089,9.312
91.743,10.121
91.667,11.134
91.954,12.146
92.473,13.057
92.667,14.069
92.547,15.081
92.962,16.043
92.837,17.055
92.727,18.067
92.383,19.028
91.822,19.889
91.333,20.800
90.678,21.660
90.872,22.672
90.272,23.482
90.467,24.494
90.485,25.506
89.828,26.366
89.867,27.379
89.760,28.391
89.368,29.352
89.552,30.364
89.466,31.377
89.385,32.389
89.189,33.401
89.005,34.413
88.832,35.425
88.300,36.285
87.679,37.095
87.762,38.107
87.841,39.119
87.818,40.132
87.608,41.144
87.093,42.004
86.270,42.611
85.928,43.573
85.603,44.534
85.294,45.496
84.372,45.901
83.651,46.609
83.082,47.470
82.455,48.279
81.772,49.038
81.668,50.051
81.129,50.911
80.772,51.872
80.354,52.783
79.669,53.543
79.557,54.555
79.134,55.466
78.925,56.478
78.725,57.490
78.102,58.300
77.638,59.211
76.868,59.868
76.209,60.628
75.654,61.488
74.786,61.994
74.059,62.702
73.244,63.310
72.477,63.968
71.477,64.170
70.504,64.474
69.935,65.334
69.178,65.992
68.519,66.751
67.533,67.055
66.617,67.460
65.786,68.016
64.974,68.623
64.212,69.281
63.298,69.737
62.545,70.395
61.630,70.800
60.862,71.457
59.856,71.609
58.872,71.862
57.897,72.166
56.938,72.470
56.182,73.128
55.247,73.532
54.366,74.038
53.382,74.291
52.504,74.798
51.513,74.949
50.544,75.202
49.651,75.658
48.651,75.759
47.844,76.366
46.857,76.569
45.891,76.872
44.916,77.126
43.917,77.277
42.953,77.581
42.194,78.239
41.233,78.543
40.362,79.049
39.488,79.555
38.734,80.213
37.773,80.516
36.929,81.073
36.093,81.630
35.156,81.984
34.238,82.389
33.299,82.743
32.301,82.844
31.362,83.198
30.422,83.553
29.486,83.907
28.620,84.413
27.824,85.020
26.884,85.374
26.086,85.982
25.118,86.235
24.138,86.437
23.157,86.640
22.189,86.893
21.273,87.298
20.381,87.753
19.466,88.158
18.603,88.664
17.807,89.271
17.011,89.879
16.320,90.638
15.429,91.093
14.588,91.650
13.835,92.308
13.325,93.168


==> data/WNet3xLF2p-T5-odom=rot_wp_meta.csv <==
auc,f1,eer
68.113,68.081,67.206


==> data/arras_retrained.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
100.000,2.783
100.000,2.885
100.000,2.986
100.000,3.087
100.000,3.188
100.000,3.289
100.000,3.391
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
98.750,3.998
98.780,4.099
98.810,4.200
98.837,4.302
98.864,4.403
98.889,4.504
98.913,4.605
98.936,4.706
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
97.248,5.364
97.297,5.466
97.345,5.567
96.491,5.567
96.552,5.668
96.610,5.769
95.833,5.820
95.082,5.870
95.161,5.972
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
94.030,6.377
94.118,6.478
94.203,6.579
94.286,6.680
94.366,6.781
93.706,6.781
93.793,6.883
93.878,6.984
93.960,7.085
94.040,7.186
93.464,7.237
93.548,7.338
93.631,7.439
93.082,7.490
93.168,7.591
93.252,7.692
92.683,7.692
92.771,7.794
92.857,7.895
92.941,7.996
93.023,8.097
93.103,8.198
92.571,8.198
92.655,8.300
92.737,8.401
92.818,8.502
92.308,8.502
91.848,8.553
91.935,8.654
92.021,8.755
91.534,8.755
91.623,8.856
91.146,8.856
91.237,8.957
91.327,9.059
91.414,9.160
91.500,9.261
91.089,9.312
91.176,9.413
91.262,9.514
91.346,9.615
91.429,9.717
90.995,9.717
91.080,9.818
91.163,9.919
91.244,10.020
91.324,10.121
90.950,10.172
91.031,10.273
91.111,10.374
91.189,10.476
90.789,10.476
90.435,10.526
90.517,10.628
90.598,10.729
90.678,10.830
90.756,10.931
90.833,11.032
90.909,11.134
90.535,11.134
90.204,11.184
90.283,11.285
90.361,11.387
90.438,11.488
90.119,11.538
89.804,11.589
89.883,11.690
89.961,11.791
90.038,11.893
90.114,11.994
90.189,12.095
90.262,12.196
90.335,12.298
90.406,12.399
90.074,12.399
90.146,12.500
90.217,12.601
89.892,12.601
89.964,12.702
90.036,12.804
90.106,12.905
90.175,13.006
90.244,13.107
89.965,13.158
89.655,13.158
89.347,13.158
89.041,13.158
89.116,13.259
88.814,13.259
88.514,13.259
88.591,13.360
88.294,13.360
88.000,13.360
87.708,13.360
87.417,13.360
87.500,13.462
87.582,13.563
87.662,13.664
87.379,13.664
87.460,13.765
87.540,13.866
87.619,13.968
87.382,14.018
87.461,14.119
87.188,14.119
86.957,14.170
86.687,14.170
86.420,14.170
86.154,14.170
86.239,14.271
86.018,14.322
86.103,14.423
86.186,14.524
85.928,14.524
86.012,14.626
86.095,14.727
86.176,14.828
86.257,14.929
86.337,15.030
86.416,15.132
86.167,15.132
85.920,15.132
85.714,15.182
85.470,15.182
85.552,15.283
85.634,15.385
85.434,15.435
85.237,15.486
85.000,15.486
85.083,15.587
84.848,15.587
84.615,15.587
84.426,15.638
84.239,15.688
84.054,15.739
83.827,15.739
83.646,15.789
83.467,15.840
83.245,15.840
83.024,15.840
83.113,15.941
83.202,16.043
82.984,16.043
82.768,16.043
82.597,16.093
82.687,16.194
82.474,16.194
82.564,16.296
82.653,16.397
82.741,16.498
82.828,16.599
82.620,16.599
82.707,16.700
82.544,16.751
82.382,16.802
82.222,16.852
82.310,16.953
82.152,17.004
81.951,17.004
82.039,17.105
81.884,17.156
81.687,17.156
81.775,17.257
81.862,17.358
81.948,17.460
82.033,17.561
82.118,17.662
81.925,17.662
82.009,17.763
82.093,17.864
81.903,17.864
81.713,17.864
81.524,17.864
81.609,17.966
81.693,18.067
81.507,18.067
81.364,18.117
81.179,18.117
80.995,18.117
80.856,18.168
80.674,18.168
80.493,18.168
80.313,18.168
80.134,18.168
79.955,18.168
79.778,18.168
79.867,18.269
79.956,18.370
79.780,18.370
79.605,18.370
79.431,18.370
79.258,18.370
79.348,18.472
79.176,18.472
79.004,18.472
78.834,18.472
78.710,18.522
78.541,18.522
78.419,18.573
78.298,18.623
78.132,18.623
77.966,18.623
77.801,18.623
77.637,18.623
77.474,18.623
77.311,18.623
77.197,18.674
77.292,18.775
77.131,18.775
77.226,18.877
77.066,18.877
76.955,18.927
77.049,19.028
77.143,19.130
76.986,19.130
77.079,19.231
77.172,19.332
77.264,19.433
77.108,19.433
76.954,19.433
76.846,19.484
76.693,19.484
76.587,19.534
76.436,19.534
76.285,19.534
76.378,19.636
76.471,19.737
76.367,19.787
76.218,19.787
76.070,19.787
75.922,19.787
75.775,19.787
75.629,19.787
75.483,19.787
75.577,19.889
75.670,19.990
75.763,20.091
75.619,20.091
75.475,20.091
75.379,20.142
75.236,20.142
75.094,20.142
75.000,20.192
74.859,20.192
74.719,20.192
74.579,20.192
74.674,20.294
74.535,20.294
74.397,20.294
74.492,20.395
74.401,20.445
74.265,20.445
74.176,20.496
74.088,20.547
74.182,20.648
74.275,20.749
74.368,20.850
74.234,20.850
74.101,20.850
74.014,20.901
73.882,20.901
73.750,20.901
73.619,20.901
73.488,20.901
73.357,20.901
73.227,20.901
73.097,20.901
72.968,20.901
72.840,20.901
72.711,20.901
72.504,20.951
72.600,21.053
72.696,21.154
72.569,21.154
72.539,21.255
72.633,21.356
72.603,21.457
72.572,21.559
72.373,21.609
72.344,21.711
72.222,21.711
72.027,21.761
72.000,21.862
72.093,21.964
71.973,21.964
71.782,22.014
71.875,22.115
71.757,22.115
71.639,22.115
71.732,22.217
71.545,22.267
71.637,22.368
71.521,22.368
71.405,22.368
71.290,22.368
71.176,22.368
71.061,22.368
70.947,22.368
71.040,22.470
71.132,22.571
71.111,22.672
70.998,22.672
70.820,22.723
70.709,22.723
70.597,22.723
70.487,22.723
70.376,22.723
70.469,22.824
70.451,22.925
70.342,22.925
70.170,22.976
70.062,22.976
69.954,22.976
69.785,23.026
69.771,23.128
69.605,23.178
69.499,23.178
69.394,23.178
69.289,23.178
69.184,23.178
69.277,23.279
69.369,23.381
69.265,23.381
69.357,23.482
69.449,23.583
69.345,23.583
69.242,23.583
69.083,23.634
68.981,23.634
68.879,23.634
68.778,23.634
68.676,23.634
68.576,23.634
68.475,23.634
68.375,23.634
68.367,23.735
68.459,23.836
68.307,23.887
68.398,23.988
68.201,23.988
68.195,24.089
68.000,24.089
67.806,24.089
67.614,24.089
67.705,24.190
67.797,24.291
67.606,24.291
67.697,24.393
67.692,24.494
67.782,24.595
67.872,24.696
67.961,24.798
68.050,24.899
68.044,25.000
67.901,25.051
67.715,25.051
67.575,25.101
67.571,25.202
67.659,25.304
67.655,25.405
67.651,25.506
67.647,25.607
67.510,25.658
67.507,25.759
67.328,25.759
67.194,25.810
67.060,25.860
66.928,25.911
66.927,26.012
66.753,26.012
66.753,26.113
66.753,26.215
66.838,26.316
66.667,26.316
66.667,26.417
66.752,26.518
66.836,26.619
66.920,26.721
66.919,26.822
66.918,26.923
66.792,26.974
66.625,26.974
66.501,27.024
66.335,27.024
66.337,27.126
66.338,27.227
66.421,27.328
66.503,27.429
66.504,27.530
66.585,27.632
66.667,27.733
66.545,27.783
66.385,27.783
66.466,27.885
66.466,27.986
66.347,28.036
66.348,28.138
66.350,28.239
66.429,28.340
66.430,28.441
66.313,28.492
66.197,28.543
66.082,28.593
65.967,28.644
66.047,28.745
66.125,28.846
66.127,28.947
66.205,29.049
66.207,29.150
66.208,29.251
66.057,29.251
65.945,29.302
66.023,29.403
66.025,29.504
66.102,29.605
65.991,29.656
65.881,29.706
65.733,29.706
65.587,29.706
65.479,29.757
65.372,29.808
65.265,29.858
65.342,29.960
65.419,30.061
65.495,30.162
65.570,30.263
65.646,30.364
65.540,30.415
65.615,30.516
65.510,30.567
65.405,30.617
65.264,30.617
65.161,30.668
65.021,30.668
64.882,30.668
64.744,30.668
64.819,30.769
64.825,30.870
64.687,30.870
64.693,30.972
64.700,31.073
64.774,31.174
64.848,31.275
64.712,31.275
64.786,31.377
64.688,31.427
64.553,31.427
64.627,31.528
64.529,31.579
64.603,31.680
64.470,31.680
64.337,31.680
64.205,31.680
64.213,31.781
64.082,31.781
63.951,31.781
63.959,31.883
64.032,31.984
64.105,32.085
64.113,32.186
64.020,32.237
63.892,32.237
63.800,32.287
63.809,32.389
63.682,32.389
63.555,32.389
63.429,32.389
63.340,32.439
63.350,32.540
63.422,32.642
63.431,32.743
63.441,32.844
63.317,32.844
63.194,32.844
63.071,32.844
63.143,32.945
63.056,32.996
62.934,32.996
62.945,33.097
62.824,33.097
62.895,33.198
62.967,33.300
62.977,33.401
62.928,33.502
62.998,33.603
62.949,33.704
63.019,33.806
63.089,33.907
63.158,34.008
63.227,34.109
63.084,34.160
62.966,34.160
62.977,34.261
62.929,34.362
62.939,34.464
62.891,34.565
62.776,34.565
62.786,34.666
62.740,34.767
62.625,34.767
62.579,34.868
62.466,34.868
62.353,34.868
62.308,34.970
62.320,35.071
62.388,35.172
62.455,35.273
62.522,35.374
62.589,35.476
62.600,35.577
62.489,35.577
62.356,35.628
62.246,35.628
62.136,35.628
62.026,35.628
61.917,35.628
61.984,35.729
61.996,35.830
62.063,35.931
62.129,36.032
62.021,36.032
61.913,36.032
61.925,36.134
61.991,36.235
62.057,36.336
61.929,36.387
61.995,36.488
62.060,36.589
62.072,36.690
61.966,36.690
61.860,36.690
61.735,36.741
61.630,36.741
61.525,36.741
61.421,36.741
61.318,36.741
61.214,36.741
61.176,36.842
61.190,36.943
61.088,36.943
61.051,37.045
60.949,37.045
60.848,37.045
60.862,37.146
60.762,37.146
60.726,37.247
60.791,37.348
60.855,37.449
60.738,37.500
60.589,37.500
60.440,37.500
60.505,37.601
60.357,37.601
60.211,37.601
60.097,37.652
60.064,37.753
59.920,37.753
59.776,37.753
59.792,37.854
59.681,37.905
59.698,38.006
59.762,38.107
59.652,38.158
59.543,38.209
59.402,38.209
59.262,38.209
59.233,38.310
59.126,38.360
59.190,38.462
59.052,38.462
59.116,38.563
58.978,38.563
58.951,38.664
58.814,38.664
58.711,38.715
58.684,38.816
58.702,38.917
58.765,39.018
58.739,39.119
58.636,39.170
58.503,39.170
58.402,39.221
58.421,39.322
58.290,39.322
58.190,39.372
58.060,39.372
57.930,39.372
57.832,39.423
57.735,39.474
57.638,39.524
57.616,39.626
57.678,39.727
57.582,39.777
57.644,39.879
57.664,39.980
57.726,40.081
57.631,40.132
57.536,40.182
57.411,40.182
57.318,40.233
57.338,40.334
57.215,40.334
57.092,40.334
57.071,40.435
56.949,40.435
56.828,40.435
56.707,40.435
56.586,40.435
56.568,40.536
56.549,40.638
56.610,40.739
56.491,40.739
56.513,40.840
56.573,40.941
56.634,41.043
56.546,41.093
56.567,41.194
56.588,41.296
56.570,41.397
56.453,41.397
56.366,41.447
56.241,41.498
56.126,41.498
56.011,41.498
55.896,41.498
55.880,41.599
55.940,41.700
55.886,41.802
55.765,41.852
55.825,41.953
55.884,42.055
55.906,42.156
55.965,42.257
56.024,42.358
55.904,42.409
55.963,42.510
56.021,42.611
55.910,42.611
55.799,42.611
55.688,42.611
55.570,42.662
55.519,42.763
55.410,42.763
55.432,42.864
55.490,42.966
55.382,42.966
55.273,42.966
55.296,43.067
55.318,43.168
55.376,43.269
55.268,43.269
55.255,43.370
55.206,43.472
55.099,43.472
55.157,43.573
55.051,43.573
54.946,43.573
54.835,43.623
54.730,43.623
54.620,43.674
54.517,43.674
54.505,43.775
54.403,43.775
54.300,43.775
54.198,43.775
54.255,43.877
54.279,43.978
54.177,43.978
54.076,43.978
54.099,44.079
53.994,44.130
53.889,44.180
53.846,44.281
53.903,44.383
53.771,44.383
53.761,44.484
53.659,44.534
53.556,44.585
53.548,44.686
53.418,44.686
53.289,44.686
53.161,44.686
53.061,44.737
52.934,44.737
52.959,44.838
52.861,44.889
52.885,44.990
52.910,45.091
52.812,45.142
52.868,45.243
52.830,45.344
52.824,45.445
52.700,45.445
52.662,45.547
52.687,45.648
52.711,45.749
52.766,45.850
52.644,45.850
52.549,45.901
52.604,46.002
52.483,46.002
52.362,46.002
52.269,46.053
52.149,46.053
52.030,46.053
51.911,46.053
51.936,46.154
51.932,46.255
51.841,46.306
51.808,46.407
51.862,46.508
51.829,46.609
51.825,46.711
51.850,46.812
51.761,46.862
51.672,46.913
51.584,46.964
51.470,46.964
51.383,47.014
51.269,47.014
51.238,47.115
51.126,47.115
51.123,47.217
51.011,47.217
51.009,47.318
50.897,47.368
50.951,47.470
50.839,47.520
50.837,47.621
50.727,47.672
50.698,47.773
50.751,47.874
50.642,47.925
50.534,47.925
50.426,47.976
50.398,48.077
50.291,48.128
50.317,48.229
50.211,48.279
50.236,48.381
50.131,48.381
50.131,48.482
50.026,48.482
49.922,48.482
49.818,48.482
49.844,48.583
49.896,48.684
49.871,48.785
49.768,48.785
49.768,48.887
49.820,48.988
49.871,49.089
49.923,49.190
49.821,49.241
49.872,49.342
49.770,49.342
49.669,49.342
49.568,49.342
49.467,49.342
49.367,49.342
49.242,49.342
49.118,49.342
49.071,49.443
48.973,49.494
48.976,49.595
48.853,49.595
48.880,49.696
48.931,49.798
48.982,49.899
48.886,49.949
48.765,49.949
48.645,49.949
48.550,50.000
48.431,50.000
48.338,50.051
48.246,50.101
48.128,50.101
48.012,50.101
47.896,50.101
47.780,50.101
47.665,50.101
47.715,50.202
47.626,50.253
47.608,50.354
47.494,50.354
47.544,50.455
47.571,50.557
47.483,50.607
47.371,50.607
47.353,50.709
47.403,50.810
47.430,50.911
47.458,51.012
47.462,51.113
47.423,51.215
47.383,51.316
47.273,51.316
47.256,51.417
47.149,51.468
47.040,51.468
46.934,51.518
46.826,51.518
46.853,51.619
46.859,51.721
46.755,51.771
46.648,51.771
46.655,51.872
46.682,51.974
46.576,51.974
46.471,51.974
46.519,52.075
46.546,52.176
46.573,52.277
46.472,52.328
46.371,52.379
46.377,52.480
46.274,52.480
46.219,52.581
46.116,52.581
46.018,52.632
45.920,52.682
45.819,52.682
45.786,52.783
45.833,52.885
45.841,52.986
45.744,53.036
45.792,53.138
45.672,53.138
45.699,53.239
45.604,53.289
45.592,53.391
45.619,53.492
45.666,53.593
45.572,53.644
45.455,53.644
45.501,53.745
45.470,53.846
45.458,53.947
45.366,53.998
45.250,53.998
45.159,54.049
45.044,54.049
44.931,54.049
44.901,54.150
44.789,54.150
44.699,54.200
44.588,54.200
44.500,54.251
44.412,54.302
44.403,54.403
44.376,54.504
44.289,54.555
44.317,54.656
44.208,54.656
44.104,54.706
44.002,54.757
43.895,54.757
43.788,54.757
43.682,54.757
43.576,54.757
43.471,54.757
43.464,54.858
43.365,54.909
43.376,55.010
43.272,55.010
43.214,55.111
43.117,55.162
43.145,55.263
43.190,55.364
43.184,55.466
43.211,55.567
43.256,55.668
43.301,55.769
43.328,55.870
43.226,55.870
43.203,55.972
43.163,56.073
43.068,56.123
42.973,56.174
42.879,56.225
42.786,56.275
42.671,56.275
42.682,56.377
42.568,56.377
42.563,56.478
42.558,56.579
42.569,56.680
42.597,56.781
42.592,56.883
42.571,56.984
42.598,57.085
42.508,57.136
42.535,57.237
42.423,57.237
42.312,57.237
42.223,57.287
42.135,57.338
42.025,57.338
41.916,57.338
41.882,57.439
41.774,57.439
41.667,57.439
41.664,57.540
41.615,57.642
41.515,57.692
41.409,57.692
41.304,57.692
41.302,57.794
41.270,57.895
41.172,57.945
41.075,57.996
40.979,58.047
40.883,58.097
40.788,58.148
40.687,58.148
40.586,58.148
40.486,58.148
40.393,58.198
40.280,58.198
40.168,58.198
40.153,58.300
40.195,58.401
40.083,58.401
40.069,58.502
39.959,58.502
39.986,58.603
39.897,58.654
39.856,58.755
39.747,58.755
39.706,58.856
39.619,58.907
39.511,58.907
39.404,58.907
39.365,59.008
39.259,59.008
39.195,59.109
39.090,59.109
38.993,59.160
39.033,59.261
38.996,59.362
39.024,59.464
38.928,59.514
38.825,59.514
38.730,59.565
38.636,59.615
38.535,59.615
38.434,59.615
38.334,59.615
38.222,59.615
38.111,59.615
38.052,59.717
37.942,59.717
37.853,59.767
37.808,59.868
37.699,59.868
37.591,59.868
37.571,59.970
37.516,60.071
37.409,60.071
37.304,60.071
37.206,60.121
37.110,60.172
37.006,60.172
36.903,60.172
36.800,60.172
36.737,60.273
36.643,60.324
36.615,60.425
36.575,60.526
36.536,60.628
36.444,60.678
36.333,60.678
36.243,60.729
36.153,60.779
36.094,60.881
36.005,60.931
35.897,60.931
35.810,60.982
35.704,60.982
35.598,60.982
35.493,60.982
35.510,61.083
35.406,61.083
35.303,61.083
35.258,61.184
35.286,61.285
35.192,61.336
35.090,61.336
34.997,61.387
35.014,61.488
34.981,61.589
34.968,61.690
34.986,61.791
34.876,61.791
34.785,61.842
34.802,61.943
34.694,61.943
34.605,61.994
34.497,61.994
34.409,62.045
34.303,62.045
34.273,62.146
34.243,62.247
34.138,62.247
34.109,62.348
34.136,62.449
34.041,62.500
33.947,62.551
33.899,62.652
33.797,62.652
33.732,62.753
33.632,62.753
33.622,62.854
33.567,62.955
33.477,63.006
33.387,63.057
33.369,63.158
33.280,63.209
33.192,63.259
33.174,63.360
33.069,63.360
32.982,63.411
32.879,63.411
32.879,63.512
32.889,63.613
32.924,63.715
32.924,63.816
32.951,63.917
32.900,64.018
32.798,64.018
32.705,64.069
32.604,64.069
32.588,64.170
32.497,64.221
32.389,64.221
32.282,64.221
32.175,64.221
32.087,64.271
32.097,64.372
31.992,64.372
31.938,64.474
31.834,64.474

31.731,64.474
31.726,64.575
31.752,64.676
31.691,64.777
31.693,64.879
31.680,64.980
31.579,64.980
31.543,65.081
31.515,65.182
31.424,65.233
31.317,65.233
31.211,65.233
31.105,65.233
31.093,65.334
31.006,65.385
30.918,65.435
30.832,65.486
30.729,65.486
30.627,65.486
30.660,65.587
30.606,65.688
30.514,65.739
30.497,65.840
30.390,65.840
30.380,65.941
30.290,65.992
30.267,66.093
30.178,66.144
30.127,66.245
30.023,66.245
29.920,66.245
29.857,66.346
29.755,66.346
29.654,66.346
29.592,66.447
29.502,66.498
29.396,66.498
29.401,66.599
29.426,66.700
29.372,66.802
29.365,66.903
29.396,67.004
29.395,67.105
29.307,67.156
29.292,67.257
29.233,67.358
29.213,67.460
29.111,67.460
29.010,67.460
28.909,67.460
28.803,67.460
28.713,67.510
28.608,67.510
28.520,67.561
28.471,67.662
28.368,67.662
28.266,67.662
28.213,67.763
28.122,67.814
28.031,67.864
27.926,67.864
27.822,67.864
27.811,67.966
27.778,68.067
27.690,68.117
27.588,68.117
27.501,68.168
27.400,68.168
27.310,68.219
27.311,68.320
27.207,68.320
27.103,68.320
27.067,68.421
27.015,68.522
26.913,68.522
26.878,68.623
26.891,68.725
26.888,68.826
26.827,68.927
26.736,68.978
26.691,69.079
26.699,69.180
26.595,69.180
26.492,69.180
26.390,69.180
26.288,69.180
26.188,69.180
26.083,69.180
26.076,69.281
25.986,69.332
25.946,69.433
25.939,69.534
25.938,69.636
25.836,69.636
25.748,69.686
25.708,69.787
25.622,69.838
25.607,69.939
25.606,70.040
25.572,70.142
25.469,70.142
25.366,70.142
25.319,70.243
25.300,70.344
25.199,70.344
25.113,70.395
25.022,70.445
24.919,70.445
24.897,70.547
24.893,70.648
24.805,70.698
24.704,70.698
24.700,70.800
24.613,70.850
24.510,70.850
24.407,70.850
24.421,70.951
24.443,71.053
24.354,71.103
24.334,71.204
24.247,71.255
24.160,71.306
24.070,71.356
24.022,71.457
24.003,71.559
23.914,71.609
23.814,71.609
23.727,71.660
23.693,71.761
23.590,71.761
23.501,71.812
23.400,71.812
23.410,71.913
23.401,72.014
23.297,72.014
23.195,72.014
23.093,72.014
23.005,72.065
22.959,72.166
22.932,72.267
22.891,72.368
22.789,72.368
22.766,72.470
22.740,72.571
22.736,72.672
22.760,72.773
22.672,72.824
22.618,72.925
22.531,72.976
22.430,72.976
22.429,73.077
22.384,73.178
22.284,73.178
22.181,73.178
22.095,73.229
22.006,73.279
21.903,73.279
21.801,73.279
21.791,73.381
21.724,73.482
21.695,73.583
21.689,73.684
21.601,73.735
21.499,73.735
21.413,73.785
21.404,73.887
21.402,73.988
21.314,74.038
21.212,74.038
21.111,74.038
21.022,74.089
20.935,74.140
20.833,74.140
20.733,74.140
20.645,74.190
20.544,74.190
20.443,74.190
20.431,74.291
20.397,74.393
20.374,74.494
20.286,74.545
20.292,74.646
20.205,74.696
20.104,74.696
20.054,74.798
20.071,74.899
20.035,75.000
19.949,75.051
19.847,75.051
19.747,75.051
19.737,75.152
19.635,75.152
19.602,75.253
19.530,75.354
19.544,75.455
19.442,75.455
19.354,75.506
19.252,75.506
19.183,75.607
19.083,75.607
19.060,75.709
19.061,75.810
19.079,75.911
19.092,76.012
19.006,76.063
18.962,76.164
18.906,76.265
18.922,76.366
18.914,76.468
18.812,76.468
18.712,76.468
18.611,76.468
18.551,76.569
18.463,76.619
18.418,76.721
18.330,76.771
18.243,76.822
18.252,76.923
18.238,77.024
18.236,77.126
18.134,77.126
18.033,77.126
17.961,77.227
17.955,77.328
17.868,77.379
17.827,77.480
17.740,77.530
17.653,77.581
17.652,77.682
17.596,77.783
17.566,77.885
17.577,77.986
17.491,78.036
17.404,78.087
17.302,78.087
17.213,78.138
17.112,78.138
17.041,78.239
17.047,78.340
17.024,78.441
16.995,78.543
16.984,78.644
16.882,78.644
16.782,78.644
16.708,78.745
16.665,78.846
16.610,78.947
16.578,79.049
16.592,79.150
16.608,79.251
16.507,79.251
16.472,79.352
16.483,79.453
16.456,79.555
16.471,79.656
16.370,79.656
16.269,79.656
16.168,79.656
16.068,79.656
15.978,79.706
15.912,79.808
15.900,79.909
15.834,80.010
15.813,80.111
15.735,80.213
15.634,80.213
15.533,80.213
15.522,80.314
15.507,80.415
15.420,80.466
15.395,80.567
15.386,80.668
15.371,80.769
15.284,80.820
15.261,80.921
15.267,81.022
15.283,81.123
15.226,81.225
15.216,81.326
15.178,81.427
15.090,81.478
15.004,81.528
14.903,81.528
14.802,81.528
14.770,81.630
14.669,81.630
14.568,81.630
14.526,81.731
14.425,81.731
14.324,81.731
14.250,81.832
14.237,81.933
14.236,82.034
14.149,82.085
14.149,82.186
14.148,82.287
14.144,82.389
14.151,82.490
14.120,82.591
14.028,82.642
14.008,82.743
13.985,82.844
13.964,82.945
13.934,83.047
13.938,83.148
13.953,83.249
13.851,83.249
13.751,83.249
13.756,83.350
13.670,83.401
13.583,83.451
13.497,83.502
13.410,83.553
13.402,83.654
13.310,83.704
13.223,83.755
13.122,83.755
13.022,83.755
12.974,83.856
12.918,83.957
12.901,84.059
12.894,84.160
12.872,84.261
12.885,84.362
12.890,84.464
12.803,84.514
12.749,84.615
12.730,84.717
12.715,84.818
12.700,84.919
12.599,84.919
12.549,85.020
12.456,85.071
12.363,85.121
12.277,85.172
12.176,85.172
12.076,85.172
12.045,85.273
12.057,85.374
12.067,85.476
12.070,85.577
11.969,85.577
11.868,85.577
11.768,85.577
11.741,85.678
11.742,85.779
11.716,85.881
11.696,85.982
11.655,86.083
11.658,86.184
11.599,86.285
11.499,86.285
11.462,86.387
11.432,86.488
11.441,86.589
11.451,86.690
11.459,86.791
11.443,86.893
11.377,86.994
11.356,87.095
11.362,87.196
11.262,87.196
11.161,87.196
11.061,87.196
10.961,87.196
10.874,87.247
10.787,87.298
10.713,87.399
10.613,87.399
10.513,87.399
10.412,87.399
10.401,87.500
10.376,87.601
10.382,87.702
10.384,87.804
10.391,87.905
10.334,88.006
10.234,88.006
10.208,88.107
10.121,88.158
10.021,88.158
10.020,88.259
9.967,88.360
9.971,88.462
9.939,88.563
9.922,88.664
9.879,88.765
9.876,88.866
9.868,88.968
9.870,89.069
9.880,89.170
9.890,89.271
9.803,89.322
9.717,89.372
9.673,89.474
9.573,89.474
9.542,89.575
9.442,89.575
9.356,89.626
9.269,89.676
9.251,89.777
9.242,89.879
9.142,89.879
9.055,89.929
8.955,89.929
8.854,89.929
8.855,90.030
8.837,90.132
8.826,90.233
8.798,90.334
8.779,90.435
8.760,90.536
8.711,90.638
8.611,90.638
8.539,90.739
8.527,90.840
8.529,90.941
8.535,91.043
8.511,91.144
8.411,91.144
8.325,91.194
8.225,91.194
8.196,91.296
8.200,91.397
8.203,91.498
8.207,91.599
8.212,91.700
8.211,91.802
8.203,91.903
8.103,91.903
8.014,91.953
7.951,92.055
7.951,92.156
7.945,92.257
7.859,92.308
7.815,92.409
7.817,92.510
7.816,92.611
7.822,92.713
7.722,92.713
7.622,92.713
7.522,92.713
7.436,92.763
7.335,92.763
7.235,92.763
7.149,92.814
7.049,92.814
6.949,92.814
6.848,92.814
6.748,92.814
6.662,92.864
6.562,92.864
6.561,92.966
6.565,93.067
6.478,93.117
6.378,93.117
6.278,93.117
6.178,93.117
6.174,93.219
6.175,93.320
6.147,93.421
6.109,93.522
6.072,93.623
6.071,93.725


==> data/arras_retrained_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
100.000,2.783
100.000,2.885
100.000,2.986
100.000,3.087
100.000,3.188
100.000,3.289
100.000,3.391
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
98.750,3.998
98.780,4.099
98.810,4.200
98.837,4.302
98.864,4.403
98.889,4.504
98.913,4.605
98.936,4.706
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
97.248,5.364
97.297,5.466
97.345,5.567
96.491,5.567
96.552,5.668
96.610,5.769
95.833,5.820
95.082,5.870
95.161,5.972
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
94.030,6.377
94.118,6.478
94.203,6.579
94.286,6.680
94.366,6.781
93.706,6.781
93.793,6.883
93.878,6.984
93.960,7.085
93.333,7.085
93.421,7.186
92.810,7.186
92.903,7.287
92.994,7.389
92.453,7.439
92.547,7.540
92.638,7.642
92.073,7.642
92.169,7.743
92.262,7.844
92.353,7.945
92.442,8.047
91.954,8.097
91.429,8.097
91.525,8.198
91.620,8.300
91.713,8.401
91.209,8.401
90.761,8.451
90.860,8.553
90.957,8.654
90.476,8.654
90.576,8.755
90.104,8.755
89.691,8.806
89.796,8.907
89.899,9.008
90.000,9.109
89.604,9.160
89.706,9.261
89.806,9.362
89.904,9.464
90.000,9.565
89.573,9.565
89.671,9.666
89.767,9.767
89.862,9.868
89.954,9.970
89.593,10.020
89.686,10.121
89.778,10.223
89.868,10.324
89.474,10.324
89.130,10.374
89.224,10.476
88.889,10.526
88.983,10.628
89.076,10.729
89.167,10.830
89.256,10.931
88.889,10.931
88.571,10.982
88.664,11.083
88.755,11.184
88.845,11.285
88.538,11.336
88.235,11.387
88.327,11.488
88.417,11.589
88.506,11.690
88.593,11.791
88.679,11.893
88.764,11.994
88.848,12.095
88.930,12.196
88.603,12.196
88.686,12.298
88.768,12.399
88.448,12.399
88.530,12.500
88.612,12.601
88.693,12.702
88.772,12.804
88.850,12.905
88.581,12.955
88.276,12.955
87.973,12.955
87.671,12.955
87.755,13.057
87.458,13.057
87.162,13.057
87.248,13.158
86.957,13.158
86.667,13.158
86.379,13.158
86.093,13.158
86.184,13.259
86.275,13.360
86.364,13.462
86.084,13.462
86.174,13.563
86.262,13.664
86.349,13.765
86.120,13.816
86.207,13.917
85.938,13.917
85.714,13.968
85.449,13.968
85.185,13.968
84.923,13.968
85.015,14.069
84.802,14.119
84.894,14.221
84.985,14.322
84.731,14.322
84.821,14.423
84.911,14.524
85.000,14.626
85.088,14.727
85.174,14.828
85.260,14.929
85.014,14.929
84.770,14.929
84.571,14.980
84.330,14.980
84.419,15.081
84.507,15.182
84.314,15.233
84.123,15.283
83.889,15.283
83.978,15.385
83.747,15.385
83.516,15.385
83.333,15.435
83.152,15.486
82.927,15.486
82.703,15.486
82.480,15.486
82.306,15.536
82.133,15.587
81.915,15.587
81.698,15.587
81.794,15.688
81.890,15.789
81.675,15.789
81.462,15.789
81.299,15.840
81.395,15.941
81.186,15.941
81.026,15.992
81.122,16.093
81.218,16.194
81.313,16.296
81.108,16.296
81.203,16.397
81.047,16.447
80.893,16.498
80.741,16.549
80.835,16.650
80.685,16.700
80.488,16.700
80.583,16.802
80.435,16.852
80.241,16.852
80.336,16.953
80.430,17.055
80.523,17.156
80.615,17.257
80.706,17.358
80.516,17.358
80.607,17.460
80.698,17.561
80.510,17.561
80.324,17.561
80.139,17.561
80.230,17.662
80.320,17.763
80.137,17.763
80.000,17.814
79.819,17.814
79.638,17.814
79.505,17.864
79.326,17.864
79.148,17.864
78.971,17.864
78.795,17.864
78.619,17.864
78.444,17.864
78.319,17.915
78.414,18.016
78.242,18.016
78.070,18.016
77.899,18.016
77.729,18.016
77.826,18.117
77.657,18.117
77.489,18.117
77.322,18.117
77.204,18.168
77.039,18.168
76.923,18.219
76.809,18.269
76.645,18.269
76.483,18.269
76.321,18.269
76.160,18.269
76.000,18.269
75.840,18.269
75.732,18.320
75.833,18.421
75.676,18.421
75.776,18.522
75.620,18.522
75.514,18.573
75.615,18.674
75.714,18.775
75.560,18.775
75.659,18.877
75.758,18.978
75.855,19.079
75.703,19.079
75.551,19.079
75.449,19.130
75.299,19.130
75.149,19.130
75.000,19.130
74.851,19.130
74.704,19.130
74.803,19.231
74.706,19.281
74.609,19.332
74.464,19.332
74.319,19.332
74.175,19.332
74.031,19.332
73.888,19.332
73.745,19.332
73.846,19.433
73.946,19.534
74.046,19.636
73.905,19.636
73.764,19.636
73.674,19.686
73.535,19.686
73.396,19.686
73.308,19.737
73.171,19.737
73.034,19.737
72.897,19.737
72.998,19.838
72.862,19.838
72.727,19.838
72.828,19.939
72.610,19.990
72.578,20.091
72.445,20.091
72.545,20.192
72.645,20.294
72.744,20.395
72.613,20.395
72.482,20.395
72.272,20.445
72.143,20.445
72.014,20.445
71.886,20.445
71.758,20.445
71.631,20.445
71.504,20.445
71.378,20.445
71.252,20.445
71.127,20.445
70.928,20.496
71.030,20.597
71.130,20.698
71.007,20.698
70.984,20.800
71.084,20.901
71.062,21.002
71.039,21.103
70.847,21.154
70.826,21.255
70.707,21.255
70.519,21.306
70.500,21.407
70.598,21.508
70.481,21.508
70.297,21.559
70.395,21.660
70.279,21.660
70.164,21.660
70.261,21.761
70.081,21.812
70.178,21.913
70.065,21.913
69.952,21.913
69.839,21.913
69.726,21.913
69.614,21.913
69.712,22.014
69.600,22.014
69.586,22.115
69.475,22.115
69.462,22.217
69.352,22.217
69.243,22.217
69.134,22.217
69.025,22.217
68.917,22.217
68.809,22.217
68.799,22.318
68.692,22.318
68.682,22.419
68.576,22.419
68.470,22.419
68.364,22.419
68.259,22.419
68.098,22.470
68.092,22.571
67.933,22.621
67.830,22.621
67.727,22.621
67.625,22.621
67.523,22.621
67.620,22.723
67.718,22.824
67.616,22.824
67.713,22.925
67.809,23.026
67.708,23.026
67.608,23.026
67.456,23.077
67.257,23.077
67.059,23.077
66.862,23.077
66.715,23.128
66.812,23.229
66.812,23.330
66.811,23.431
66.667,23.482
66.762,23.583
66.571,23.583
66.382,23.583
66.193,23.583
66.289,23.684
66.384,23.785
66.197,23.785
66.292,23.887
66.294,23.988
66.388,24.089
66.481,24.190
66.574,24.291
66.667,24.393
66.667,24.494
66.529,24.545
66.347,24.545
66.213,24.595
66.033,24.595
66.035,24.696
66.038,24.798
66.040,24.899
66.043,25.000
65.912,25.051
65.915,25.152
65.741,25.152
65.613,25.202
65.486,25.253
65.359,25.304
65.365,25.405
65.195,25.405
65.201,25.506
65.206,25.607
65.296,25.709
65.128,25.709
65.134,25.810
65.223,25.911
65.311,26.012
65.399,26.113
65.404,26.215
65.409,26.316
65.288,26.366
65.125,26.366
65.006,26.417
64.845,26.417
64.851,26.518
64.858,26.619
64.945,26.721
65.031,26.822
65.037,26.923
65.122,27.024
65.207,27.126
65.091,27.176
64.933,27.176
64.940,27.277
64.826,27.328
64.713,27.379
64.797,27.480
64.804,27.581
64.887,27.682
64.894,27.783
64.782,27.834
64.671,27.885
64.561,27.935
64.452,27.986
64.535,28.087
64.617,28.188
64.624,28.289
64.631,28.391
64.524,28.441
64.605,28.543
64.457,28.543
64.351,28.593
64.359,28.694
64.367,28.796
64.447,28.897
64.302,28.897
64.198,28.947
64.054,28.947
63.911,28.947
63.808,28.998
63.707,29.049
63.606,29.099
63.687,29.200
63.767,29.302
63.846,29.403
63.925,29.504
64.004,29.605
63.904,29.656
63.983,29.757
63.883,29.808
63.784,29.858
63.646,29.858
63.548,29.909
63.412,29.909
63.276,29.909
63.180,29.960
63.191,30.061
63.097,30.111
63.108,30.213
63.119,30.314
63.130,30.415
63.037,30.466
63.114,30.567
63.021,30.617
62.890,30.617
62.798,30.668
62.810,30.769
62.719,30.820
62.590,30.820
62.462,30.820
62.474,30.921
62.347,30.921
62.220,30.921
62.234,31.022
62.310,31.123
62.386,31.225
62.399,31.326
62.312,31.377
62.187,31.377
62.100,31.427
62.114,31.528
61.990,31.528
61.867,31.528
61.744,31.528
61.698,31.630
61.713,31.731
61.788,31.832
61.802,31.933
61.659,31.984
61.538,31.984
61.419,31.984
61.494,32.085
61.353,32.136
61.234,32.136
61.309,32.237
61.191,32.237
61.266,32.338
61.223,32.439
61.238,32.540
61.254,32.642
61.327,32.743
61.211,32.743
61.284,32.844
61.357,32.945
61.430,33.047
61.502,33.148
61.575,33.249
61.459,33.249
61.345,33.249
61.302,33.350
61.260,33.451
61.275,33.553
61.234,33.654
61.121,33.654
61.009,33.654
61.025,33.755
60.893,33.806
60.854,33.907
60.743,33.907
60.633,33.907
60.505,33.957
60.522,34.059
60.592,34.160
60.663,34.261
60.733,34.362
60.804,34.464
60.819,34.565
60.711,34.565
60.585,34.615
60.477,34.615
60.371,34.615
60.264,34.615
60.158,34.615
60.228,34.717
60.245,34.818
60.315,34.919
60.384,35.020
60.279,35.020
60.174,35.020
60.191,35.121
60.260,35.223
60.328,35.324
60.207,35.374
60.275,35.476
60.343,35.577
60.360,35.678
60.256,35.678
60.154,35.678
60.034,35.729
59.932,35.729
59.831,35.729
59.729,35.729
59.628,35.729
59.528,35.729
59.496,35.830
59.514,35.931
59.398,35.982
59.284,36.032
59.170,36.083
59.057,36.134
59.076,36.235
59.143,36.336
59.211,36.437
59.098,36.488
58.953,36.488
58.809,36.488
58.876,36.589
58.733,36.589
58.590,36.589
58.481,36.640
58.454,36.741
58.313,36.741
58.173,36.741
58.240,36.842
58.307,36.943
58.167,36.943
58.188,37.045
58.254,37.146
58.149,37.196
58.044,37.247
57.907,37.247
57.771,37.247
57.746,37.348
57.644,37.399
57.710,37.500
57.576,37.500
57.642,37.601
57.508,37.601
57.485,37.702
57.352,37.702
57.252,37.753
57.230,37.854
57.252,37.955
57.317,38.057
57.295,38.158
57.197,38.209
57.067,38.209
56.938,38.209
56.917,38.310
56.789,38.310
56.694,38.360
56.567,38.360
56.441,38.360
56.347,38.411
56.222,38.411
56.130,38.462
56.038,38.512
56.103,38.613
56.085,38.715
56.108,38.816
56.131,38.917
56.195,39.018
56.105,39.069
56.014,39.119
55.893,39.119
55.804,39.170
55.827,39.271
55.707,39.271
55.587,39.271
55.571,39.372
55.453,39.372
55.334,39.372
55.216,39.372
55.099,39.372
55.085,39.474
55.070,39.575
55.134,39.676
55.018,39.676
55.042,39.777
55.105,39.879
55.168,39.980
55.115,40.081
55.101,40.182
55.125,40.283
55.003,40.334
54.883,40.385
54.770,40.385
54.658,40.385
54.545,40.385
54.434,40.385
54.385,40.486
54.447,40.587
54.398,40.688
54.282,40.739
54.307,40.840
54.368,40.941
54.393,41.043
54.454,41.144
54.479,41.245
54.370,41.245
54.430,41.346
54.491,41.447
54.382,41.447
54.274,41.447
54.167,41.447
54.054,41.498
54.008,41.599
53.902,41.599
53.927,41.700
53.987,41.802
53.881,41.802
53.776,41.802
53.731,41.903
53.791,42.004
53.682,42.055
53.707,42.156
53.663,42.257
53.560,42.257
53.619,42.358
53.517,42.358
53.414,42.358
53.308,42.409
53.206,42.409
53.101,42.460
53.001,42.460
52.993,42.561
52.860,42.561
52.727,42.561
52.753,42.662
52.651,42.713
52.520,42.713
52.547,42.814
52.446,42.864
52.346,42.915
52.308,43.016
52.366,43.117
52.238,43.117
52.232,43.219
52.134,43.269
52.036,43.320
52.032,43.421
51.906,43.421
51.780,43.421
51.656,43.421
51.561,43.472
51.437,43.472
51.464,43.573
51.371,43.623
51.398,43.725
51.425,43.826
51.332,43.877
51.211,43.877
51.238,43.978
51.235,44.079
51.115,44.079
51.024,44.130
51.051,44.231
51.079,44.332
51.136,44.433
51.017,44.433
50.927,44.484
50.984,44.585
50.866,44.585
50.749,44.585
50.661,44.636
50.544,44.636
50.429,44.636
50.314,44.636
50.342,44.737
50.341,44.838
50.227,44.889
50.254,44.990
50.311,45.091
50.310,45.192
50.197,45.192
50.253,45.294
50.280,45.395
50.223,45.496
50.111,45.496
50.000,45.547
49.889,45.547
49.779,45.597
49.670,45.648
49.670,45.749
49.644,45.850
49.535,45.850
49.536,45.951
49.429,46.002
49.484,46.103
49.377,46.154
49.379,46.255
49.273,46.306
49.248,46.407
49.303,46.508
49.198,46.559
49.093,46.559
48.989,46.609
48.966,46.711
48.994,46.812
48.944,46.913
48.842,46.964
48.741,47.014
48.718,47.115
48.616,47.115
48.516,47.166
48.494,47.267
48.548,47.368
48.526,47.470
48.425,47.470
48.429,47.571
48.482,47.672
48.535,47.773
48.588,47.874
48.490,47.925
48.542,48.026
48.418,48.026
48.295,48.026
48.173,48.026
48.051,48.026
47.929,48.026
47.809,48.026
47.688,48.026
47.741,48.128
47.621,48.128
47.626,48.229
47.507,48.229
47.536,48.330
47.588,48.431
47.640,48.532
47.548,48.583
47.431,48.583
47.314,48.583
47.224,48.634
47.108,48.634
47.019,48.684
46.930,48.735
46.816,48.735
46.702,48.735
46.589,48.735
46.477,48.735
46.365,48.735
46.417,48.836
46.309,48.887
46.316,48.988
46.205,48.988
46.257,49.089
46.286,49.190
46.179,49.241
46.070,49.241
46.078,49.342
46.128,49.443
46.157,49.545
46.186,49.646
46.194,49.747
46.157,49.848
46.121,49.949
46.014,49.949
46.000,50.051
45.897,50.101
45.791,50.101
45.689,50.152
45.634,50.253
45.663,50.354
45.650,50.455
45.550,50.506
45.517,50.607
45.545,50.709
45.442,50.709
45.339,50.709
45.389,50.810
45.418,50.911
45.446,51.012
45.348,51.063
45.251,51.113
45.259,51.215
45.158,51.215
45.107,51.316
45.007,51.316
44.912,51.366
44.817,51.417
44.699,51.417
44.688,51.518
44.737,51.619
44.746,51.721
44.653,51.771
44.701,51.872
44.585,51.872
44.613,51.974
44.521,52.024
44.531,52.126
44.579,52.227
44.607,52.328
44.655,52.429
44.540,52.429
44.425,52.429
44.473,52.530
44.383,52.581
44.392,52.682
44.303,52.733
44.190,52.733
44.101,52.783
43.990,52.783
43.879,52.783
43.852,52.885
43.742,52.885
43.638,52.935
43.529,52.935
43.485,53.036
43.377,53.036
43.371,53.138
43.346,53.239
43.244,53.289
43.144,53.340
43.038,53.340
42.933,53.340
42.834,53.391
42.730,53.391
42.626,53.391
42.523,53.391
42.421,53.391
42.382,53.492
42.286,53.543
42.298,53.644
42.197,53.644
42.097,53.644
42.109,53.745
41.993,53.745
42.039,53.846
42.084,53.947
42.080,54.049
42.109,54.150
42.155,54.251
42.200,54.352
42.229,54.453
42.136,54.504
42.116,54.605
42.095,54.706
41.981,54.706
41.889,54.757
41.799,54.808
41.708,54.858
41.596,54.858
41.485,54.858
41.396,54.909
41.441,55.010
41.407,55.111
41.436,55.213
41.417,55.314
41.383,55.415
41.412,55.516
41.303,55.516
41.331,55.617
41.223,55.617
41.115,55.617
41.014,55.668
40.914,55.719
40.808,55.719
40.702,55.719
40.701,55.820
40.596,55.820
40.499,55.870
40.528,55.972
40.482,56.073
40.386,56.123
40.283,56.123
40.181,56.123
40.181,56.225
40.152,56.326
40.058,56.377
39.964,56.427
39.871,56.478
39.779,56.528
39.688,56.579
39.575,56.579
39.463,56.579
39.352,56.579
39.242,56.579
39.132,56.579
39.023,56.579
39.038,56.680
39.080,56.781
38.972,56.781
38.960,56.883
38.852,56.883
38.881,56.984
38.782,57.034
38.757,57.136
38.651,57.136
38.614,57.237
38.517,57.287
38.412,57.287
38.308,57.287
38.212,57.338
38.110,57.338
38.087,57.439
37.985,57.439
37.892,57.490
37.933,57.591
37.886,57.692
37.915,57.794
37.815,57.794
37.702,57.794
37.611,57.844
37.520,57.895
37.410,57.895
37.300,57.895
37.191,57.895
37.083,57.895
36.975,57.895
36.956,57.996
36.849,57.996
36.751,58.047
36.654,58.097
36.549,58.097
36.444,58.097
36.462,58.198
36.410,58.300
36.306,58.300
36.204,58.300
36.110,58.350
36.017,58.401
35.917,58.401
35.816,58.401
35.705,58.401
35.657,58.502
35.567,58.553
35.541,58.654
35.494,58.755
35.457,58.856
35.350,58.856
35.242,58.856
35.156,58.907
35.069,58.957
35.014,59.059
34.918,59.109
34.814,59.109
34.719,59.160
34.617,59.160
34.514,59.160
34.413,59.160
34.451,59.261
34.350,59.261
34.250,59.261
34.198,59.362
34.197,59.464
34.088,59.464
33.979,59.464
33.929,59.565
33.967,59.666
33.879,59.717
33.907,59.818
33.926,59.919
33.819,59.919
33.732,59.970
33.750,60.071
33.645,60.071
33.550,60.121
33.446,60.121
33.343,60.121
33.240,60.121
33.147,60.172
33.148,60.273
33.047,60.273
33.029,60.374
33.057,60.476
32.966,60.526
32.857,60.526
32.804,60.628
32.697,60.628
32.644,60.729
32.538,60.729
32.539,60.830
32.488,60.931
32.401,60.982
32.306,61.032
32.299,61.134
32.206,61.184
32.233,61.285
32.131,61.285
32.141,61.387
32.039,61.387
31.947,61.437
31.847,61.437
31.849,61.538
31.860,61.640
31.862,61.741
31.889,61.842
31.850,61.943
31.760,61.994
31.671,62.045
31.565,62.045
31.560,62.146
31.472,62.196
31.368,62.196
31.264,62.196
31.161,62.196
31.059,62.196
31.062,62.298
30.961,62.298
30.910,62.399
30.810,62.399
30.702,62.399
30.706,62.500
30.718,62.601
30.668,62.702
30.642,62.804
30.554,62.854
30.513,62.955
30.487,63.057
30.400,63.107
30.296,63.107
30.194,63.107
30.092,63.107
30.082,63.209
30.058,63.310
29.990,63.411
29.900,63.462
29.810,63.512
29.704,63.512
29.737,63.613
29.679,63.715
29.591,63.765
29.583,63.866
29.479,63.866
29.471,63.968
29.384,64.018
29.363,64.119
29.271,64.170
29.229,64.271
29.128,64.271
29.022,64.271
28.968,64.372
28.863,64.372
28.824,64.474
28.758,64.575
28.671,64.626
28.568,64.626
28.575,64.727
28.600,64.828
28.549,64.929
28.543,65.030
28.575,65.132
28.575,65.233
28.483,65.283
28.477,65.385
28.421,65.486
28.427,65.587
28.337,65.638
28.232,65.638
28.128,65.638
28.025,65.638
27.938,65.688
27.852,65.739
27.760,65.789
27.726,65.891
27.626,65.891
27.521,65.891
27.476,65.992
27.387,66.043
27.299,66.093
27.197,66.093
27.095,66.093
27.086,66.194
26.995,66.245
26.905,66.296
26.815,66.346
26.711,66.346
26.608,66.346
26.574,66.447
26.487,66.498
26.386,66.498
26.336,66.599
26.246,66.650
26.141,66.650
26.145,66.751
26.158,66.852
26.157,66.953
26.098,67.055
25.996,67.055
25.948,67.156
25.957,67.257
25.856,67.257
25.756,67.257
25.651,67.257
25.548,67.257
25.445,67.257
25.357,67.308
25.323,67.409
25.222,67.409
25.227,67.510
25.222,67.611
25.221,67.713
25.117,67.713
25.028,67.763
25.000,67.864
24.898,67.864
24.884,67.966
24.820,68.067
24.734,68.117
24.629,68.117
24.558,68.219
24.469,68.269
24.368,68.269
24.382,68.370
24.281,68.370
24.177,68.370
24.165,68.472
24.075,68.522
23.987,68.573
23.958,68.674
23.871,68.725
23.770,68.725
23.667,68.725
23.689,68.826
23.712,68.927
23.622,68.978
23.567,69.079
23.466,69.079
23.436,69.180
23.349,69.231
23.307,69.332
23.290,69.433
23.200,69.484
23.099,69.484
23.011,69.534
22.924,69.585
22.822,69.585
22.733,69.636
22.702,69.737
22.694,69.838
22.593,69.838
22.490,69.838
22.388,69.838
22.299,69.889
22.212,69.939
22.226,70.040
22.139,70.091
22.049,70.142
22.011,70.243
22.004,70.344
21.939,70.445
21.880,70.547
21.793,70.597
21.692,70.597
21.603,70.648
21.500,70.648
21.398,70.648
21.389,70.749
21.300,70.800
21.200,70.800
21.098,70.800
21.055,70.901
20.990,71.002
20.964,71.103
20.959,71.204
20.872,71.255
20.770,71.255
20.705,71.356
20.695,71.457
20.636,71.559
20.534,71.559
20.434,71.559
20.345,71.609
20.243,71.609
20.157,71.660
20.068,71.711
19.980,71.761
19.879,71.761
19.777,71.761
19.769,71.862
19.731,71.964
19.644,72.014
19.620,72.115
19.602,72.217
19.500,72.217
19.399,72.217
19.387,72.318
19.346,72.419
19.258,72.470
19.157,72.470
19.055,72.470
18.968,72.520
18.881,72.571
18.828,72.672
18.727,72.672
18.625,72.672
18.524,72.672
18.464,72.773
18.378,72.824
18.359,72.925
18.361,73.026
18.377,73.128
18.372,73.229
18.270,73.229
18.256,73.330
18.208,73.431
18.222,73.532
18.215,73.634
18.127,73.684
18.026,73.684
17.924,73.684
17.868,73.785
17.767,73.785
17.666,73.785
17.566,73.785
17.496,73.887
17.494,73.988
17.392,73.988
17.292,73.988
17.204,74.038
17.215,74.140
17.128,74.190
17.094,74.291
16.993,74.291
16.891,74.291
16.829,74.393
16.802,74.494
16.813,74.595
16.725,74.646
16.638,74.696
16.538,74.696
16.451,74.747
16.351,74.747
16.301,74.848

16.300,74.949
16.240,75.051
16.153,75.101
16.052,75.101
15.952,75.101
15.956,75.202
15.870,75.253
15.854,75.354
15.841,75.455
15.839,75.557
15.855,75.658
15.755,75.658
15.668,75.709
15.678,75.810
15.590,75.860
15.489,75.860
15.389,75.860
15.288,75.860
15.187,75.860
15.152,75.962
15.162,76.063
15.075,76.113
15.080,76.215
15.065,76.316
15.046,76.417
14.945,76.417
14.843,76.417
14.789,76.518
14.776,76.619
14.774,76.721
14.687,76.771
14.689,76.872
14.681,76.974
14.668,77.075
14.581,77.126
14.564,77.227
14.566,77.328
14.526,77.429
14.509,77.530
14.474,77.632
14.478,77.733
14.378,77.733
14.291,77.783
14.236,77.885
14.135,77.885
14.110,77.986
14.023,78.036
13.923,78.036
13.902,78.138
13.816,78.188
13.715,78.188
13.625,78.239
13.612,78.340
13.618,78.441
13.532,78.492
13.530,78.593
13.530,78.694
13.523,78.796
13.488,78.897
13.388,78.897
13.361,78.998
13.317,79.099
13.289,79.200
13.293,79.302
13.308,79.403
13.207,79.403
13.107,79.403
13.020,79.453
12.967,79.555
12.878,79.605
12.858,79.706
12.796,79.808
12.709,79.858
12.714,79.960
12.628,80.010
12.528,80.010
12.427,80.010
12.394,80.111
12.342,80.213
12.313,80.314
12.320,80.415
12.297,80.516
12.237,80.617
12.164,80.719
12.162,80.820
12.160,80.921
12.146,81.022
12.132,81.123
12.032,81.123
11.988,81.225
11.901,81.275
11.811,81.326
11.724,81.377
11.637,81.427
11.602,81.528
11.530,81.630
11.542,81.731
11.552,81.832
11.556,81.933
11.455,81.933
11.355,81.933
11.266,81.984
11.249,82.085
11.250,82.186
11.218,82.287
11.207,82.389
11.169,82.490
11.172,82.591
11.119,82.692
11.032,82.743
10.946,82.794
10.929,82.895
10.887,82.996
10.837,83.097
10.843,83.198
10.757,83.249
10.656,83.249
10.556,83.249
10.469,83.300
10.390,83.401
10.396,83.502
10.310,83.553
10.310,83.654
10.266,83.755
10.179,83.806
10.079,83.806
9.979,83.806
9.975,83.907
9.968,84.008
9.961,84.109
9.964,84.211
9.970,84.312
9.961,84.413
9.924,84.514
9.824,84.514
9.824,84.615
9.764,84.717
9.663,84.717
9.629,84.818
9.587,84.919
9.519,85.020
9.520,85.121
9.471,85.223
9.463,85.324
9.467,85.425
9.476,85.526
9.486,85.628
9.400,85.678
9.313,85.729
9.279,85.830
9.178,85.830
9.092,85.881
9.006,85.931
8.919,85.982
8.875,86.083
8.864,86.184
8.778,86.235
8.691,86.285
8.591,86.285
8.491,86.285
8.496,86.387
8.479,86.488
8.469,86.589
8.473,86.690
8.450,86.791
8.435,86.893
8.417,86.994
8.371,87.095
8.270,87.095
8.205,87.196
8.199,87.298
8.204,87.399
8.206,87.500
8.213,87.601
8.190,87.702
8.090,87.702
8.003,87.753
7.903,87.753
7.887,87.854
7.786,87.854
7.740,87.955
7.640,87.955
7.605,88.057
7.519,88.107
7.460,88.209
7.462,88.310
7.461,88.411
7.468,88.512
7.368,88.512
7.268,88.512
7.182,88.563
7.095,88.613
6.995,88.613
6.895,88.613
6.880,88.715
6.780,88.715
6.680,88.715
6.594,88.765
6.494,88.765
6.398,88.816
6.312,88.866
6.279,88.968
6.283,89.069
6.182,89.069
6.082,89.069
5.982,89.069
5.906,89.170
5.907,89.271
5.882,89.372
5.887,89.474
5.807,89.575


==> data/arras_retrained_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
100.000,3.087
98.529,3.391
98.851,4.352
97.895,4.706
97.345,5.567
95.833,5.820
94.444,6.022
93.706,6.781
92.453,7.439
91.429,8.097
90.476,8.654
89.604,9.160
89.732,10.172
88.889,10.931
88.722,11.943
88.889,12.955
87.671,12.955
86.667,13.158
85.938,13.917
84.923,13.968
85.260,14.929
84.123,15.283
82.927,15.486
81.915,15.587
81.108,16.296
80.241,16.852
79.819,17.814
78.795,17.864
77.729,18.016
76.645,18.269
75.620,18.522
74.704,19.130
73.764,19.636
72.727,19.838
71.886,20.445
71.012,20.951
70.279,21.660
69.414,22.166
68.364,22.419
67.556,23.077
66.667,23.583
66.347,24.545
65.526,25.202
65.404,26.215
65.091,27.176
64.452,27.986
64.126,28.947
63.646,29.858
62.955,30.617
62.249,31.377
61.419,31.984
61.394,32.996
60.874,33.856
60.211,34.615
60.326,35.628
59.349,35.982
58.543,36.589
57.771,37.247
57.295,38.158
56.306,38.411
55.787,39.271
55.122,40.030
54.361,40.688
53.937,41.599
53.342,42.409
52.446,42.864
51.594,43.421
51.080,44.281
50.283,44.889
49.670,45.698
49.145,46.559
48.548,47.368
47.784,48.026
47.019,48.684
46.179,49.241
45.753,50.152
45.328,51.063
44.701,51.872
44.190,52.733
43.351,53.289
42.352,53.391
42.207,54.403
41.410,55.010
40.702,55.719
39.993,56.427
39.053,56.781
38.212,57.338
37.373,57.895
36.415,58.198
35.519,58.654
34.647,59.160
33.916,59.868
33.001,60.273
32.350,61.032
31.832,61.893
30.939,62.348
30.282,63.107
29.573,63.816
28.817,64.474
28.493,65.435
27.602,65.891
26.711,66.346
26.001,67.055
25.221,67.713
24.390,68.269
23.684,68.978
22.886,69.585
22.053,70.142
21.297,70.800
20.636,71.559
19.720,71.964
18.903,72.571
18.252,73.330
17.494,73.988
16.740,74.646
15.945,75.253
15.171,75.911
14.695,76.822
14.343,77.783
13.621,78.492
13.208,79.403
12.414,80.010
12.146,81.022
11.552,81.832
11.123,82.743
10.394,83.451
9.975,84.362
9.465,85.223
8.878,86.032
8.416,86.943
7.897,87.804
7.219,88.563
6.280,88.917

==> data/arras_retrained_0.3_meta.csv <==
auc,f1,eer
45.079,48.283,48.026

==> data/arras_retrained_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
100.000,3.087
98.529,3.391
98.851,4.352
97.895,4.706
97.345,5.567
95.833,5.820
94.444,6.022
93.706,6.781
93.252,7.692
92.308,8.502
91.146,8.856
91.121,9.868
90.598,10.729
89.804,11.589
90.406,12.399
89.655,13.158
88.514,13.259
87.417,13.360
86.687,14.170
86.167,15.132
85.000,15.486
83.827,15.739
82.768,16.043
82.310,16.953
81.713,17.864
80.674,18.168
79.605,18.370
78.541,18.522
77.474,18.623
76.846,19.484
75.775,19.787
74.859,20.192
74.101,20.850
73.097,20.901
72.373,21.609
71.545,22.267
70.597,22.723
69.605,23.178
68.676,23.634
67.710,24.089
68.088,25.051
67.328,25.759
66.878,26.670
66.585,27.632
66.237,28.593
66.102,29.605
65.577,30.466
64.619,30.870
64.147,31.781
63.340,32.439
62.977,33.401
62.905,34.413
62.489,35.324
61.958,36.184
61.144,36.791
60.473,37.551
59.652,38.158
58.801,38.715
58.016,39.372
57.411,40.182
56.571,40.739
55.896,41.498
55.963,42.510
55.304,43.269
54.437,43.775
53.757,44.534
52.854,44.990
52.577,45.951
51.800,46.609
50.984,47.217
50.372,48.026
49.768,48.836
48.998,49.494
48.199,50.101
47.326,50.607
46.912,51.518
46.392,52.379
45.732,53.138
45.212,53.998
44.380,54.555
43.412,54.858
43.328,55.870
42.569,56.528
41.979,57.338
41.172,57.945
40.196,58.198
39.484,58.907
38.730,59.565
37.771,59.868
36.811,60.172
36.094,60.881
35.202,61.336
34.439,61.994
33.733,62.702
33.026,63.411
32.439,64.221
31.678,64.879
30.883,65.486
30.173,66.194
29.372,66.802
28.664,67.510
27.797,68.016
26.935,68.522
26.178,69.180
25.606,70.040
24.809,70.648
24.098,71.356
23.343,72.014
22.692,72.773
21.827,73.279
21.175,74.038
20.303,74.545
19.597,75.253
19.008,76.063
18.336,76.822
17.661,77.581
17.048,78.391
16.538,79.251
15.832,79.960
15.322,80.820
14.735,81.630
14.147,82.439
13.762,83.401
12.918,83.957
12.642,84.919
11.888,85.577
11.432,86.488
10.845,87.298
10.208,88.107
9.870,89.069
9.242,89.879
8.591,90.638
8.207,91.599
7.813,92.561
6.845,92.814
6.109,93.522


==> data/arras_retrained_meta.csv <==
auc,f1,eer
47.601,50.308,50.101


==> data/arras_retrained_with_boundary_feat_1k.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
97.468,3.897
96.250,3.897
96.341,3.998
96.429,4.099
96.512,4.200
96.591,4.302
96.667,4.403
96.739,4.504
96.809,4.605
96.875,4.706
96.939,4.808
97.000,4.909
97.059,5.010
97.115,5.111
97.170,5.213
97.222,5.314
97.273,5.415
96.429,5.466
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
95.161,5.972
95.238,6.073
95.312,6.174
94.615,6.225
94.697,6.326
93.985,6.326
94.074,6.427
94.161,6.528
94.245,6.630
94.326,6.731
93.662,6.731
93.750,6.832
93.836,6.933
93.919,7.034
94.000,7.136
94.079,7.237
94.156,7.338
94.231,7.439
94.304,7.540
94.375,7.642
94.444,7.743
93.865,7.743
93.939,7.844
94.012,7.945
94.083,8.047
94.152,8.148
94.220,8.249
93.714,8.300
93.785,8.401
93.855,8.502
93.923,8.603
93.989,8.704
94.054,8.806
94.118,8.907
94.180,9.008
93.717,9.059
93.782,9.160
93.846,9.261
93.367,9.261
92.929,9.312
93.000,9.413
93.069,9.514
93.137,9.615
93.204,9.717
93.269,9.818
93.333,9.919
92.925,9.970
92.488,9.970
92.558,10.071
92.627,10.172
92.202,10.172
92.273,10.273
92.342,10.374
92.411,10.476
92.478,10.577
92.070,10.577
92.140,10.678
91.775,10.729
91.845,10.830
91.915,10.931
91.983,11.032
91.597,11.032
91.667,11.134
91.736,11.235
91.803,11.336
91.870,11.437
91.935,11.538
92.000,11.640
91.633,11.640
91.304,11.690
91.373,11.791
91.440,11.893
91.506,11.994
91.154,11.994
91.221,12.095
91.288,12.196
90.943,12.196
90.602,12.196
90.672,12.298
90.741,12.399
90.809,12.500
90.876,12.601
90.942,12.702
91.007,12.804
90.681,12.804
90.747,12.905
90.426,12.905
90.493,13.006
90.559,13.107
90.625,13.209
90.345,13.259
90.411,13.360
90.476,13.462
90.169,13.462
90.236,13.563
89.933,13.563
89.632,13.563
89.333,13.563
89.404,13.664
89.474,13.765
89.542,13.866
89.251,13.866
89.320,13.968
89.389,14.069
89.457,14.170
89.172,14.170
89.241,14.271
88.959,14.271
88.679,14.271
88.438,14.322
88.509,14.423
88.580,14.524
88.650,14.626
88.720,14.727
88.485,14.777
88.218,14.777
87.952,14.777
87.688,14.777
87.761,14.879
87.834,14.980
87.906,15.081
87.647,15.081
87.719,15.182
87.791,15.283
87.572,15.334
87.644,15.435
87.714,15.536
87.464,15.536
87.216,15.536
86.969,15.536
87.042,15.638
87.115,15.739
87.187,15.840
86.981,15.891
86.740,15.891
86.813,15.992
86.885,16.093
86.957,16.194
86.721,16.194
86.523,16.245
86.290,16.245
86.059,16.245
85.867,16.296
85.676,16.346
85.752,16.447
85.827,16.549
85.901,16.650
85.974,16.751
86.047,16.852
86.118,16.953
85.897,16.953
85.678,16.953
85.459,16.953
85.279,17.004
85.063,17.004
84.887,17.055
84.962,17.156
85.037,17.257
84.826,17.257
84.615,17.257
84.406,17.257
84.483,17.358
84.559,17.460
84.634,17.561
84.466,17.611
84.262,17.611
84.337,17.713
84.412,17.814
84.487,17.915
84.323,17.966
84.161,18.016
84.235,18.117
84.309,18.219
84.149,18.269
84.223,18.370
84.028,18.370
83.834,18.370
83.641,18.370
83.448,18.370
83.524,18.472
83.599,18.573
83.447,18.623
83.521,18.725
83.596,18.826
83.445,18.877
83.259,18.877
83.333,18.978
83.149,18.978
83.223,19.079
83.040,19.079
83.114,19.180
83.188,19.281
83.261,19.383
83.117,19.433
82.974,19.484
83.047,19.585
83.120,19.686
83.191,19.787
83.263,19.889
83.087,19.889
82.911,19.889
82.983,19.990
82.809,19.990
82.881,20.091
82.952,20.192
83.023,20.294
82.851,20.294
82.680,20.294
82.510,20.294
82.341,20.294
82.413,20.395
82.485,20.496
82.353,20.547
82.424,20.648
82.495,20.749
82.565,20.850
82.635,20.951
82.704,21.053
82.574,21.103
82.643,21.204
82.480,21.204
82.549,21.306
82.617,21.407
82.456,21.407
82.296,21.407
82.136,21.407
82.012,21.457
81.853,21.457
81.696,21.457
81.766,21.559
81.609,21.559
81.679,21.660
81.749,21.761
81.594,21.761
81.664,21.862
81.733,21.964
81.614,22.014
81.461,22.014
81.308,22.014
81.157,22.014
81.006,22.014
80.891,22.065
80.741,22.065
80.591,22.065
80.443,22.065
80.331,22.115
80.220,22.166
80.073,22.166
79.964,22.217
79.818,22.217
79.710,22.267
79.783,22.368
79.856,22.470
79.713,22.470
79.570,22.470
79.643,22.571
79.501,22.571
79.574,22.672
79.433,22.672
79.505,22.773
79.365,22.773
79.225,22.773
79.298,22.874
79.159,22.874
79.021,22.874
79.094,22.976
79.167,23.077
79.239,23.178
79.310,23.279
79.210,23.330
79.074,23.330
79.145,23.431
79.010,23.431
78.876,23.431
78.741,23.431
78.814,23.532
78.885,23.634
78.752,23.634
78.620,23.634
78.691,23.735
78.559,23.735
78.464,23.785
78.369,23.836
78.239,23.836
78.146,23.887
78.218,23.988
78.289,24.089
78.197,24.140
78.069,24.140
78.140,24.241
78.211,24.342
78.120,24.393
77.994,24.393
77.868,24.393
77.742,24.393
77.617,24.393
77.689,24.494
77.760,24.595
77.671,24.646
77.583,24.696
77.655,24.798
77.532,24.798
77.603,24.899
77.673,25.000
77.743,25.101
77.812,25.202
77.726,25.253
77.674,25.354
77.554,25.354
77.434,25.354
77.504,25.455
77.573,25.557
77.642,25.658
77.523,25.658
77.473,25.759
77.542,25.860
77.610,25.962
77.492,25.962
77.376,25.962
77.259,25.962
77.327,26.063
77.130,26.113
77.198,26.215
77.083,26.215
76.969,26.215
76.923,26.316
76.991,26.417
76.878,26.417
76.946,26.518
76.901,26.619
76.968,26.721
76.856,26.721
76.812,26.822
76.700,26.822
76.513,26.872
76.471,26.974
76.286,27.024
76.177,27.024
76.068,27.024
75.960,27.024
76.028,27.126
75.921,27.126
75.989,27.227
76.056,27.328
76.124,27.429
76.017,27.429
76.084,27.530
76.151,27.632
76.045,27.632
76.111,27.733
76.006,27.733
75.967,27.834
76.033,27.935
75.928,27.935
75.824,27.935
75.650,27.986
75.546,27.986
75.443,27.986
75.510,28.087
75.408,28.087
75.305,28.087
75.203,28.087
75.270,28.188
75.337,28.289
75.403,28.391
75.302,28.391
75.201,28.391
75.100,28.391
75.000,28.391
75.067,28.492
74.900,28.543
74.967,28.644
75.033,28.745
75.099,28.846
74.934,28.897
74.902,28.998
74.870,29.099
74.838,29.200
74.644,29.200
74.485,29.251
74.293,29.251
74.359,29.352
74.169,29.352
74.235,29.453
74.206,29.555
74.271,29.656
74.116,29.706
74.088,29.808
73.935,29.858
74.000,29.960
73.848,30.010
73.665,30.010
73.482,30.010
73.300,30.010
73.366,30.111
73.432,30.213
73.497,30.314
73.562,30.415
73.626,30.516
73.479,30.567
73.301,30.567
73.277,30.668
73.253,30.769
73.109,30.820
72.934,30.820
72.999,30.921
72.825,30.921
72.652,30.921
72.479,30.921
72.308,30.921
72.288,31.022
72.353,31.123
72.183,31.123
72.248,31.225
72.229,31.326
72.093,31.377
72.158,31.478
72.222,31.579
72.088,31.630
72.152,31.731
72.133,31.832
72.114,31.933
72.178,32.034
72.241,32.136
72.077,32.136
71.914,32.136
71.896,32.237
71.734,32.237
71.573,32.237
71.637,32.338
71.477,32.338
71.317,32.338
71.381,32.439
71.254,32.490
71.239,32.591
71.302,32.692
71.177,32.743
71.053,32.794
70.897,32.794
70.742,32.794
70.620,32.844
70.684,32.945
70.748,33.047
70.626,33.097
70.690,33.198
70.538,33.198
70.601,33.300
70.588,33.401
70.469,33.451
70.532,33.553
70.414,33.603
70.476,33.704
70.359,33.755
70.242,33.806
70.231,33.907
70.219,34.008
70.073,34.008
69.927,34.008
69.813,34.059
69.804,34.160
69.691,34.211
69.579,34.261
69.436,34.261
69.294,34.261
69.286,34.362
69.176,34.413
69.036,34.413
68.896,34.413
68.889,34.514
68.750,34.514
68.612,34.514
68.506,34.565
68.368,34.565
68.232,34.565
68.295,34.666
68.358,34.767
68.421,34.868
68.317,34.919
68.312,35.020
68.177,35.020
68.043,35.020
67.910,35.020
67.777,35.020
67.840,35.121
67.707,35.121
67.770,35.223
67.670,35.273
67.733,35.374
67.729,35.476
67.630,35.526
67.500,35.526
67.370,35.526
67.368,35.628
67.240,35.628
67.112,35.628
66.984,35.628
66.857,35.628
66.856,35.729
66.919,35.830
66.792,35.830
66.667,35.830
66.573,35.881
66.448,35.881
66.355,35.931
66.231,35.931
66.108,35.931
66.171,36.032
66.234,36.134
66.296,36.235
66.359,36.336
66.267,36.387
66.176,36.437
66.086,36.488
65.965,36.488
65.876,36.538
65.787,36.589
65.668,36.589
65.549,36.589
65.552,36.690
65.614,36.791
65.527,36.842
65.530,36.943
65.591,37.045
65.653,37.146
65.566,37.196
65.450,37.196
65.395,37.298
65.456,37.399
65.340,37.399
65.286,37.500
65.172,37.500
65.057,37.500
64.943,37.500
64.829,37.500
64.690,37.551
64.578,37.551
64.441,37.601
64.304,37.652
64.366,37.753
64.255,37.753
64.144,37.753
64.206,37.854
64.212,37.955
64.274,38.057
64.140,38.107
64.007,38.158
63.898,38.158
63.959,38.259
63.912,38.360
63.782,38.411
63.674,38.411
63.629,38.512
63.689,38.613
63.561,38.664
63.621,38.765
63.629,38.866
63.636,38.968
63.531,38.968
63.487,39.069
63.547,39.170
63.607,39.271
63.666,39.372
63.562,39.372
63.436,39.423
63.333,39.423
63.290,39.524
63.166,39.575
63.065,39.575
62.942,39.626
62.821,39.676
62.720,39.676
62.780,39.777
62.739,39.879
62.798,39.980
62.649,39.980
62.658,40.081
62.510,40.081
62.392,40.132
62.245,40.132
62.099,40.132
62.109,40.233
62.168,40.334
62.131,40.435
62.093,40.536
61.949,40.536
61.912,40.638
61.799,40.688
61.810,40.789
61.668,40.789
61.679,40.891
61.644,40.992
61.655,41.093
61.544,41.144
61.602,41.245
61.614,41.346
61.672,41.447
61.562,41.498
61.527,41.599
61.418,41.650
61.281,41.650
61.144,41.650
61.008,41.650
60.902,41.700
60.796,41.751
60.662,41.751
60.630,41.852
60.688,41.953
60.584,42.004
60.480,42.055
60.494,42.156
60.362,42.156
60.231,42.156
60.101,42.156
60.072,42.257
59.943,42.257
59.814,42.257
59.685,42.257
59.587,42.308
59.488,42.358
59.391,42.409
59.264,42.409
59.168,42.460
59.225,42.561
59.129,42.611
59.145,42.713
59.202,42.814
59.218,42.915
59.094,42.915
58.999,42.966
58.877,42.966
58.852,43.067
58.759,43.117
58.637,43.117
58.614,43.219
58.630,43.320
58.538,43.370
58.515,43.472
58.396,43.472
58.452,43.573
58.362,43.623
58.418,43.725
58.435,43.826
58.491,43.927
58.546,44.028
58.523,44.130
58.434,44.180
58.489,44.281
58.400,44.332
58.378,44.433
58.289,44.484
58.306,44.585
58.284,44.686
58.169,44.686
58.081,44.737
58.136,44.838
58.022,44.838
58.039,44.939
58.018,45.040
58.035,45.142
58.014,45.243
57.994,45.344
57.935,45.445
57.878,45.547
57.756,45.597
57.646,45.597
57.535,45.597
57.416,45.648
57.297,45.698
57.351,45.800
57.242,45.800
57.134,45.800
57.026,45.800
57.044,45.901
57.026,46.002
56.911,46.053
56.893,46.154
56.779,46.204
56.673,46.204
56.691,46.306
56.745,46.407
56.632,46.457
56.527,46.457
56.423,46.457
56.407,46.559
56.304,46.559
56.200,46.559
56.098,46.559
55.995,46.559
55.893,46.559
55.791,46.559
55.690,46.559
55.589,46.559
55.489,46.559
55.388,46.559
55.442,46.660
55.495,46.761
55.482,46.862
55.436,46.964
55.304,46.964
55.357,47.065
55.344,47.166
55.240,47.217
55.260,47.318
55.280,47.419
55.176,47.470
55.073,47.520
54.971,47.571
54.991,47.672
54.889,47.723
54.762,47.723
54.661,47.773
54.561,47.824
54.462,47.874
54.363,47.925
54.415,48.026
54.436,48.128
54.457,48.229
54.359,48.279
54.261,48.330
54.138,48.330
54.042,48.381
53.920,48.381
53.799,48.381
53.704,48.431
53.583,48.431
53.490,48.482
53.542,48.583
53.448,48.634
53.356,48.684
53.319,48.785
53.227,48.836
53.135,48.887
53.187,48.988
53.096,49.038
53.118,49.140
53.028,49.190
52.912,49.190
52.797,49.190
52.683,49.190
52.569,49.190
52.455,49.190
52.342,49.190
52.230,49.190
52.118,49.190
52.004,49.241
51.891,49.291
51.943,49.393
51.883,49.494
51.879,49.595
51.903,49.696
51.954,49.798
52.004,49.899
52.027,50.000
52.078,50.101
52.101,50.202
52.151,50.304
52.201,50.405
52.251,50.506
52.219,50.607
52.108,50.658
51.998,50.709
51.890,50.709
51.783,50.709
51.676,50.709
51.568,50.759
51.462,50.759
51.357,50.759
51.380,50.860
51.276,50.860
51.325,50.962
51.221,50.962
51.244,51.063
51.294,51.164
51.239,51.265
51.135,51.316
51.158,51.417
51.054,51.468
50.952,51.468
50.850,51.468
50.749,51.468
50.647,51.468
50.646,51.569
50.620,51.670
50.520,51.670
50.543,51.771
50.517,51.872
50.393,51.872
50.270,51.872
50.318,51.974
50.269,52.075
50.317,52.176
50.341,52.277
50.219,52.277
50.097,52.277
50.000,52.328
50.048,52.429
49.952,52.480
49.832,52.480
49.736,52.530
49.737,52.632
49.618,52.632
49.524,52.682
49.502,52.783
49.550,52.885
49.574,52.986
49.457,52.986
49.340,52.986
49.295,53.087
49.296,53.188
49.205,53.239
49.183,53.340
49.069,53.340
49.025,53.441
48.935,53.492
48.915,53.593
48.825,53.644
48.737,53.694
48.649,53.745
48.561,53.796
48.450,53.796
48.453,53.897
48.343,53.897
48.281,53.998
48.173,54.049
48.067,54.099
47.959,54.099
47.853,54.150
47.879,54.251
47.882,54.352
47.776,54.352
47.759,54.453
47.763,54.555
47.659,54.605
47.621,54.706
47.516,54.706
47.412,54.706
47.311,54.757
47.208,54.757
47.105,54.757
47.130,54.858
47.028,54.858
46.926,54.858
46.911,54.960
46.957,55.061
47.003,55.162
46.902,55.162
46.801,55.162
46.807,55.263
46.852,55.364
46.858,55.466
46.760,55.516
46.806,55.617
46.709,55.668
46.613,55.719
46.518,55.769
46.423,55.820
46.306,55.820
46.189,55.820
46.096,55.870
46.003,55.921
45.911,55.972
45.880,56.073
45.887,56.174
45.912,56.275
45.900,56.377
45.787,56.377
45.697,56.427
45.585,56.427
45.495,56.478
45.447,56.579
45.473,56.680
45.385,56.731
45.275,56.731
45.165,56.731
45.056,56.731
44.970,56.781
44.866,56.832
44.763,56.883
44.661,56.933
44.554,56.933
44.449,56.933
44.344,56.933
44.388,57.034
44.283,57.034
44.240,57.136
44.136,57.136
44.145,57.237
44.042,57.237
44.017,57.338
44.026,57.439
43.924,57.439
43.822,57.439
43.721,57.439
43.625,57.490
43.525,57.490
43.502,57.591
43.407,57.642
43.417,57.743
43.411,57.844
43.295,57.844
43.181,57.844
43.191,57.945
43.185,58.047
43.179,58.148
43.206,58.249
43.114,58.300
43.022,58.350
42.910,58.350
42.799,58.350
42.688,58.350
42.578,58.350
42.489,58.401
42.380,58.401
42.271,58.401
42.163,58.401
42.055,58.401
42.036,58.502
41.930,58.502
41.896,58.603
41.796,58.654
41.691,58.654
41.586,58.654
41.488,58.704
41.485,58.806
41.468,58.907
41.465,59.008
41.368,59.059
41.266,59.059
41.278,59.160
41.183,59.211
41.195,59.312
41.100,59.362
41.000,59.362
40.906,59.413
40.813,59.464
40.700,59.464
40.587,59.464
40.496,59.514
40.385,59.514
40.274,59.514
40.164,59.514
40.075,59.565
40.061,59.666
39.973,59.717
39.959,59.818
39.872,59.868
39.765,59.868
39.658,59.868
39.552,59.868
39.540,59.970
39.434,59.970
39.337,60.020
39.233,60.020
39.129,60.020
39.026,60.020
38.989,60.121
38.894,60.172
38.845,60.273
38.847,60.374
38.754,60.425
38.653,60.425
38.541,60.425
38.429,60.425
38.338,60.476
38.280,60.577
38.189,60.628
38.080,60.628
37.991,60.678
37.934,60.779
37.827,60.779
37.720,60.779
37.633,60.830
37.527,60.830
37.422,60.830
37.325,60.881
37.222,60.881
37.118,60.881
37.015,60.881
36.986,60.982
36.892,61.032
36.919,61.134
36.826,61.184
36.725,61.184
36.633,61.235
36.523,61.235
36.432,61.285
36.323,61.285
36.214,61.285
36.106,61.285
36.018,61.336
36.024,61.437
35.976,61.538
35.889,61.589
35.784,61.589
35.679,61.589
35.574,61.589
35.550,61.690
35.455,61.741
35.431,61.842
35.386,61.943
35.352,62.045
35.308,62.146
35.215,62.196
35.161,62.298
35.061,62.298
35.058,62.399
34.967,62.449
34.877,62.500
34.769,62.500
34.680,62.551
34.573,62.551
34.467,62.551
34.362,62.551
34.275,62.601
34.171,62.601
34.113,62.702
34.019,62.753
33.917,62.753
33.897,62.854
33.796,62.854
33.768,62.955
33.776,63.057
33.803,63.158
33.802,63.259
33.774,63.360
33.755,63.462
33.646,63.462
33.538,63.462
33.493,63.563
33.386,63.563
33.280,63.563
33.193,63.613
33.228,63.715
33.123,63.715
33.019,63.715
32.993,63.816
32.899,63.866
32.874,63.968
32.781,64.018
32.739,64.119
32.757,64.221
32.732,64.322
32.759,64.423
32.667,64.474
32.575,64.524
32.485,64.575
32.437,64.676
32.413,64.777
32.423,64.879
32.359,64.980
32.253,64.980
32.148,64.980
32.044,64.980
32.054,65.081
31.950,65.081
31.937,65.182
31.875,65.283
31.773,65.283
31.744,65.385
31.643,65.385
31.543,65.385
31.553,65.486
31.533,65.587
31.426,65.587
31.421,65.688
31.454,65.789
31.442,65.891
31.391,65.992
31.394,66.093
31.289,66.093
31.269,66.194
31.272,66.296
31.168,66.296
31.065,66.296
30.978,66.346
30.945,66.447
30.843,66.447
30.751,66.498
30.660,66.549
30.671,66.650
30.564,66.650
30.547,66.751
30.557,66.852
30.452,66.852
30.347,66.852
30.309,66.953
30.327,67.055
30.224,67.055
30.235,67.156
30.211,67.257
30.125,67.308
30.032,67.358
29.939,67.409
29.848,67.460
29.741,67.460
29.651,67.510
29.546,67.510
29.457,67.561
29.369,67.611
29.282,67.662
29.195,67.713
29.093,67.713
29.048,67.814
29.066,67.915
28.975,67.966
28.943,68.067
28.875,68.168
28.785,68.219
28.681,68.219
28.593,68.269
28.490,68.269
28.403,68.320
28.302,68.320
28.210,68.370
28.105,68.370
28.000,68.370
27.937,68.472
27.950,68.573
27.861,68.623
27.758,68.623
27.737,68.725
27.650,68.775
27.646,68.877
27.545,68.877
27.454,68.927
27.364,68.978
27.275,69.028
27.186,69.079
27.083,69.079

26.996,69.130
26.909,69.180
26.809,69.180
26.817,69.281
26.726,69.332
26.623,69.332
26.599,69.433
26.628,69.534
26.539,69.585
26.506,69.686
26.524,69.787
26.456,69.889
26.479,69.990
26.416,70.091
26.316,70.091
26.225,70.142
26.121,70.142
26.032,70.192
25.944,70.243
25.856,70.294
25.756,70.294
25.683,70.395
25.701,70.496
25.597,70.496
25.494,70.496
25.438,70.597
25.350,70.648
25.317,70.749
25.344,70.850
25.334,70.951
25.311,71.053
25.206,71.053
25.116,71.103
25.027,71.154
24.938,71.204
24.837,71.204
24.771,71.306
24.685,71.356
24.595,71.407
24.574,71.508
24.583,71.609
24.481,71.609
24.393,71.660
24.292,71.660
24.239,71.761
24.149,71.812
24.105,71.913
24.016,71.964
23.915,71.964
23.909,72.065
23.858,72.166
23.820,72.267
23.717,72.267
23.615,72.267
23.514,72.267
23.426,72.318
23.339,72.368
23.237,72.368
23.235,72.470
23.196,72.571
23.108,72.621
23.008,72.621
22.970,72.723
22.980,72.824
22.917,72.925
22.887,73.026
22.798,73.077
22.747,73.178
22.692,73.279
22.605,73.330
22.563,73.431
22.461,73.431
22.361,73.431
22.258,73.431
22.171,73.482
22.151,73.583
22.050,73.583
22.067,73.684
21.979,73.735
21.877,73.735
21.776,73.735
21.675,73.735
21.572,73.735
21.485,73.785
21.445,73.887
21.468,73.988
21.447,74.089
21.464,74.190
21.406,74.291
21.425,74.393
21.323,74.393
21.221,74.393
21.135,74.443
21.032,74.443
20.945,74.494
20.893,74.595
20.839,74.696
20.750,74.747
20.649,74.747
20.548,74.747
20.530,74.848
20.442,74.899
20.355,74.949
20.254,74.949
20.204,75.051
20.103,75.051
20.003,75.051
19.914,75.101
19.920,75.202
19.890,75.304
19.790,75.304
19.688,75.304
19.600,75.354
19.500,75.354
19.467,75.455
19.488,75.557
19.413,75.658
19.406,75.759
19.319,75.810
19.233,75.860
19.216,75.962
19.215,76.063
19.214,76.164
19.126,76.215
19.040,76.265
19.048,76.366
18.960,76.417
18.873,76.468
18.773,76.468
18.746,76.569
18.644,76.569
18.544,76.569
18.442,76.569
18.415,76.670
18.327,76.721
18.240,76.771
18.192,76.872
18.200,76.974
18.207,77.075
18.172,77.176
18.189,77.277
18.202,77.379
18.101,77.379
18.015,77.429
17.992,77.530
17.905,77.581
17.816,77.632
17.716,77.632
17.647,77.733
17.560,77.783
17.458,77.783
17.357,77.783
17.256,77.783
17.257,77.885
17.170,77.935
17.160,78.036
17.129,78.138
17.119,78.239
17.131,78.340
17.030,78.340
17.018,78.441
17.034,78.543
17.023,78.644
17.028,78.745
17.040,78.846
16.953,78.897
16.852,78.897
16.751,78.897
16.760,78.998
16.670,79.049
16.638,79.150
16.550,79.200
16.463,79.251
16.362,79.251
16.262,79.251
16.240,79.352
16.212,79.453
16.179,79.555
16.177,79.656
16.164,79.757
16.168,79.858
16.081,79.909
16.056,80.010
16.061,80.111
16.073,80.213
16.045,80.314
15.971,80.415
15.871,80.415
15.770,80.415
15.669,80.415
15.568,80.415
15.549,80.516
15.462,80.567
15.361,80.567
15.261,80.567
15.198,80.668
15.111,80.719
15.106,80.820
15.005,80.820
14.936,80.921
14.943,81.022
14.944,81.123
14.926,81.225
14.839,81.275
14.738,81.275
14.637,81.275
14.643,81.377
14.543,81.377
14.476,81.478
14.443,81.579
14.407,81.680
14.306,81.680
14.205,81.680
14.162,81.781
14.169,81.883
14.146,81.984
14.128,82.085
14.139,82.186
14.132,82.287
14.138,82.389
14.052,82.439
14.026,82.540
13.993,82.642
14.005,82.743
14.017,82.844
14.019,82.945
14.020,83.047
13.933,83.097
13.832,83.097
13.731,83.097
13.631,83.097
13.615,83.198
13.615,83.300
13.543,83.401
13.523,83.502
13.498,83.603
13.397,83.603
13.297,83.603
13.246,83.704
13.253,83.806
13.265,83.907
13.176,83.957
13.151,84.059
13.051,84.059
13.008,84.160
12.979,84.261
12.947,84.362
12.846,84.362
12.746,84.362
12.645,84.362
12.558,84.413
12.458,84.413
12.371,84.464
12.365,84.565
12.278,84.615
12.178,84.615
12.131,84.717
12.126,84.818
12.119,84.919
12.072,85.020
12.063,85.121
12.042,85.223
12.049,85.324
11.948,85.324
11.856,85.374
11.814,85.476
11.809,85.577
11.787,85.678
11.792,85.779
11.705,85.830
11.659,85.931
11.606,86.032
11.505,86.032
11.439,86.134
11.439,86.235
11.353,86.285
11.298,86.387
11.211,86.437
11.110,86.437
11.024,86.488
11.033,86.589
10.980,86.690
10.957,86.791
10.942,86.893
10.914,86.994
10.828,87.045
10.819,87.146
10.784,87.247
10.751,87.348
10.722,87.449
10.711,87.551
10.610,87.551
10.523,87.601
10.423,87.601
10.418,87.702
10.332,87.753
10.245,87.804
10.159,87.854
10.072,87.905
9.972,87.905
9.915,88.006
9.919,88.107
9.924,88.209
9.850,88.310
9.822,88.411
9.813,88.512
9.727,88.563
9.731,88.664
9.735,88.765
9.648,88.816
9.596,88.917
9.601,89.018
9.605,89.119
9.570,89.221
9.577,89.322
9.578,89.423
9.491,89.474
9.445,89.575
9.453,89.676
9.462,89.777
9.375,89.828
9.275,89.828
9.175,89.828
9.088,89.879
8.988,89.879
8.888,89.879
8.820,89.980
8.757,90.081
8.670,90.132
8.570,90.132
8.470,90.132
8.451,90.233
8.440,90.334
8.404,90.435
8.382,90.536
8.323,90.638
8.236,90.688
8.150,90.739
8.152,90.840
8.137,90.941
8.037,90.941
7.950,90.992
7.861,91.043
7.862,91.144
7.866,91.245
7.871,91.346
7.876,91.447
7.876,91.549
7.789,91.599
7.794,91.700
7.798,91.802
7.717,91.903
7.676,92.004
7.663,92.105
7.664,92.206
7.563,92.206
7.543,92.308
7.541,92.409
7.545,92.510
7.550,92.611
7.556,92.713
7.563,92.814
7.472,92.864
7.385,92.915
7.299,92.966
7.213,93.016
7.112,93.016
7.012,93.016
6.912,93.016
6.812,93.016
6.712,93.016
6.612,93.016
6.598,93.117
6.504,93.168
6.418,93.219
6.318,93.219
6.218,93.219
6.139,93.320
6.125,93.421
6.130,93.522
6.067,93.623
6.067,93.725


==> data/arras_retrained_with_boundary_feat_1k_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
97.143,3.441
97.222,3.543
97.297,3.644
97.368,3.745
97.436,3.846
96.203,3.846
95.000,3.846
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
95.536,5.415
94.690,5.415
94.783,5.516
94.872,5.617
94.958,5.719
95.041,5.820
95.122,5.921
94.355,5.921
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
93.233,6.275
93.333,6.377
93.431,6.478
93.525,6.579
93.617,6.680
92.958,6.680
93.056,6.781
93.151,6.883
93.243,6.984
93.333,7.085
92.763,7.136
92.157,7.136
92.258,7.237
92.357,7.338
92.453,7.439
92.547,7.540
92.025,7.591
92.121,7.692
92.216,7.794
92.308,7.895
92.398,7.996
92.486,8.097
92.000,8.148
92.090,8.249
92.179,8.350
92.265,8.451
92.350,8.553
92.432,8.654
92.513,8.755
92.593,8.856
92.147,8.907
92.228,9.008
92.308,9.109
91.837,9.109
91.414,9.160
91.500,9.261
91.584,9.362
91.667,9.464
91.748,9.565
91.827,9.666
91.905,9.767
91.509,9.818
91.080,9.818
91.163,9.919
91.244,10.020
90.826,10.020
90.909,10.121
90.991,10.223
91.071,10.324
90.667,10.324
90.308,10.374
90.393,10.476
90.043,10.526
90.129,10.628
90.213,10.729
90.295,10.830
89.916,10.830
90.000,10.931
90.083,11.032
90.164,11.134
90.244,11.235
90.323,11.336
90.400,11.437
90.040,11.437
89.723,11.488
89.804,11.589
89.883,11.690
89.961,11.791
89.615,11.791
89.695,11.893
89.773,11.994
89.434,11.994
89.098,11.994
89.179,12.095
89.259,12.196
89.338,12.298
89.416,12.399
89.493,12.500
89.568,12.601
89.247,12.601
89.324,12.702
89.007,12.702
89.085,12.804
89.161,12.905
89.236,13.006
88.966,13.057
89.041,13.158
89.116,13.259
88.814,13.259
88.889,13.360
88.591,13.360
88.294,13.360
88.000,13.360
88.079,13.462
88.158,13.563
87.908,13.613
87.622,13.613
87.702,13.715
87.781,13.816
87.859,13.917
87.580,13.917
87.658,14.018
87.382,14.018
87.107,14.018
86.875,14.069
86.646,14.119
86.728,14.221
86.810,14.322
86.890,14.423
86.667,14.474
86.405,14.474
86.145,14.474
85.886,14.474
85.970,14.575
86.053,14.676
86.136,14.777
85.882,14.777
85.965,14.879
86.047,14.980
85.838,15.030
85.920,15.132
86.000,15.233
85.755,15.233
85.511,15.233
85.269,15.233
85.352,15.334
85.434,15.435
85.515,15.536
85.319,15.587
85.083,15.587
85.165,15.688
85.246,15.789
85.326,15.891
85.095,15.891
84.906,15.941
84.677,15.941
84.450,15.941
84.267,15.992
84.085,16.043
83.862,16.043
83.947,16.144
84.031,16.245
84.115,16.346
84.197,16.447
84.278,16.549
84.103,16.599
83.887,16.599
83.673,16.599
83.503,16.650
83.291,16.650
83.123,16.700
83.208,16.802
83.292,16.903
83.085,16.903
82.878,16.903
82.673,16.903
82.759,17.004
82.843,17.105
82.927,17.206
82.767,17.257
82.567,17.257
82.651,17.358
82.494,17.409
82.578,17.510
82.423,17.561
82.270,17.611
82.353,17.713
82.436,17.814
82.284,17.864
82.367,17.966
82.176,17.966
81.986,17.966
81.797,17.966
81.609,17.966
81.693,18.067
81.777,18.168
81.633,18.219
81.716,18.320
81.798,18.421
81.655,18.472
81.473,18.472
81.333,18.522
81.153,18.522
81.236,18.623
81.057,18.623
81.140,18.725
81.223,18.826
81.304,18.927
81.169,18.978
81.034,19.028
81.116,19.130
81.197,19.231
81.277,19.332
81.356,19.433
81.184,19.433
81.013,19.433
81.092,19.534
80.922,19.534
81.002,19.636
81.081,19.737
81.159,19.838
80.992,19.838
80.825,19.838
80.658,19.838
80.493,19.838
80.573,19.939
80.448,19.990
80.325,20.040
80.404,20.142
80.483,20.243
80.561,20.344
80.639,20.445
80.716,20.547
80.594,20.597
80.671,20.698
80.512,20.698
80.588,20.800
80.664,20.901
80.507,20.901
80.350,20.901
80.194,20.901
80.077,20.951
79.923,20.951
79.769,20.951
79.846,21.053
79.693,21.053
79.771,21.154
79.848,21.255
79.696,21.255
79.773,21.356
79.849,21.457
79.737,21.508
79.588,21.508
79.439,21.508
79.291,21.508
79.143,21.508
79.035,21.559
78.889,21.559
78.743,21.559
78.598,21.559
78.493,21.609
78.388,21.660
78.245,21.660
78.142,21.711
78.000,21.711
77.899,21.761
77.978,21.862
78.058,21.964
77.917,21.964
77.778,21.964
77.857,22.065
77.718,22.065
77.798,22.166
77.660,22.166
77.562,22.217
77.425,22.217
77.289,22.217
77.368,22.318
77.233,22.318
77.098,22.318
77.178,22.419
77.257,22.520
77.336,22.621
77.414,22.723
77.320,22.773
77.187,22.773
77.265,22.874
77.133,22.874
77.002,22.874
76.871,22.874
76.949,22.976
77.027,23.077
76.897,23.077
76.768,23.077
76.846,23.178
76.717,23.178
76.628,23.229
76.539,23.279
76.412,23.279
76.325,23.330
76.403,23.431
76.480,23.532
76.393,23.583
76.268,23.583
76.221,23.684
76.299,23.785
76.175,23.785
76.052,23.785
75.929,23.785
75.806,23.785
75.684,23.785
75.762,23.887
75.840,23.988
75.796,24.089
75.676,24.089
75.753,24.190
75.633,24.190
75.710,24.291
75.786,24.393
75.862,24.494
75.938,24.595
75.894,24.696
75.776,24.696
75.580,24.747
75.655,24.848
75.730,24.949
75.804,25.051
75.688,25.051
75.647,25.152
75.721,25.253
75.794,25.354
75.680,25.354
75.566,25.354
75.452,25.354
75.526,25.455
75.336,25.506
75.410,25.607
75.298,25.607
75.186,25.607
75.000,25.658
75.074,25.759
74.963,25.759
75.037,25.860
75.000,25.962
75.073,26.063
74.964,26.063
74.928,26.164
74.819,26.164
74.640,26.215
74.605,26.316
74.429,26.366
74.322,26.366
74.290,26.468
74.257,26.569
74.330,26.670
74.402,26.771
74.370,26.872
74.441,26.974
74.409,27.075
74.377,27.176
74.274,27.176
74.345,27.277
74.176,27.328
74.008,27.379
73.907,27.379
73.806,27.379
73.706,27.379
73.541,27.429
73.514,27.530
73.585,27.632
73.423,27.682
73.226,27.682
73.200,27.783
73.041,27.834
73.113,27.935
73.184,28.036
73.254,28.138
73.097,28.188
73.072,28.289
72.881,28.289
72.857,28.391
72.668,28.391
72.481,28.391
72.329,28.441
72.308,28.543
72.123,28.543
72.194,28.644
72.173,28.745
72.243,28.846
72.096,28.897
72.075,28.998
71.930,29.049
72.000,29.150
71.856,29.200
71.677,29.200
71.499,29.200
71.323,29.200
71.393,29.302
71.464,29.403
71.534,29.504
71.603,29.605
71.673,29.706
71.533,29.757
71.359,29.757
71.342,29.858
71.325,29.960
71.188,30.010
71.018,30.010
71.087,30.111
70.918,30.111
70.749,30.111
70.581,30.111
70.414,30.111
70.283,30.162
70.153,30.213
70.141,30.314
70.128,30.415
70.000,30.466
70.070,30.567
70.139,30.668
70.012,30.719
70.081,30.820
70.069,30.921
70.057,31.022
70.125,31.123
70.193,31.225
70.034,31.225
69.875,31.225
69.944,31.326
69.820,31.377
69.663,31.377
69.731,31.478
69.575,31.478
69.420,31.478
69.488,31.579
69.367,31.630
69.358,31.731
69.426,31.832
69.307,31.883
69.189,31.933
69.037,31.933
68.886,31.933
68.770,31.984
68.838,32.085
68.906,32.186
68.790,32.237
68.858,32.338
68.710,32.338
68.703,32.439
68.590,32.490
68.584,32.591
68.577,32.692
68.571,32.794
68.460,32.844
68.349,32.895
68.344,32.996
68.339,33.097
68.196,33.097
68.054,33.097
67.946,33.148
67.942,33.249
67.835,33.300
67.901,33.401
67.762,33.401
67.623,33.401
67.485,33.401
67.482,33.502
67.345,33.502
67.208,33.502
67.072,33.502
67.071,33.603
66.935,33.603
66.801,33.603
66.700,33.654
66.567,33.654
66.434,33.654
66.500,33.755
66.567,33.856
66.634,33.957
66.535,34.008
66.535,34.109
66.404,34.109
66.273,34.109
66.143,34.109
66.014,34.109
66.080,34.211
65.951,34.211
66.018,34.312
65.889,34.312
65.891,34.413
65.894,34.514
65.800,34.565
65.673,34.565
65.547,34.565
65.550,34.666
65.425,34.666
65.300,34.666
65.176,34.666
65.052,34.666
65.057,34.767
65.123,34.868
65.000,34.868
64.878,34.868
64.944,34.970
64.855,35.020
64.766,35.071
64.646,35.071
64.525,35.071
64.591,35.172
64.657,35.273
64.722,35.374
64.787,35.476
64.700,35.526
64.614,35.577
64.469,35.628
64.534,35.729
64.416,35.729
64.273,35.779
64.156,35.779
64.105,35.881
64.170,35.982
64.119,36.083
64.126,36.184
64.190,36.285
64.254,36.387
64.139,36.387
64.025,36.387
63.975,36.488
64.039,36.589
63.926,36.589
63.877,36.690
63.764,36.690
63.652,36.690
63.541,36.690
63.430,36.690
63.296,36.741
63.185,36.741
63.053,36.791
62.921,36.842
62.985,36.943
62.877,36.943
62.769,36.943
62.833,37.045
62.842,37.146
62.906,37.247
62.777,37.298
62.649,37.348
62.542,37.348
62.606,37.449
62.563,37.551
62.437,37.601
62.332,37.601
62.291,37.702
62.354,37.804
62.230,37.854
62.292,37.955
62.303,38.057
62.314,38.158
62.211,38.158
62.171,38.259
62.233,38.360
62.295,38.462
62.357,38.563
62.255,38.563
62.134,38.613
62.033,38.613
61.994,38.715
61.874,38.765
61.724,38.765
61.576,38.765
61.458,38.816
61.422,38.917
61.385,39.018
61.447,39.119
61.301,39.119
61.313,39.221
61.168,39.221
61.054,39.271
60.911,39.271
60.767,39.271
60.781,39.372
60.842,39.474
60.809,39.575
60.775,39.676
60.634,39.676
60.601,39.777
60.492,39.828
60.383,39.879
60.275,39.929
60.290,40.030
60.182,40.081
60.243,40.182
60.106,40.182
60.166,40.283
60.136,40.385
60.196,40.486
60.060,40.486
60.030,40.587
59.925,40.638
59.792,40.638
59.658,40.638
59.526,40.638
59.424,40.688
59.322,40.739
59.191,40.739
59.164,40.840
59.224,40.941
59.124,40.992
59.025,41.043
59.041,41.144
58.913,41.144
58.785,41.144
58.658,41.144
58.633,41.245
58.507,41.245
58.381,41.245
58.256,41.245
58.161,41.296
58.067,41.346
57.973,41.397
57.850,41.397
57.757,41.447
57.817,41.549
57.725,41.599
57.744,41.700
57.803,41.802
57.821,41.903
57.700,41.903
57.609,41.953
57.490,41.953
57.469,42.055
57.379,42.105
57.261,42.105
57.241,42.206
57.153,42.257
57.133,42.358
57.046,42.409
57.026,42.510
56.940,42.561
56.998,42.662
57.018,42.763
57.075,42.864
57.133,42.966
57.114,43.067
57.057,43.168
57.076,43.269
56.962,43.269
56.981,43.370
56.925,43.472
56.907,43.573
56.785,43.623
56.730,43.725
56.610,43.775
56.667,43.877
56.649,43.978
56.632,44.079
56.513,44.130
56.570,44.231
56.516,44.332
56.407,44.332
56.427,44.433
56.318,44.433
56.210,44.433
56.102,44.433
55.987,44.484
55.880,44.484
55.866,44.585
55.752,44.636
55.647,44.636
55.542,44.636
55.597,44.737
55.583,44.838
55.472,44.889
55.459,44.990
55.348,45.040
55.301,45.142
55.356,45.243
55.377,45.344
55.275,45.344
55.172,45.344
55.071,45.344
55.058,45.445
54.957,45.445
54.856,45.445
54.756,45.445
54.623,45.445
54.490,45.445
54.358,45.445
54.227,45.445
54.096,45.445
54.119,45.547
54.174,45.648
54.164,45.749
54.035,45.749
53.933,45.800
53.988,45.901
53.979,46.002
53.878,46.053
53.933,46.154
53.955,46.255
53.946,46.356
53.819,46.356
53.779,46.457
53.680,46.508
53.640,46.609
53.515,46.609
53.418,46.660
53.322,46.711
53.226,46.761
53.130,46.812
53.154,46.913
53.177,47.014
53.200,47.115
53.105,47.166
53.011,47.217
52.891,47.217
52.798,47.267
52.679,47.267
52.560,47.267
52.584,47.368
52.466,47.368
52.376,47.419
52.370,47.520
52.280,47.571
52.191,47.621
52.157,47.723
52.042,47.723
51.954,47.773
51.978,47.874
51.890,47.925
51.915,48.026
51.828,48.077
51.715,48.077
51.602,48.077
51.491,48.077
51.379,48.077
51.268,48.077
51.158,48.077
51.048,48.077
50.938,48.077
50.828,48.128
50.719,48.178
50.772,48.279
50.716,48.381
50.715,48.482
50.740,48.583
50.792,48.684
50.844,48.785
50.869,48.887
50.921,48.988
50.945,49.089
50.997,49.190
51.048,49.291
51.099,49.393
51.070,49.494
50.963,49.545
50.856,49.595
50.751,49.595
50.646,49.595
50.542,49.595
50.437,49.646
50.334,49.646
50.230,49.646
50.256,49.747
50.153,49.747
50.204,49.848
50.102,49.848
50.127,49.949
50.178,50.051
50.126,50.152
50.025,50.202
50.050,50.304
49.950,50.354
49.850,50.354
49.725,50.354
49.601,50.354
49.553,50.455
49.455,50.506
49.407,50.607
49.384,50.709
49.263,50.709
49.142,50.709
49.192,50.810
49.145,50.911
49.195,51.012
49.220,51.113
49.101,51.113
48.982,51.113
48.888,51.164
48.937,51.265
48.844,51.316
48.727,51.316
48.634,51.366
48.637,51.468
48.521,51.468
48.430,51.518
48.387,51.619
48.413,51.721
48.323,51.771
48.209,51.771
48.167,51.872
48.171,51.974
48.082,52.024
48.063,52.126
47.952,52.126
47.911,52.227
47.824,52.277
47.806,52.379
47.698,52.429
47.591,52.480
47.484,52.530
47.378,52.581
47.361,52.682
47.254,52.682
47.195,52.783
47.091,52.834
46.987,52.885
46.882,52.885
46.780,52.935
46.744,53.036
46.687,53.138
46.587,53.188
46.634,53.289
46.531,53.289
46.476,53.391
46.374,53.391
46.272,53.391
46.174,53.441
46.073,53.441
45.973,53.441
45.877,53.492
45.758,53.492
45.745,53.593
45.792,53.694
45.839,53.796
45.720,53.796
45.603,53.796
45.649,53.897
45.696,53.998
45.602,54.049
45.571,54.150
45.478,54.200
45.385,54.251
45.293,54.302
45.202,54.352
45.088,54.352
44.975,54.352
44.862,54.352
44.750,54.352
44.703,54.453
44.615,54.504
44.642,54.605
44.633,54.706
44.623,54.808
44.513,54.808
44.426,54.858
44.317,54.858
44.254,54.960
44.192,55.061
44.237,55.162
44.130,55.162
44.023,55.162
43.916,55.162
43.810,55.162
43.710,55.213
43.610,55.263
43.511,55.314
43.413,55.364
43.310,55.364
43.207,55.364
43.167,55.466
43.065,55.466
43.025,55.567
42.924,55.567
42.935,55.668
42.835,55.668
42.813,55.769
42.824,55.870
42.708,55.870
42.593,55.870
42.478,55.870
42.386,55.921
42.294,55.972
42.290,56.073
42.270,56.174
42.249,56.275
42.159,56.326
42.048,56.326
42.060,56.427
42.056,56.528
42.052,56.630
42.080,56.731
41.991,56.781
41.903,56.832
41.794,56.832
41.685,56.832
41.577,56.832
41.470,56.832
41.369,56.883
41.263,56.883
41.157,56.883
41.052,56.883
40.947,56.883
40.945,56.984
40.841,56.984
40.810,57.085
40.714,57.136
40.612,57.136
40.510,57.136
40.415,57.186
40.414,57.287
40.399,57.389
40.398,57.490
40.305,57.540
40.191,57.540
40.134,57.642
40.105,57.743
40.014,57.794
39.902,57.794
39.812,57.844
39.701,57.844
39.591,57.844
39.482,57.844
39.394,57.895
39.286,57.895
39.178,57.895
39.071,57.895
38.972,57.945
38.974,58.047
38.876,58.097
38.878,58.198
38.780,58.249
38.676,58.249
38.572,58.249
38.510,58.350
38.415,58.401
38.321,58.451
38.220,58.451
38.119,58.451
38.018,58.451
37.972,58.553
37.880,58.603
37.859,58.704
37.875,58.806
37.841,58.907
37.731,58.907
37.621,58.907
37.512,58.907
37.424,58.957
37.404,59.059
37.360,59.160
37.253,59.160
37.146,59.160
37.092,59.261
36.995,59.312
36.890,59.312
36.786,59.312
36.682,59.312
36.579,59.312
36.477,59.312
36.383,59.362
36.282,59.362
36.181,59.362
36.081,59.362
36.065,59.464
35.974,59.514
36.002,59.615
35.912,59.666
35.803,59.666
35.714,59.717
35.607,59.717
35.519,59.767
35.412,59.767
35.306,59.767
35.201,59.767
35.105,59.818
35.134,59.919
35.038,59.970
34.944,60.020
34.841,60.020
34.739,60.020
34.638,60.020
34.646,60.121
34.554,60.172
34.532,60.273
34.490,60.374
34.458,60.476
34.416,60.577
34.327,60.628
34.276,60.729
34.169,60.729
34.177,60.830
34.089,60.881
34.002,60.931
33.896,60.931
33.801,60.982
33.697,60.982
33.594,60.982
33.491,60.982
33.389,60.982
33.287,60.982
33.232,61.083
33.141,61.134
33.033,61.134
32.943,61.184
32.835,61.184
32.872,61.285
32.882,61.387
32.909,61.488
32.910,61.589
32.884,61.690
32.867,61.791
32.761,61.791
32.656,61.791
32.613,61.893
32.509,61.893
32.406,61.893
32.339,61.994
32.246,62.045
32.145,62.045
32.053,62.095
31.953,62.095
31.922,62.196
31.815,62.196
31.809,62.298
31.762,62.399
31.797,62.500
31.767,62.601
31.679,62.652
31.574,62.652
31.487,62.702
31.497,62.804
31.476,62.905
31.487,63.006
31.426,63.107
31.324,63.107
31.222,63.107
31.121,63.107
31.029,63.158
30.994,63.259
30.936,63.360
30.830,63.360
30.811,63.462
30.705,63.462
30.600,63.462
30.627,63.563
30.608,63.664
30.504,63.664
30.501,63.765
30.535,63.866
30.495,63.968
30.462,64.069
30.369,64.119
30.337,64.221
30.341,64.322
30.240,64.322
30.140,64.322
30.050,64.372
30.026,64.474
29.920,64.474
29.832,64.524
29.864,64.626
29.776,64.676
29.673,64.676
29.643,64.777
29.655,64.879
29.553,64.879
29.451,64.879
29.416,64.980
29.325,65.030
29.323,65.132
29.302,65.233
29.212,65.283
29.122,65.334
29.034,65.385
28.946,65.435
28.842,65.435
28.756,65.486
28.654,65.486
28.562,65.536
28.471,65.587
28.446,65.688
28.428,65.789
28.322,65.789
28.218,65.789
28.225,65.891
28.136,65.941
28.083,66.043
28.017,66.144
27.931,66.194
27.830,66.194
27.739,66.245
27.634,66.245
27.544,66.296
27.440,66.296
27.352,66.346
27.250,66.346
27.148,66.346
27.095,66.447
27.113,66.549
27.013,66.549
26.908,66.549
26.900,66.650
26.810,66.700
26.813,66.802
26.710,66.802
26.642,66.903
26.541,66.903
26.449,66.953
26.359,67.004
26.254,67.004
26.257,67.105
26.154,67.105
26.066,67.156
26.033,67.257
25.946,67.308
25.845,67.308
25.824,67.409
25.853,67.510
25.748,67.510
25.717,67.611
25.686,67.713
25.661,67.814
25.684,67.915
25.596,67.966
25.494,67.966
25.406,68.016
25.306,68.016
25.216,68.067
25.126,68.117
25.037,68.168
24.949,68.219
24.926,68.320
24.825,68.320
24.725,68.320
24.654,68.421
24.564,68.472
24.538,68.573
24.566,68.674
24.557,68.775
24.536,68.877
24.434,68.877
24.348,68.927
24.244,68.927
24.154,68.978
24.052,68.978
23.998,69.079
23.897,69.079
23.793,69.079
23.762,69.180
23.672,69.231
23.583,69.281
23.482,69.281
23.436,69.383
23.349,69.433
23.259,69.484
23.170,69.534
23.103,69.636
23.055,69.737
23.019,69.838
22.916,69.838
22.814,69.838
22.712,69.838
22.625,69.889
22.538,69.939
22.471,70.040
22.471,70.142
22.449,70.243
22.360,70.294
22.260,70.294
22.235,70.395
22.245,70.496
22.185,70.597
22.157,70.698
22.068,70.749
22.023,70.850
21.971,70.951
21.900,71.053
21.813,71.103
21.712,71.103
21.612,71.103
21.509,71.103
21.455,71.204
21.366,71.255
21.370,71.356
21.282,71.407
21.180,71.407
21.079,71.407
20.990,71.457
20.902,71.508
20.816,71.559
20.796,71.660
20.774,71.761
20.791,71.862
20.735,71.964
20.755,72.065
20.653,72.065
20.551,72.065
20.462,72.115
20.360,72.115
20.259,72.115
20.170,72.166
20.147,72.267
20.045,72.267
19.944,72.267
19.855,72.318
19.845,72.419
19.743,72.419
19.746,72.520
19.646,72.520
19.558,72.571
19.471,72.621
19.368,72.621
19.280,72.672
19.243,72.773
19.156,72.824
19.068,72.874
18.967,72.874
18.865,72.874
18.825,72.976
18.773,73.077
18.750,73.178
18.754,73.279
18.653,73.279
18.552,73.279
18.542,73.381
18.561,73.482
18.525,73.583
18.424,73.583
18.384,73.684
18.337,73.785
18.249,73.836
18.147,73.836
18.046,73.836
17.958,73.887
17.857,73.887
17.767,73.937
17.772,74.038
17.700,74.140
17.598,74.140
17.565,74.241
17.570,74.342
17.529,74.443
17.546,74.545
17.560,74.646
17.458,74.646
17.371,74.696
17.358,74.798
17.270,74.848
17.183,74.899
17.096,74.949

17.009,75.000
16.921,75.051
16.820,75.051
16.719,75.051
16.654,75.152
16.553,75.152
16.548,75.253
16.519,75.354
16.506,75.455
16.404,75.455
16.369,75.557
16.373,75.658
16.380,75.759
16.366,75.860
16.265,75.860
16.163,75.860
16.077,75.911
16.013,76.012
15.963,76.113
15.862,76.113
15.774,76.164
15.674,76.164
15.625,76.265
15.582,76.366
15.552,76.468
15.518,76.569
15.523,76.670
15.435,76.721
15.411,76.822
15.369,76.923
15.341,77.024
15.254,77.075
15.154,77.075
15.067,77.126
14.966,77.126
14.880,77.176
14.793,77.227
14.691,77.227
14.590,77.227
14.582,77.328
14.563,77.429
14.505,77.530
14.404,77.530
14.334,77.632
14.336,77.733
14.336,77.834
14.322,77.935
14.234,77.986
14.134,77.986
14.045,78.036
13.945,78.036
13.896,78.138
13.860,78.239
13.831,78.340
13.744,78.391
13.644,78.391
13.592,78.492
13.604,78.593
13.578,78.694
13.558,78.796
13.567,78.897
13.563,78.998
13.540,79.099
13.451,79.150
13.466,79.251
13.434,79.352
13.448,79.453
13.457,79.555
13.391,79.656
13.291,79.656
13.190,79.656
13.089,79.656
13.036,79.757
12.976,79.858
12.972,79.960
12.953,80.061
12.942,80.162
12.842,80.162
12.741,80.162
12.697,80.263
12.610,80.314
12.524,80.364
12.449,80.466
12.453,80.567
12.426,80.668
12.434,80.769
12.347,80.820
12.247,80.820
12.146,80.820
12.126,80.921
12.026,80.921
11.939,80.972
11.928,81.073
11.869,81.174
11.769,81.174
11.669,81.174
11.635,81.275
11.630,81.377
11.579,81.478
11.569,81.579
11.575,81.680
11.557,81.781
11.570,81.883
11.483,81.933
11.391,81.984
11.380,82.085
11.352,82.186
11.328,82.287
11.333,82.389
11.332,82.490
11.231,82.490
11.145,82.540
11.058,82.591
10.982,82.692
10.985,82.794
10.996,82.895
10.933,82.996
10.868,83.097
10.859,83.198
10.759,83.198
10.659,83.198
10.617,83.300
10.627,83.401
10.623,83.502
10.563,83.603
10.540,83.704
10.520,83.806
10.492,83.907
10.406,83.957
10.320,84.008
10.290,84.109
10.189,84.109
10.103,84.160
10.014,84.211
9.927,84.261
9.906,84.362
9.844,84.464
9.757,84.514
9.657,84.514
9.557,84.514
9.533,84.615
9.539,84.717
9.547,84.818
9.528,84.919
9.516,85.020
9.456,85.121
9.400,85.223
9.365,85.324
9.368,85.425
9.282,85.476
9.236,85.577
9.241,85.678
9.147,85.729
9.105,85.830
9.075,85.931
9.071,86.032
9.079,86.134
9.082,86.235
8.982,86.235
8.882,86.235
8.782,86.235
8.695,86.285
8.595,86.285
8.509,86.336
8.473,86.437
8.412,86.538
8.326,86.589
8.226,86.589
8.126,86.589
8.119,86.690
8.109,86.791
8.072,86.893
8.077,86.994
8.043,87.095
7.956,87.146
7.870,87.196
7.855,87.298
7.843,87.399
7.829,87.500
7.729,87.500
7.642,87.551
7.542,87.551
7.442,87.551
7.355,87.601
7.317,87.702
7.231,87.753
7.179,87.854
7.178,87.955
7.182,88.057
7.187,88.158
7.193,88.259
7.200,88.360
7.113,88.411
7.027,88.462
7.010,88.563
6.910,88.563
6.823,88.613
6.723,88.613
6.637,88.664
6.537,88.664
6.437,88.664
6.350,88.715
6.298,88.816
6.300,88.917
6.214,88.968
6.210,89.069
6.110,89.069
6.010,89.069
5.910,89.069
5.866,89.170
5.854,89.271
5.859,89.372
5.818,89.474
5.803,89.575


==> data/arras_retrained_with_boundary_feat_1k_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.552,1.417
97.436,1.923
98.148,2.682
97.143,3.441
96.203,3.846
95.000,3.846
95.745,4.555
96.364,5.364
94.690,5.415
93.846,6.174
92.958,6.680
92.025,7.591
92.350,8.553
91.414,9.160
90.826,10.020
89.916,10.830
89.615,11.791
89.007,12.702
88.000,13.360
87.107,14.018
86.145,14.474
85.269,15.233
84.450,15.941
83.673,16.599
82.673,16.903
82.284,17.864
81.473,18.472
81.184,19.433
80.325,20.040
79.769,20.951
78.889,21.559
77.899,21.761
77.296,22.571
76.539,23.279
75.879,24.038
75.804,25.051
75.000,25.658
74.253,26.417
73.907,27.379
73.254,28.138
72.237,28.441
71.499,29.200
71.002,30.111
70.000,30.466
69.697,31.427
68.845,31.984
68.421,32.895
67.554,33.401
66.567,33.654
65.858,34.362
64.939,34.868
64.416,35.729
63.958,36.640
62.976,36.842
62.280,37.601
62.235,38.613
61.349,39.119
60.632,39.828
60.015,40.638
59.068,41.043
58.108,41.346
57.419,42.105
57.114,43.067
56.649,43.978
55.894,44.636
55.172,45.344
54.162,45.445
53.815,46.407
53.136,47.166
52.193,47.571
51.324,48.077
50.946,49.038
50.230,49.747
49.578,50.506
48.914,51.265
48.146,51.923
47.378,52.581
46.611,53.239
45.780,53.796
44.937,54.352
44.169,55.010
43.224,55.364
42.386,55.921
41.934,56.832
40.939,56.933
40.184,57.591
39.218,57.895
38.385,58.451
37.488,58.907
36.568,59.312
35.650,59.717
34.689,60.020
34.099,60.830
33.141,61.134
32.483,61.893
31.767,62.601
30.994,63.259
30.457,64.119
29.661,64.727
28.952,65.435
28.088,65.941
27.171,66.346
26.376,66.953
25.686,67.713
24.889,68.320
24.132,68.978
23.267,69.484
22.469,70.091
21.973,71.002
21.071,71.457
20.317,72.115
19.452,72.621
18.698,73.279
17.903,73.887
17.368,74.747
16.517,75.304
15.929,76.113
15.378,76.974
14.515,77.480
13.860,78.239
13.459,79.200
12.948,80.061
12.297,80.820
11.577,81.528
11.301,82.490
10.615,83.249
10.132,84.160
9.523,84.970
9.105,85.881
8.399,86.589
7.825,87.449
7.193,88.259
6.303,88.715
5.801,89.626


==> data/arras_retrained_with_boundary_feat_1k_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.552,1.417
97.436,1.923
98.148,2.682
98.611,3.593
97.468,3.897
96.250,3.897
96.875,4.706
95.575,5.466
94.615,6.225
93.662,6.731
94.304,7.540
93.785,8.401
92.929,9.312
92.202,10.172
91.597,11.032
91.154,11.994
90.426,12.905
89.632,13.563
88.679,14.271
87.688,14.777
86.969,15.536
86.059,16.245
85.279,17.004
84.466,17.611
83.641,18.370
83.188,19.281
83.023,20.294
82.480,21.204
81.594,21.761
80.591,22.065
79.570,22.470
79.110,23.381
78.146,23.887
77.619,24.747
77.473,25.759
76.867,26.569
75.960,27.024
75.650,27.986
75.099,28.846
74.169,29.352
73.391,30.010
72.912,30.921
72.139,31.579
71.477,32.338
70.716,32.996
70.199,33.856
69.223,34.261
68.232,34.565
67.698,35.425
66.730,35.830
65.965,36.488
65.426,37.348
64.441,37.601
63.835,38.411
63.510,39.372
62.698,39.980
61.883,40.587
61.469,41.498
60.584,42.004
59.600,42.257
58.877,42.966
58.463,43.877
58.136,44.838
57.526,45.648
56.673,46.204
55.724,46.559
55.241,47.470
54.384,48.026
53.490,48.482
52.769,49.190
51.877,49.646
52.219,50.607
51.273,50.962
50.545,51.670
49.952,52.480
49.274,53.239
48.428,53.796
47.763,54.555
46.963,55.162
46.209,55.820
45.499,56.528
44.572,56.933
43.704,57.439
43.178,58.300
42.178,58.401
41.412,59.059
40.489,59.464
39.565,59.868
38.729,60.425
37.791,60.779
36.871,61.184
35.953,61.589
35.154,62.196
34.237,62.601
33.719,63.462
32.848,63.968
32.423,64.879
31.558,65.385
31.139,66.296
30.305,66.852
29.546,67.510
28.788,68.168
27.895,68.623
27.028,69.130
26.479,69.990
25.616,70.496
24.907,71.204
24.112,71.812
23.279,72.368
22.689,73.178
21.857,73.735
21.150,74.443
20.288,74.949
19.488,75.557
18.977,76.417
18.207,77.075
17.500,77.783
17.030,78.694
16.235,79.302
16.045,80.314
15.126,80.719
14.475,81.478
14.111,82.439
13.601,83.300
13.013,84.109
12.150,84.615
11.809,85.577
11.299,86.437
10.771,87.298
9.976,87.905
9.592,88.866
9.318,89.828
8.440,90.334
7.864,91.194
7.664,92.206
7.077,93.016
6.124,93.320


==> data/arras_retrained_with_boundary_feat_1k_meta.csv <==
auc,f1,eer
50.204,51.439,51.215

==> data/drow_bl_T1_0.3.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
87.500,0.709
88.235,0.759
88.889,0.810
89.474,0.860
90.000,0.911
90.476,0.962
90.909,1.012
91.304,1.063
91.667,1.113
92.000,1.164
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.333,1.265
83.871,1.316
84.375,1.366
84.848,1.417
85.294,1.468
85.714,1.518
86.111,1.569
86.486,1.619
86.842,1.670
87.179,1.721
87.500,1.771
87.805,1.822
88.095,1.872
88.372,1.923
88.636,1.974
88.889,2.024
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
91.803,2.834
91.935,2.885
92.063,2.935
92.188,2.986
90.769,2.986
89.394,2.986
89.552,3.036
89.706,3.087
89.855,3.138
90.000,3.188
90.141,3.239
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
91.954,4.049
92.045,4.099
92.135,4.150
92.222,4.200
92.391,4.302
91.489,4.352
91.579,4.403
91.667,4.453
91.837,4.555
92.000,4.656
92.157,4.757
92.308,4.858
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
92.000,5.820
91.270,5.820
91.406,5.921
91.538,6.022
91.667,6.123
91.791,6.225
91.912,6.326
92.029,6.427
92.143,6.528
92.254,6.630
92.361,6.731
92.466,6.832
92.568,6.933
92.667,7.034
92.763,7.136
92.857,7.237
92.949,7.338
93.038,7.439
93.125,7.540
93.210,7.642
93.293,7.743
93.373,7.844
93.452,7.945
93.529,8.047
93.605,8.148
93.678,8.249
93.143,8.249
93.220,8.350
93.296,8.451
93.370,8.553
93.443,8.654
93.514,8.755
93.583,8.856
93.651,8.957
93.717,9.059
93.229,9.059
93.299,9.160
92.857,9.211
92.929,9.312
93.000,9.413
93.069,9.514
92.611,9.514
92.195,9.565
92.271,9.666
92.344,9.767
92.417,9.868
92.488,9.970
92.558,10.071
92.627,10.172
92.694,10.273
92.760,10.374
92.825,10.476
92.889,10.577
92.952,10.678
93.013,10.779
93.074,10.881
92.672,10.881
92.735,10.982
92.797,11.083
92.857,11.184
92.917,11.285
92.975,11.387
93.033,11.488
93.089,11.589
93.145,11.690
93.200,11.791
93.254,11.893
93.307,11.994
93.359,12.095
93.411,12.196
93.050,12.196
93.103,12.298
93.156,12.399
93.208,12.500
93.258,12.601
93.309,12.702
93.358,12.804
93.407,12.905
93.455,13.006
93.502,13.107
93.548,13.209
93.594,13.310
93.640,13.411
93.684,13.512
93.357,13.512
93.403,13.613
93.448,13.715
93.493,13.816
93.197,13.866
92.881,13.866
92.929,13.968
92.977,14.069
93.023,14.170
93.069,14.271
93.115,14.372
93.160,14.474
93.204,14.575
93.248,14.676
93.291,14.777
93.333,14.879
93.375,14.980
93.082,14.980
93.125,15.081
93.168,15.182
92.901,15.233
92.945,15.334
92.988,15.435
92.727,15.486
92.470,15.536
92.515,15.638
92.560,15.739
92.604,15.840
92.647,15.941
92.690,16.043
92.733,16.144
92.464,16.144
92.507,16.245
92.550,16.346
92.308,16.397
92.351,16.498
92.113,16.549
92.157,16.650
91.899,16.650
91.667,16.700
91.713,16.802
91.758,16.903
91.803,17.004
91.848,17.105
91.892,17.206
91.935,17.308
91.979,17.409
91.733,17.409
91.777,17.510
91.557,17.561
91.601,17.662
91.645,17.763
91.688,17.864
91.451,17.864
91.495,17.966
91.260,17.966
91.304,18.067
91.349,18.168
91.392,18.269
91.436,18.370
91.479,18.472
91.521,18.573
91.563,18.674
91.605,18.775
91.400,18.826
91.443,18.927
91.484,19.028
91.525,19.130
91.566,19.231
91.346,19.231
91.127,19.231
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
91.080,19.636
90.888,19.686
90.930,19.787
90.972,19.889
90.762,19.889
90.805,19.990
90.596,19.990
90.639,20.091
90.682,20.192
90.476,20.192
90.519,20.294
90.315,20.294
90.135,20.344
90.179,20.445
90.222,20.547
90.265,20.648
90.308,20.749
90.351,20.850
90.393,20.951
90.435,21.053
90.476,21.154
90.517,21.255
90.558,21.356
90.385,21.407
90.213,21.457
90.254,21.559
90.295,21.660
90.336,21.761
90.377,21.862
90.417,21.964
90.456,22.065
90.269,22.065
90.083,22.065
90.123,22.166
90.164,22.267
90.204,22.368
90.244,22.470
90.283,22.571
90.323,22.672
90.361,22.773
90.400,22.874
90.438,22.976
90.278,23.026
90.316,23.128
90.354,23.229
90.392,23.330
90.430,23.431
90.272,23.482
90.116,23.532
90.154,23.634
90.192,23.735
90.230,23.836
90.057,23.836
90.095,23.937
90.133,24.038
90.170,24.140
90.207,24.241
90.244,24.342
90.280,24.443
90.317,24.545
90.149,24.545
90.185,24.646
90.221,24.747
90.257,24.848
90.110,24.899
90.146,25.000
90.182,25.101
90.217,25.202
90.253,25.304
90.288,25.405
90.323,25.506
90.357,25.607
90.391,25.709
90.426,25.810
90.459,25.911
90.493,26.012
90.526,26.113
90.559,26.215
90.592,26.316
90.625,26.417
90.657,26.518
90.690,26.619
90.550,26.670
90.411,26.721
90.444,26.822
90.476,26.923
90.508,27.024
90.355,27.024
90.203,27.024
90.236,27.126
90.268,27.227
90.117,27.227
90.150,27.328
90.017,27.379
90.050,27.480
90.083,27.581
90.115,27.682
90.148,27.783
90.000,27.783
90.033,27.885
89.902,27.935
89.935,28.036
89.968,28.138
89.822,28.138
89.855,28.239
89.888,28.340
89.920,28.441
89.952,28.543
89.809,28.543
89.841,28.644
89.699,28.644
89.557,28.644
89.590,28.745
89.623,28.846
89.655,28.947
89.531,28.998
89.564,29.099
89.596,29.200
89.628,29.302
89.660,29.403
89.522,29.403
89.385,29.403
89.247,29.403
89.280,29.504
89.160,29.555
89.193,29.656
89.058,29.656
89.091,29.757
88.973,29.808
89.006,29.909
89.039,30.010
89.072,30.111
88.955,30.162
88.988,30.263
89.021,30.364
89.053,30.466
89.086,30.567
89.118,30.668
89.003,30.719
88.889,30.769
88.921,30.870
88.953,30.972
88.986,31.073
89.017,31.174
88.905,31.225
88.937,31.326
88.809,31.326
88.841,31.427
88.714,31.427
88.588,31.427
88.620,31.528
88.652,31.630
88.685,31.731
88.716,31.832
88.748,31.933
88.624,31.933
88.655,32.034
88.547,32.085
88.579,32.186
88.456,32.186
88.488,32.287
88.382,32.338
88.276,32.389
88.308,32.490
88.187,32.490
88.066,32.490
88.098,32.591
88.131,32.692
88.163,32.794
88.060,32.844
87.957,32.895
87.989,32.996
87.871,32.996
87.752,32.996
87.785,33.097
87.818,33.198
87.701,33.198
87.733,33.300
87.633,33.350
87.666,33.451
87.698,33.553
87.731,33.654
87.763,33.755
87.795,33.856
87.680,33.856
87.565,33.856
87.598,33.957
87.630,34.059
87.662,34.160
87.694,34.261
87.726,34.362
87.758,34.464
87.789,34.565
87.821,34.666
87.708,34.666
87.739,34.767
87.628,34.767
87.659,34.868
87.563,34.919
87.595,35.020
87.500,35.071
87.531,35.172
87.563,35.273
87.469,35.324
87.500,35.425
87.531,35.526
87.562,35.628
87.469,35.678
87.500,35.779
87.392,35.779
87.300,35.830
87.331,35.931
87.362,36.032
87.393,36.134
87.424,36.235
87.454,36.336
87.348,36.336
87.379,36.437
87.273,36.437
87.167,36.437
87.198,36.538
87.229,36.640
87.124,36.640
87.155,36.741
87.186,36.842
87.216,36.943
87.247,37.045
87.158,37.095
87.070,37.146
86.967,37.146
86.998,37.247
86.910,37.298
86.941,37.399
86.839,37.399
86.753,37.449
86.565,37.500
86.597,37.601
86.628,37.702
86.659,37.804
86.590,37.905
86.521,38.006
86.452,38.107
86.483,38.209
86.416,38.310
86.446,38.411
86.477,38.512
86.508,38.613
86.441,38.715
86.261,38.765
86.292,38.866
86.323,38.968
86.353,39.069
86.288,39.170
86.318,39.271
86.253,39.372
86.062,39.372
85.872,39.372
85.903,39.474
85.714,39.474
85.746,39.575
85.683,39.676
85.714,39.777
85.745,39.879
85.776,39.980
85.714,40.081
85.745,40.182
85.684,40.283
85.622,40.385
85.439,40.385
85.470,40.486
85.501,40.587
85.532,40.688
85.350,40.688
85.291,40.789
85.322,40.891
85.263,40.992
85.294,41.093
85.236,41.194
85.266,41.296
85.208,41.397
85.151,41.498
85.093,41.599
84.933,41.650
84.964,41.751
84.908,41.852
84.749,41.903
84.780,42.004
84.725,42.105
84.670,42.206
84.615,42.308
84.646,42.409
84.677,42.510
84.523,42.561
84.554,42.662
84.400,42.713
84.431,42.814
84.263,42.814
84.211,42.915
84.242,43.016
84.091,43.067
84.039,43.168
84.071,43.269
84.020,43.370
84.051,43.472
84.082,43.573
83.934,43.623
83.883,43.725
83.915,43.826
83.946,43.927
83.896,44.028
83.846,44.130
83.685,44.130
83.636,44.231
83.492,44.281
83.349,44.332
83.302,44.433
83.144,44.433
83.176,44.534
83.208,44.636
83.239,44.737
83.271,44.838
83.302,44.939
83.146,44.939
83.178,45.040
83.209,45.142
83.240,45.243
83.086,45.243
83.040,45.344
82.886,45.344
82.918,45.445
82.873,45.547
82.904,45.648
82.860,45.749
82.891,45.850
82.847,45.951
82.712,46.002
82.743,46.103
82.609,46.154
82.640,46.255
82.507,46.306
82.464,46.407
82.316,46.407
82.348,46.508
82.216,46.559
82.070,46.559
82.102,46.660
82.060,46.761
82.019,46.862
81.890,46.913
81.850,47.014
81.810,47.115
81.683,47.166
81.643,47.267
81.675,47.368
81.636,47.470
81.668,47.571
81.629,47.672
81.590,47.773
81.622,47.874
81.583,47.976
81.443,47.976
81.320,48.026
81.282,48.128
81.159,48.178
81.191,48.279
81.054,48.279
80.916,48.279
80.948,48.381
80.912,48.482
80.944,48.583
80.976,48.684
80.940,48.785
80.972,48.887
80.936,48.988
80.901,49.089
80.933,49.190
80.814,49.241
80.696,49.291
80.579,49.342
80.544,49.443
80.576,49.545
80.608,49.646
80.574,49.747
80.458,49.798
80.424,49.899
80.456,50.000
80.325,50.000
80.292,50.101
80.259,50.202
80.291,50.304
80.177,50.354
80.145,50.455
80.177,50.557
80.048,50.557
80.080,50.658
80.048,50.759
79.920,50.759
79.952,50.860
79.984,50.962
79.952,51.063
79.921,51.164
79.795,51.164
79.669,51.164
79.560,51.215
79.435,51.215
79.405,51.316
79.375,51.417
79.267,51.468
79.300,51.569
79.176,51.569
79.147,51.670
79.118,51.771
78.996,51.771
79.029,51.872
79.000,51.974
78.895,52.024
78.774,52.024
78.806,52.126
78.686,52.126
78.582,52.176
78.555,52.277
78.452,52.328
78.333,52.328
78.215,52.328
78.189,52.429
78.087,52.480
78.120,52.581
78.153,52.682
78.186,52.783
78.085,52.834
78.118,52.935
78.001,52.935
77.902,52.986
77.803,53.036
77.835,53.138
77.868,53.239
77.770,53.289
77.745,53.391
77.647,53.441
77.550,53.492
77.452,53.543
77.485,53.644
77.389,53.694
77.276,53.694
77.164,53.694
77.141,53.796
77.118,53.897
77.151,53.998
77.128,54.099
77.017,54.099
77.050,54.200
77.083,54.302
76.973,54.302
77.006,54.403
76.896,54.403
76.874,54.504
76.852,54.605
76.759,54.656
76.650,54.656
76.629,54.757
76.521,54.757
76.429,54.808
76.338,54.858
76.318,54.960
76.227,55.010
76.207,55.111
76.101,55.111
76.134,55.213
76.045,55.263
76.025,55.364
75.920,55.364
75.900,55.466
75.795,55.466
75.707,55.516
75.603,55.516
75.499,55.516
75.395,55.516
75.429,55.617
75.326,55.617
75.308,55.719
75.205,55.719
75.187,55.820
75.221,55.921
75.119,55.921
75.051,56.022
74.949,56.022
74.882,56.123
74.781,56.123
74.815,56.225
74.798,56.326
74.698,56.326
74.565,56.377
74.499,56.478
74.368,56.528
74.303,56.630
74.288,56.731
74.223,56.832
74.077,56.832
73.930,56.832
73.964,56.933
73.999,57.034
73.870,57.085
73.725,57.085
73.664,57.186
73.698,57.287
73.636,57.389
73.623,57.490
73.497,57.540
73.372,57.591
73.359,57.692
73.235,57.743
73.269,57.844
73.210,57.945
73.244,58.047
73.231,58.148
73.092,58.148
73.033,58.249
72.975,58.350
73.009,58.451
72.888,58.502
72.750,58.502
72.693,58.603
72.574,58.654
72.438,58.654
72.382,58.755
72.264,58.806
72.146,58.856
72.092,58.957
72.037,59.059
71.921,59.109
71.806,59.160
71.840,59.261
71.709,59.261
71.743,59.362
71.629,59.413
71.516,59.464
71.507,59.565
71.394,59.615
71.385,59.717
71.420,59.818
71.291,59.818
71.162,59.818
71.111,59.919
71.001,59.970
70.993,60.071
70.985,60.172
70.858,60.172
70.851,60.273
70.843,60.374
70.878,60.476
70.752,60.476
70.644,60.526
70.637,60.628
70.529,60.678
70.481,60.779
70.433,60.881
70.327,60.931
70.280,61.032
70.233,61.134
70.128,61.184
70.006,61.184
69.902,61.235
69.856,61.336
69.810,61.437
69.707,61.488
69.605,61.538
69.486,61.538
69.481,61.640
69.516,61.741
69.471,61.842
69.370,61.893
69.270,61.943
69.153,61.943
69.053,61.994
68.936,61.994
68.894,62.095
68.796,62.146
68.753,62.247
68.750,62.348
68.708,62.449
68.594,62.449
68.497,62.500
68.532,62.601
68.436,62.652
68.433,62.753
68.392,62.854
68.297,62.905
68.184,62.905
68.219,63.006
68.179,63.107
68.068,63.107
68.065,63.209
68.026,63.310
67.915,63.310
67.805,63.310
67.695,63.310
67.585,63.310
67.547,63.411
67.438,63.411
67.329,63.411
67.221,63.411
67.131,63.462
67.130,63.563
67.040,63.613
66.933,63.613
66.826,63.613
66.720,63.613
66.614,63.613
66.614,63.715
66.526,63.765
66.526,63.866
66.421,63.866
66.316,63.866
66.230,63.917
66.126,63.917
66.022,63.917
65.902,63.968
65.869,64.069
65.766,64.069
65.664,64.069
65.546,64.119
65.428,64.170
65.464,64.271
65.466,64.372
65.349,64.423
65.318,64.524
65.217,64.524
65.102,64.575
64.987,64.626
64.855,64.626
64.724,64.626
64.593,64.626
64.462,64.626
64.498,64.727
64.437,64.828
64.375,64.929
64.314,65.030
64.186,65.030
64.076,65.081
64.048,65.182
63.921,65.182
63.812,65.233
63.704,65.283
63.578,65.283
63.471,65.334
63.364,65.385
63.258,65.435
63.135,65.435
63.030,65.486
62.907,65.486
62.852,65.587
62.730,65.587
62.766,65.688
62.645,65.688
62.524,65.688
62.422,65.739
62.302,65.739
62.338,65.840
62.219,65.840
62.100,65.840
61.982,65.840
61.959,65.941
61.936,66.043
61.884,66.144
61.786,66.194
61.734,66.296
61.683,66.397
61.567,66.397
61.470,66.447
61.373,66.498
61.323,66.599
61.227,66.650
61.114,66.650
61.019,66.700
60.906,66.700
60.793,66.700
60.699,66.751
60.708,66.852
60.614,66.903
60.595,67.004
60.484,67.004
60.392,67.055
60.300,67.105
60.191,67.105
60.227,67.206
60.136,67.257
60.045,67.308
59.937,67.308
59.847,67.358
59.829,67.460
59.722,67.460
59.633,67.510
59.527,67.510
59.439,67.561
59.422,67.662
59.335,67.713
59.230,67.713
59.143,67.763
59.057,67.814
59.015,67.915
58.904,67.966
58.793,68.016
58.803,68.117
58.700,68.117
58.598,68.117
58.496,68.117
58.395,68.117
58.406,68.219
58.341,68.320
58.240,68.320
58.140,68.320
58.015,68.320
57.890,68.320
57.766,68.320
57.778,68.421
57.655,68.421
57.617,68.522
57.495,68.522
57.458,68.623
57.354,68.674
57.233,68.674
57.221,68.775
57.161,68.877
57.059,68.927
57.023,69.028
57.012,69.130
56.911,69.180
56.793,69.180
56.693,69.231
56.705,69.332
56.694,69.433
56.636,69.534
56.602,69.636
56.545,69.737
56.447,69.787
56.350,69.838
56.253,69.889
56.138,69.889
56.024,69.889
55.911,69.889
55.798,69.889
55.685,69.889
55.573,69.889
55.542,69.990
55.449,70.040
55.338,70.040
55.227,70.040
55.219,70.142
55.109,70.142
55.058,70.243
55.006,70.344
54.897,70.344
54.807,70.395
54.717,70.445
54.753,70.547
54.645,70.547
54.538,70.547
54.432,70.547
54.326,70.547
54.220,70.547
54.115,70.547
54.010,70.547
53.923,70.597
53.819,70.597
53.751,70.698
53.684,70.800
53.581,70.800
53.476,70.850
53.410,70.951
53.305,71.002
53.204,71.002
53.104,71.002
53.079,71.103
52.977,71.154
53.012,71.255
52.893,71.255
52.774,71.255
52.769,71.356
52.726,71.457
52.663,71.559
52.546,71.559
52.446,71.609
52.330,71.609
52.214,71.609
52.099,71.609
52.001,71.660
51.887,71.660
51.827,71.761
51.732,71.812
51.619,71.812
51.524,71.862
51.412,71.862
51.318,71.913
51.207,71.913
51.114,71.964
51.022,72.014
50.912,72.014
50.803,72.014
50.748,72.115
50.657,72.166
50.549,72.166
50.531,72.267
50.441,72.318
50.335,72.318
50.299,72.419
50.210,72.470
50.105,72.470
50.000,72.470
49.895,72.470
49.878,72.571
49.792,72.621
49.689,72.672
49.586,72.723
49.484,72.773
49.382,72.773
49.349,72.874
49.384,72.976
49.401,73.077
49.300,73.077
49.199,73.077
49.100,73.128
48.983,73.128
48.884,73.178
48.769,73.178
48.654,73.178
48.557,73.229
48.592,73.330
48.495,73.381
48.382,73.381
48.352,73.482
48.239,73.482
48.194,73.583
48.082,73.583
47.971,73.583
47.878,73.634
47.768,73.634
47.658,73.634
47.599,73.735
47.490,73.735
47.382,73.735
47.292,73.785
47.184,73.785
47.095,73.836
47.006,73.887
46.900,73.887
46.795,73.887
46.690,73.887
46.586,73.887
46.482,73.887
46.379,73.887
46.278,73.937
46.176,73.937
46.076,73.988
45.975,73.988
45.874,73.988
45.773,73.988
45.673,73.988
45.559,73.988
45.463,74.038
45.350,74.038
45.238,74.038
45.126,74.038
45.032,74.089
44.922,74.089
44.873,74.190
44.763,74.190
44.671,74.241
44.610,74.342
44.502,74.342
44.394,74.342
44.401,74.443
44.294,74.443
44.187,74.443
44.082,74.443
43.976,74.443
43.931,74.545
43.826,74.545
43.722,74.545
43.635,74.595
43.532,74.595
43.430,74.595
43.331,74.646
43.230,74.646
43.129,74.646
43.028,74.646
42.974,74.747
42.878,74.798
42.766,74.798
42.655,74.798
42.545,74.798
42.529,74.899
42.419,74.899
42.310,74.899
42.343,75.000
42.251,75.051
42.143,75.051
42.035,75.051
41.997,75.152
41.890,75.152
41.784,75.152
41.678,75.152
41.590,75.202
41.564,75.304
41.460,75.304
41.373,75.354
41.269,75.354
41.183,75.405
41.086,75.455
40.984,75.455
40.883,75.455
40.782,75.455
40.687,75.506
40.577,75.506
40.483,75.557
40.389,75.607
40.280,75.607
40.188,75.658
40.145,75.759
40.053,75.810
39.963,75.860
39.872,75.911
39.783,75.962
39.693,76.012
39.605,76.063
39.501,76.063
39.397,76.063
39.310,76.113
39.208,76.113
39.106,76.113
39.004,76.113
38.909,76.164
38.814,76.215
38.705,76.215
38.687,76.316
38.578,76.316
38.485,76.366
38.377,76.366
38.331,76.468
38.240,76.518
38.134,76.518
38.044,76.569
37.954,76.619
37.850,76.619
37.746,76.619
37.658,76.670
37.571,76.721
37.469,76.721
37.374,76.771
37.273,76.771
37.172,76.771
37.176,76.872
37.067,76.872
36.959,76.872
36.866,76.923
36.775,76.974
36.752,77.075
36.646,77.075
36.556,77.126
36.451,77.126
36.346,77.126
36.243,77.126
36.139,77.126
36.052,77.176
35.950,77.176
35.864,77.227
35.763,77.227
35.751,77.328
35.739,77.429
35.631,77.429
35.524,77.429
35.455,77.530
35.348,77.530
35.258,77.581
35.152,77.581
35.063,77.632
35.060,77.733
34.972,77.783
34.868,77.783
34.843,77.885
34.740,77.885
34.653,77.935
34.552,77.935
34.452,77.935
34.359,77.986
34.252,77.986
34.243,78.087
34.152,78.138
34.061,78.188
34.037,78.289
33.947,78.340
33.843,78.340
33.740,78.340
33.638,78.340
33.623,78.441
33.615,78.543
33.578,78.644
33.477,78.644
33.391,78.694
33.291,78.694
33.255,78.796
33.163,78.846
33.058,78.846
32.953,78.846
32.848,78.846
32.745,78.846
32.642,78.846
32.540,78.846
32.438,78.846
32.337,78.846
32.237,78.846
32.185,78.947
32.093,78.998
31.988,78.998
31.897,79.049
31.847,79.150
31.791,79.251
31.688,79.251
31.599,79.302
31.497,79.302
31.397,79.302
31.296,79.302
31.190,79.302
31.099,79.352
30.994,79.352
30.890,79.352
30.839,79.453
30.750,79.504
30.661,79.555
30.560,79.555
30.459,79.555
30.373,79.605
30.267,79.605
30.213,79.706
30.109,79.706
30.006,79.706
29.916,79.757
29.815,79.757
29.713,79.757
29.626,79.808
29.539,79.858
29.448,79.909
29.344,79.909
29.254,79.960
29.164,80.010
29.076,80.061
28.987,80.111
28.887,80.111
28.800,80.162
28.709,80.213
28.605,80.213
28.515,80.263
28.413,80.263
28.408,80.364
28.418,80.466
28.317,80.466
28.217,80.466
28.162,80.567
28.075,80.617
27.985,80.668
27.894,80.719
27.805,80.769
27.811,80.870
27.709,80.870
27.609,80.870
27.504,80.870
27.440,80.972
27.336,80.972
27.234,80.972
27.171,81.073
27.082,81.123
26.982,81.123
26.895,81.174
26.791,81.174
26.722,81.275
26.738,81.377
26.636,81.377
26.535,81.377
26.446,81.427
26.359,81.478
26.272,81.528
26.170,81.528
26.121,81.630
26.053,81.731
25.952,81.731
25.864,81.781
25.777,81.832
25.691,81.883
25.589,81.883
25.500,81.933
25.412,81.984
25.340,82.085
25.296,82.186
25.284,82.287
25.182,82.287
25.081,82.287
25.027,82.389
24.939,82.439
24.867,82.540
24.825,82.642
24.724,82.642
24.623,82.642
24.520,82.642
24.491,82.743
24.388,82.743
24.302,82.794
24.201,82.794
24.113,82.844
24.010,82.844
23.923,82.895
23.837,82.945
23.736,82.945
23.648,82.996
23.561,83.047
23.529,83.148
23.428,83.148
23.339,83.198
23.237,83.198
23.135,83.198
23.035,83.198
22.946,83.249
22.875,83.350
22.788,83.401
22.701,83.451
22.612,83.502
22.510,83.502
22.409,83.502
22.306,83.502
22.237,83.603
22.149,83.654
22.049,83.654
21.946,83.654
21.845,83.654
21.744,83.654
21.642,83.654
21.540,83.654
21.527,83.755
21.440,83.806
21.446,83.907
21.408,84.008
21.307,84.008
21.219,84.059
21.132,84.109
21.045,84.160
20.945,84.160
20.842,84.160
20.756,84.211
20.703,84.312
20.616,84.362
20.529,84.413
20.441,84.464
20.353,84.514
20.267,84.565
20.220,84.666
20.118,84.666
20.017,84.666
19.917,84.666
19.844,84.767
19.743,84.767
19.655,84.818
19.568,84.868
19.480,84.919
19.379,84.919
19.278,84.919
19.177,84.919
19.090,84.970
19.002,85.020
18.902,85.020
18.844,85.121
18.756,85.172
18.685,85.273
18.597,85.324
18.495,85.324
18.394,85.324
18.368,85.425
18.266,85.425
18.239,85.526
18.137,85.526
18.049,85.577
17.962,85.628
17.886,85.729
17.864,85.830
17.777,85.881
17.689,85.931
17.603,85.982
17.501,85.982
17.414,86.032
17.421,86.134
17.409,86.235
17.322,86.285
17.234,86.336
17.147,86.387
17.060,86.437
16.958,86.437
16.871,86.488
16.783,86.538
16.696,86.589
16.596,86.589
16.495,86.589
16.446,86.690
16.391,86.791
16.290,86.791
16.202,86.842
16.116,86.893
16.029,86.943
16.003,87.045
15.974,87.146
15.897,87.247
15.835,87.348
15.734,87.348
15.647,87.399
15.561,87.449
15.473,87.500
15.373,87.500
15.313,87.601
15.226,87.652
15.125,87.652
15.024,87.652
14.923,87.652
14.836,87.702
14.735,87.702
14.730,87.804
14.705,87.905
14.605,87.905
14.505,87.905
14.503,88.006
14.434,88.107
14.401,88.209
14.355,88.310
14.268,88.360
14.167,88.360
14.155,88.462
14.079,88.563
13.992,88.613
13.960,88.715
13.860,88.715
13.760,88.715
13.659,88.715
13.573,88.765
13.559,88.866
13.522,88.968
13.464,89.069
13.398,89.170
13.342,89.271
13.242,89.271
13.165,89.372
13.090,89.474
13.075,89.575
12.989,89.626
12.902,89.676
12.802,89.676
12.710,89.727
12.609,89.727
12.523,89.777
12.436,89.828
12.368,89.929
12.321,90.030
12.282,90.132
12.203,90.233
12.176,90.334
12.090,90.385
12.056,90.486
11.963,90.536
11.934,90.638
11.847,90.688
11.837,90.789
11.736,90.789
11.688,90.891
11.645,90.992
11.616,91.093
11.555,91.194
11.540,91.296
11.541,91.397
11.513,91.498
11.459,91.599
11.405,91.700
11.371,91.802
11.285,91.852
11.221,91.953
11.121,91.953
11.103,92.055
11.035,92.156
10.948,92.206
10.925,92.308
10.857,92.409
10.824,92.510
10.745,92.611
10.682,92.713
10.595,92.763
10.556,92.864
10.505,92.966
10.418,93.016
10.408,93.117
10.322,93.168
10.253,93.269
10.163,93.320
10.159,93.421
10.150,93.522
10.064,93.573
9.970,93.623
9.911,93.725
9.890,93.826
9.802,93.877
9.701,93.877
9.632,93.978
9.546,94.028
9.459,94.079
9.429,94.180
9.343,94.231
9.275,94.332
9.189,94.383
9.102,94.433
9.032,94.534
8.946,94.585
8.894,94.686
8.856,94.787
8.756,94.787
8.655,94.787
8.555,94.787
8.469,94.838
8.383,94.889
8.282,94.889
8.196,94.939
8.169,95.040
8.108,95.142
8.022,95.192
7.946,95.294
7.851,95.344
7.751,95.344
7.664,95.395
7.612,95.496
7.525,95.547
7.439,95.597
7.352,95.648
7.266,95.698
7.166,95.698
7.080,95.749
6.979,95.749
6.893,95.800
6.807,95.850
6.707,95.850
6.613,95.901
6.527,95.951
6.478,96.053
6.391,96.103
6.291,96.103
6.191,96.103
6.091,96.103
5.991,96.103
5.905,96.154


==> data/drow_bl_T1_0.3_fast.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
87.500,0.709
88.889,0.810
90.000,0.911
91.304,1.063
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.871,1.316
85.294,1.468
86.486,1.619
87.500,1.771
88.636,1.974
89.796,2.227
90.909,2.530
91.935,2.885
90.769,2.986
89.394,2.986
90.411,3.340
91.358,3.745
92.308,4.251
91.509,4.909
92.000,5.820
92.414,6.781
93.125,7.540
93.370,8.553
93.069,9.514
92.857,10.526
93.061,11.538
93.233,12.551
93.662,13.462
93.069,14.271
92.923,15.283
92.486,16.194
91.758,16.903
91.451,17.864
91.422,18.877
90.909,19.737
90.179,20.445
90.578,21.407
90.204,22.368
90.411,23.381
90.262,24.393
90.288,25.405
90.609,26.366
90.134,27.277
89.855,28.239
89.612,29.251
89.072,30.111
89.001,31.123
88.671,32.085
88.076,32.895
87.795,33.856
87.659,34.868
87.300,35.830
87.186,36.842
86.628,37.702
86.441,38.715
85.714,39.474
85.470,40.486
85.135,41.447
84.615,42.308
84.024,43.117
83.846,44.130
83.224,44.939
82.907,45.901
82.143,46.559
81.620,47.419
81.054,48.279
80.830,49.291
80.308,50.152
79.968,51.113
79.163,51.721
78.333,52.328
77.868,53.239
77.135,53.947
76.521,54.757
75.795,55.466
74.949,56.022
74.238,56.731
73.640,57.540
72.958,58.300
72.102,58.856
71.437,59.615
70.878,60.476
70.168,61.184
69.449,61.893
68.594,62.449
68.026,63.310
67.040,63.613
66.056,63.917
65.251,64.524
64.311,64.929
63.395,65.385
62.452,65.739
61.683,66.397
60.727,66.751
59.883,67.308
59.005,67.814
58.140,68.320
57.185,68.674
56.636,69.534
55.685,69.889
54.807,70.395
53.819,70.597
52.977,71.154
52.079,71.609
51.133,71.964
50.263,72.470
49.349,72.874
48.479,73.381
47.537,73.735
46.541,73.887
45.545,73.988
44.610,74.342
43.635,74.595
42.655,74.798
41.713,75.152
40.760,75.455
39.862,75.911
38.889,76.164
37.967,76.569
37.013,76.872
36.052,77.176
35.136,77.581
34.244,78.036
33.448,78.644
32.465,78.846
31.574,79.302
30.602,79.555
29.632,79.808
28.714,80.213
27.851,80.719
26.932,81.123
26.100,81.680
25.284,82.287
24.392,82.743
23.475,83.148
22.538,83.502
21.549,83.654
20.717,84.211
19.853,84.717
18.900,85.020
18.068,85.577
17.336,86.285
16.421,86.690
15.714,87.399
14.761,87.702
14.110,88.462
13.398,89.170
12.567,89.727
11.963,90.536
11.531,91.447
10.944,92.257
10.408,93.117
9.757,93.877
9.011,94.585
8.136,95.091
7.312,95.698
6.398,96.103


==> data/drow_bl_T1_0.3_meta.csv <==
auc,f1,eer
65.286,65.583,64.626


==> data/drow_bl_T1_0.5.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
87.500,0.709
88.235,0.759
88.889,0.810
89.474,0.860
90.000,0.911
90.476,0.962
90.909,1.012
91.304,1.063
91.667,1.113
92.000,1.164
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.333,1.265
83.871,1.316
84.375,1.366
84.848,1.417
85.294,1.468
85.714,1.518
86.111,1.569
86.486,1.619
86.842,1.670
87.179,1.721
87.500,1.771
87.805,1.822
88.095,1.872
88.372,1.923
88.636,1.974
88.889,2.024
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
91.803,2.834
91.935,2.885
92.063,2.935
92.188,2.986
90.769,2.986
89.394,2.986
89.552,3.036
89.706,3.087
89.855,3.138
90.000,3.188
90.141,3.239
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
91.954,4.049
92.045,4.099
92.135,4.150
92.222,4.200
92.391,4.302
91.489,4.352
91.579,4.403
91.667,4.453
91.837,4.555
92.000,4.656
92.157,4.757
92.308,4.858
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
92.000,5.820
91.270,5.820
91.406,5.921
91.538,6.022
91.667,6.123
91.791,6.225
91.912,6.326
92.029,6.427
92.143,6.528
92.254,6.630
92.361,6.731
92.466,6.832
92.568,6.933
92.667,7.034
92.763,7.136
92.857,7.237
92.949,7.338
93.038,7.439
93.125,7.540
93.210,7.642
93.293,7.743
93.373,7.844
93.452,7.945
93.529,8.047
93.605,8.148
93.678,8.249
93.143,8.249
93.220,8.350
93.296,8.451
93.370,8.553
93.443,8.654
93.514,8.755
93.583,8.856
93.651,8.957
93.717,9.059
93.229,9.059
93.299,9.160
92.857,9.211
92.929,9.312
93.000,9.413
93.069,9.514
92.611,9.514
92.195,9.565
92.271,9.666
92.344,9.767
92.417,9.868
92.488,9.970
92.558,10.071
92.627,10.172
92.694,10.273
92.760,10.374
92.825,10.476
92.889,10.577
92.952,10.678
93.013,10.779
93.074,10.881
92.672,10.881
92.735,10.982
92.797,11.083
92.857,11.184
92.917,11.285
92.975,11.387
93.033,11.488
93.089,11.589
93.145,11.690
93.200,11.791
93.254,11.893
93.307,11.994
93.359,12.095
93.411,12.196
93.050,12.196
93.103,12.298
93.156,12.399
93.208,12.500
93.258,12.601
93.309,12.702
93.358,12.804
93.407,12.905
93.455,13.006
93.502,13.107
93.548,13.209
93.594,13.310
93.640,13.411
93.684,13.512
93.357,13.512
93.403,13.613
93.448,13.715
93.493,13.816
93.197,13.866
92.881,13.866
92.929,13.968
92.977,14.069
93.023,14.170
93.069,14.271
93.115,14.372
93.160,14.474
93.204,14.575
93.248,14.676
93.291,14.777
93.333,14.879
93.375,14.980
93.082,14.980
93.125,15.081
93.168,15.182
92.901,15.233
92.945,15.334
92.988,15.435
92.727,15.486
92.470,15.536
92.515,15.638
92.560,15.739
92.604,15.840
92.647,15.941
92.690,16.043
92.733,16.144
92.464,16.144
92.507,16.245
92.550,16.346
92.308,16.397
92.351,16.498
92.113,16.549
92.157,16.650
91.899,16.650
91.667,16.700
91.713,16.802
91.758,16.903
91.803,17.004
91.848,17.105
91.892,17.206
91.935,17.308
91.979,17.409
91.733,17.409
91.777,17.510
91.557,17.561
91.601,17.662
91.645,17.763
91.688,17.864
91.451,17.864
91.495,17.966
91.260,17.966
91.304,18.067
91.349,18.168
91.392,18.269
91.436,18.370
91.479,18.472
91.521,18.573
91.563,18.674
91.605,18.775
91.400,18.826
91.443,18.927
91.484,19.028
91.525,19.130
91.566,19.231
91.346,19.231
91.127,19.231
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
91.080,19.636
90.888,19.686
90.930,19.787
90.972,19.889
90.762,19.889
90.805,19.990
90.596,19.990
90.639,20.091
90.682,20.192
90.476,20.192
90.519,20.294
90.315,20.294
90.135,20.344
90.179,20.445
90.222,20.547
90.265,20.648
90.308,20.749
90.351,20.850
90.393,20.951
90.435,21.053
90.476,21.154
90.517,21.255
90.558,21.356
90.385,21.407
90.213,21.457
90.254,21.559
90.295,21.660
90.336,21.761
90.377,21.862
90.417,21.964
90.456,22.065
90.269,22.065
90.309,22.166
90.349,22.267
90.389,22.368
90.428,22.470
90.467,22.571
90.505,22.672
90.543,22.773
90.581,22.874
90.619,22.976
90.656,23.077
90.476,23.077
90.514,23.178
90.551,23.279
90.588,23.381
90.625,23.482
90.467,23.532
90.310,23.583
90.347,23.684
90.385,23.785
90.421,23.887
90.249,23.887
90.286,23.988
90.323,24.089
90.359,24.190
90.395,24.291
90.432,24.393
90.467,24.494
90.503,24.595
90.335,24.595
90.370,24.696
90.406,24.798
90.441,24.899
90.293,24.949
90.328,25.051
90.364,25.152
90.399,25.253
90.433,25.354
90.468,25.455
90.502,25.557
90.536,25.658
90.569,25.759
90.603,25.860
90.636,25.962
90.669,26.063
90.702,26.164
90.734,26.265
90.767,26.366
90.799,26.468
90.830,26.569
90.862,26.670
90.722,26.721
90.582,26.771
90.614,26.872
90.646,26.974
90.678,27.075
90.525,27.075
90.372,27.075
90.404,27.176
90.436,27.277
90.285,27.277
90.317,27.379
90.183,27.429
90.216,27.530
90.248,27.632
90.280,27.733
90.312,27.834
90.164,27.834
90.196,27.935
90.065,27.986
90.097,28.087
90.129,28.188
89.984,28.188
90.016,28.289
90.048,28.391
90.080,28.492
90.112,28.593
89.968,28.593
90.000,28.694
89.857,28.694
89.715,28.694
89.748,28.796
89.780,28.897
89.812,28.998
89.688,29.049
89.720,29.150
89.752,29.251
89.783,29.352
89.815,29.453
89.676,29.453
89.538,29.453
89.401,29.453
89.433,29.555
89.313,29.605
89.346,29.706
89.210,29.706
89.242,29.808
89.124,29.858
89.157,29.960
89.189,30.061
89.222,30.162
89.104,30.213
89.137,30.314
89.169,30.415
89.201,30.516
89.233,30.617
89.265,30.719
89.150,30.769
89.035,30.820
89.067,30.921
89.099,31.022
89.130,31.123
89.162,31.225
89.049,31.275
89.080,31.377
88.953,31.377
88.984,31.478
88.857,31.478
88.730,31.478
88.762,31.579
88.794,31.680
88.826,31.781
88.858,31.883
88.889,31.984
88.764,31.984
88.796,32.085
88.687,32.136
88.719,32.237
88.595,32.237
88.627,32.338
88.520,32.389
88.414,32.439
88.446,32.540
88.340,32.591
88.372,32.692
88.404,32.794
88.435,32.895
88.331,32.945
88.227,32.996
88.259,33.097
88.140,33.097
88.022,33.097
88.054,33.198
88.086,33.300
88.117,33.401
88.149,33.502
88.032,33.502
88.064,33.603
88.095,33.704
88.127,33.806
88.158,33.907
88.189,34.008
88.073,34.008
87.958,34.008
87.990,34.109
88.021,34.211
88.052,34.312
88.083,34.413
88.114,34.514
88.144,34.615
88.175,34.717
88.205,34.818
88.092,34.818
88.123,34.919
88.010,34.919
88.041,35.020
87.944,35.071
87.975,35.172
87.879,35.223
87.909,35.324
87.940,35.425
87.845,35.476
87.875,35.577
87.905,35.678
87.935,35.779
87.841,35.830
87.871,35.931
87.763,35.931
87.670,35.982
87.700,36.083
87.730,36.184
87.760,36.285
87.790,36.387
87.820,36.488
87.713,36.488
87.743,36.589
87.636,36.589
87.530,36.589
87.560,36.690
87.590,36.791
87.485,36.791
87.515,36.893
87.545,36.994
87.575,37.095
87.604,37.196
87.515,37.247
87.426,37.298
87.322,37.298
87.352,37.399
87.264,37.449
87.294,37.551
87.192,37.551
87.104,37.601
87.018,37.652
86.916,37.652
86.946,37.753
86.977,37.854
87.007,37.955
86.936,38.057
86.866,38.158
86.797,38.259
86.827,38.360
86.758,38.462
86.788,38.563
86.818,38.664
86.848,38.765
86.780,38.866
86.599,38.917
86.629,39.018
86.659,39.119
86.689,39.221
86.622,39.322
86.652,39.423
86.681,39.524
86.504,39.575
86.313,39.575
86.344,39.676
86.154,39.676
86.184,39.777
86.120,39.879
86.150,39.980
86.181,40.081
86.211,40.182
86.147,40.283
86.177,40.385
86.114,40.486
86.051,40.587
85.867,40.587
85.897,40.688
85.928,40.789
85.957,40.891
85.775,40.891
85.714,40.992
85.744,41.093
85.684,41.194
85.714,41.296
85.654,41.397
85.684,41.498
85.625,41.599
85.566,41.700
85.507,41.802
85.346,41.852
85.376,41.953
85.318,42.055
85.159,42.105
85.189,42.206
85.132,42.308
85.076,42.409
85.020,42.510
85.051,42.611
85.081,42.713
84.925,42.763
84.955,42.864
84.800,42.915
84.830,43.016
84.661,43.016
84.608,43.117
84.638,43.219
84.486,43.269
84.433,43.370
84.464,43.472
84.412,43.573
84.442,43.674
84.473,43.775
84.323,43.826
84.272,43.927
84.302,44.028
84.333,44.130
84.282,44.231
84.231,44.332
84.069,44.332
84.100,44.433
84.130,44.534
83.969,44.534
83.825,44.585
83.776,44.686
83.617,44.686
83.648,44.787
83.679,44.889
83.710,44.990
83.741,45.091
83.771,45.192
83.614,45.192
83.645,45.294
83.675,45.395
83.706,45.496
83.550,45.496
83.503,45.597
83.349,45.597
83.380,45.698
83.333,45.800
83.364,45.901
83.318,46.002
83.349,46.103
83.303,46.204
83.167,46.255
83.197,46.356
83.062,46.407
83.092,46.508
82.958,46.559
82.914,46.660
82.765,46.660
82.796,46.761
82.663,46.812
82.516,46.812
82.547,46.913
82.504,47.014
82.462,47.115
82.332,47.166
82.291,47.267
82.250,47.368
82.121,47.419
82.152,47.520
82.183,47.621
82.214,47.723
82.174,47.824
82.205,47.925
82.165,48.026
82.124,48.128
82.155,48.229
82.029,48.279
81.904,48.330
81.779,48.381
81.741,48.482
81.702,48.583
81.563,48.583
81.425,48.583
81.456,48.684
81.419,48.785
81.450,48.887
81.481,48.988
81.444,49.089
81.475,49.190
81.438,49.291
81.401,49.393
81.432,49.494
81.312,49.545
81.193,49.595
81.074,49.646
81.039,49.747
81.070,49.848
81.101,49.949
81.066,50.051
80.948,50.101
80.914,50.202
80.945,50.304
80.829,50.354
80.860,50.455
80.825,50.557
80.856,50.658
80.741,50.709
80.707,50.810
80.738,50.911
80.609,50.911
80.640,51.012
80.607,51.113
80.478,51.113
80.509,51.215
80.540,51.316
80.507,51.417
80.474,51.518
80.347,51.518
80.221,51.518
80.110,51.569
79.984,51.569
79.953,51.670
79.922,51.771
79.813,51.822
79.844,51.923
79.720,51.923
79.690,52.024
79.660,52.126
79.537,52.126
79.568,52.227
79.538,52.328
79.432,52.379
79.310,52.379
79.342,52.480
79.221,52.480
79.116,52.530
79.087,52.632
78.983,52.682
78.864,52.682
78.744,52.682
78.717,52.783
78.614,52.834
78.647,52.935
78.679,53.036
78.711,53.138
78.609,53.188
78.641,53.289
78.523,53.289
78.423,53.340
78.322,53.391
78.354,53.492
78.386,53.593
78.287,53.644
78.261,53.745
78.162,53.796
78.063,53.846
77.965,53.897
77.997,53.998
77.899,54.049
77.786,54.049
77.673,54.049
77.649,54.150
77.625,54.251
77.657,54.352
77.633,54.453
77.522,54.453
77.554,54.555
77.586,54.656
77.475,54.656
77.507,54.757
77.396,54.757
77.373,54.858
77.350,54.960
77.257,55.010
77.147,55.010
77.125,55.111
77.016,55.111
76.923,55.162
76.831,55.213
76.810,55.314
76.718,55.364
76.697,55.466
76.590,55.466
76.622,55.567
76.532,55.617
76.511,55.719
76.405,55.719
76.385,55.820
76.279,55.820
76.190,55.870
76.085,55.870
75.981,55.870
75.876,55.870
75.909,55.972
75.805,55.972
75.787,56.073
75.683,56.073
75.665,56.174
75.698,56.275
75.595,56.275
75.525,56.377
75.423,56.377
75.354,56.478
75.253,56.478
75.236,56.579
75.101,56.630
74.967,56.680
74.866,56.680
74.900,56.781
74.767,56.832
74.701,56.933
74.685,57.034
74.620,57.136
74.472,57.136
74.325,57.136
74.359,57.237
74.393,57.338
74.263,57.389
74.118,57.389
74.055,57.490
74.089,57.591
74.026,57.692
74.012,57.794
73.885,57.844
73.759,57.895
73.793,57.996
73.826,58.097
73.684,58.097
73.718,58.198
73.657,58.300
73.691,58.401
73.678,58.502
73.537,58.502
73.477,58.603
73.418,58.704
73.451,58.806
73.329,58.856
73.191,58.856
73.132,58.957
73.012,59.008
72.875,59.008
72.818,59.109
72.699,59.160
72.581,59.211
72.525,59.312
72.469,59.413
72.352,59.464
72.236,59.514
72.270,59.615
72.137,59.615
72.171,59.717
72.205,59.818
72.073,59.818
71.959,59.868
71.993,59.970
71.879,60.020
71.869,60.121
71.903,60.223
71.773,60.223
71.644,60.223
71.592,60.324
71.480,60.374
71.471,60.476
71.463,60.577
71.335,60.577
71.327,60.678
71.318,60.779
71.352,60.881
71.226,60.881
71.116,60.931
71.108,61.032
71.000,61.083
70.951,61.184
70.902,61.285
70.794,61.336
70.746,61.437
70.698,61.538
70.650,61.640
70.527,61.640
70.422,61.690
70.375,61.791
70.328,61.893
70.224,61.943
70.120,61.994
70.000,61.994
69.994,62.095
70.028,62.196
69.983,62.298
69.881,62.348
69.779,62.399
69.661,62.399
69.560,62.449
69.443,62.449
69.399,62.551
69.300,62.601
69.257,62.702
69.252,62.804
69.209,62.905
69.094,62.905
68.996,62.955
69.030,63.057
68.933,63.107
68.929,63.209
68.888,63.310
68.791,63.360
68.678,63.360
68.712,63.462
68.671,63.563
68.559,63.563
68.556,63.664
68.515,63.765
68.404,63.765
68.293,63.765
68.182,63.765
68.071,63.765
68.032,63.866
67.923,63.866
67.813,63.866
67.704,63.866
67.612,63.917
67.611,64.018
67.520,64.069
67.412,64.069
67.305,64.069
67.197,64.069
67.091,64.069
67.090,64.170
67.001,64.221
67.001,64.322
66.895,64.322
66.807,64.372
66.719,64.423
66.614,64.423
66.510,64.423
66.423,64.474
66.389,64.575
66.286,64.575
66.183,64.575
66.063,64.626
65.944,64.676
65.979,64.777
65.980,64.879
65.862,64.929
65.830,65.030
65.713,65.081
65.647,65.182
65.547,65.182
65.414,65.182
65.281,65.182
65.149,65.182
65.018,65.182
65.053,65.283
64.990,65.385
64.927,65.486
64.865,65.587
64.735,65.587
64.706,65.688
64.644,65.789
64.516,65.789
64.406,65.840
64.296,65.891
64.170,65.891
64.061,65.941
63.953,65.992
63.845,66.043
63.721,66.043
63.614,66.093
63.491,66.093
63.434,66.194
63.311,66.194
63.346,66.296
63.224,66.296
63.102,66.296
62.999,66.346
62.878,66.346
62.913,66.447
62.793,66.447
62.691,66.498
62.571,66.498
62.577,66.599
62.553,66.700
62.500,66.802
62.400,66.852
62.347,66.953
62.294,67.055
62.177,67.055
62.079,67.105
61.980,67.156
61.929,67.257
61.832,67.308
61.717,67.308
61.620,67.358
61.506,67.358
61.393,67.358
61.298,67.409
61.305,67.510
61.210,67.561
61.190,67.662
61.078,67.662
60.985,67.713
60.891,67.763
60.781,67.763
60.816,67.864
60.724,67.915
60.632,67.966
60.523,67.966
60.504,68.067
60.458,68.168
60.349,68.168
60.259,68.219
60.152,68.219
60.062,68.269
60.044,68.370
59.956,68.421
59.849,68.421
59.761,68.472
59.674,68.522
59.631,68.623
59.544,68.674
59.457,68.725
59.415,68.826
59.311,68.826
59.208,68.826
59.105,68.826
59.002,68.826
59.012,68.927
58.946,69.028
58.844,69.028
58.742,69.028
58.641,69.028
58.541,69.028
58.440,69.028
58.376,69.130
58.252,69.130
58.213,69.231
58.089,69.231
58.051,69.332
57.946,69.383
57.824,69.383
57.811,69.484
57.749,69.585
57.646,69.636
57.609,69.737
57.596,69.838
57.494,69.889
57.374,69.889
57.273,69.939
57.285,70.040
57.273,70.142
57.214,70.243
57.178,70.344
57.119,70.445
57.020,70.496
56.921,70.547
56.887,70.648
56.771,70.648
56.656,70.648
56.541,70.648
56.427,70.648
56.313,70.648
56.200,70.648
56.145,70.749
56.050,70.800
55.938,70.800
55.826,70.800
55.817,70.901
55.706,70.901
55.653,71.002
55.600,71.103
55.490,71.103
55.398,71.154
55.307,71.204
55.342,71.306
55.233,71.306
55.125,71.306
55.018,71.306
54.910,71.306
54.804,71.306
54.697,71.306
54.591,71.306
54.503,71.356
54.398,71.356
54.311,71.407
54.325,71.508
54.239,71.559
54.152,71.609
54.049,71.609
53.981,71.711
53.875,71.761
53.773,71.761
53.671,71.761
53.646,71.862
53.542,71.913
53.577,72.014
53.476,72.014
53.376,72.014
53.331,72.115
53.286,72.217
53.222,72.318
53.103,72.318
53.002,72.368
52.885,72.368
52.768,72.368
52.651,72.368
52.608,72.470
52.493,72.470
52.395,72.520
52.411,72.621
52.296,72.621
52.182,72.621
52.086,72.672
51.972,72.672
51.877,72.723
51.765,72.723
51.671,72.773
51.577,72.824
51.466,72.824
51.356,72.824
51.318,72.925
51.226,72.976
51.117,72.976
51.097,73.077
51.006,73.128
50.898,73.128
50.861,73.229
50.771,73.279
50.665,73.279
50.559,73.279
50.453,73.279
50.435,73.381
50.347,73.431
50.260,73.482
50.173,73.532
50.086,73.583
49.983,73.583
49.880,73.634
49.914,73.735
49.949,73.836
49.846,73.887
49.744,73.887
49.643,73.937
49.542,73.937
49.442,73.988
49.342,73.988
49.226,73.988
49.127,74.038
49.128,74.140
49.030,74.190
48.916,74.190
48.884,74.291
48.771,74.291
48.724,74.393
48.611,74.393
48.499,74.393
48.404,74.443
48.293,74.443
48.199,74.494
48.154,74.595
48.044,74.595
47.935,74.595
47.843,74.646
47.735,74.646
47.644,74.696
47.553,74.747
47.446,74.747
47.340,74.747
47.234,74.747
47.128,74.747
47.023,74.747
46.919,74.747
46.831,74.798
46.728,74.798
46.641,74.848
46.539,74.848
46.436,74.848
46.335,74.848
46.233,74.848
46.132,74.848
46.034,74.899
45.934,74.899
45.820,74.899
45.707,74.899
45.611,74.949
45.499,74.949
45.388,74.949
45.393,75.051
45.299,75.101
45.205,75.152
45.156,75.253
45.047,75.253
44.938,75.253
44.944,75.354
44.836,75.354
44.728,75.354
44.621,75.354
44.514,75.354
44.468,75.455
44.362,75.455
44.256,75.455
44.168,75.506
44.064,75.506
43.960,75.506
43.873,75.557
43.770,75.557
43.668,75.557
43.566,75.557
43.497,75.658
43.400,75.709
43.300,75.709
43.200,75.709
43.088,75.709
43.046,75.810
42.935,75.810
42.824,75.810
42.857,75.911
42.764,75.962
42.654,75.962
42.545,75.962
42.506,76.063
42.398,76.063
42.290,76.063
42.184,76.063
42.093,76.113
42.067,76.215
41.962,76.215
41.873,76.265
41.768,76.265
41.680,76.316
41.593,76.366
41.490,76.366
41.388,76.366
41.291,76.417
41.194,76.468
41.093,76.468
40.998,76.518
40.903,76.569
40.793,76.569
40.699,76.619
40.654,76.721
40.561,76.771
40.469,76.822
40.377,76.872
40.286,76.923
40.196,76.974
40.105,77.024
40.016,77.075
39.911,77.075
39.822,77.126
39.719,77.126
39.615,77.126
39.513,77.126
39.426,77.176
39.330,77.227
39.229,77.227
39.200,77.328
39.099,77.328
39.005,77.379
38.896,77.379
38.838,77.480
38.746,77.530
38.638,77.530
38.547,77.581
38.456,77.632
38.350,77.632
38.245,77.632
38.156,77.682
38.067,77.733
37.963,77.733
37.876,77.783
37.773,77.783
37.672,77.783
37.665,77.885
37.564,77.885
37.463,77.885
37.370,77.935
37.261,77.935
37.219,78.036
37.127,78.087
37.035,78.138
36.929,78.138
36.823,78.138
36.718,78.138
36.614,78.138
36.566,78.239
36.462,78.239
36.359,78.239
36.272,78.289
36.242,78.391
36.230,78.492
36.129,78.492
36.028,78.492
35.934,78.543
35.841,78.593
35.749,78.644
35.642,78.644
35.551,78.694
35.540,78.796
35.529,78.897
35.424,78.897
35.389,78.998
35.386,79.099
35.282,79.099
35.194,79.150
35.091,79.150
34.989,79.150
34.902,79.200
34.801,79.200
34.776,79.302
34.683,79.352
34.590,79.403
34.565,79.504
34.474,79.555
34.368,79.555
34.263,79.555
34.159,79.555
34.143,79.656
34.135,79.757
34.097,79.858
33.994,79.858
33.906,79.909
33.804,79.909
33.804,80.010
33.810,80.111
33.724,80.162
33.623,80.162
33.517,80.162
33.411,80.162
33.305,80.162
33.201,80.162
33.097,80.162
33.007,80.213
32.904,80.213
32.802,80.213
32.742,80.314
32.655,80.364
32.554,80.364
32.462,80.415
32.397,80.516
32.339,80.617
32.234,80.617
32.144,80.668
32.040,80.668
31.937,80.668
31.835,80.668
31.734,80.668
31.647,80.719
31.547,80.719
31.441,80.719
31.369,80.820
31.278,80.870
31.188,80.921
31.085,80.921
30.982,80.921
30.881,80.921
30.780,80.921
30.712,81.022
30.625,81.073
30.520,81.073
30.454,81.174
30.350,81.174
30.247,81.174
30.158,81.225
30.069,81.275
29.981,81.326
29.881,81.326
29.794,81.377
29.703,81.427
29.599,81.427
29.549,81.528
29.446,81.528
29.357,81.579
29.269,81.630
29.181,81.680
29.076,81.680
28.989,81.731
28.927,81.832
28.937,81.933
28.833,81.933
28.731,81.933
28.675,82.034
28.645,82.136
28.544,82.136
28.444,82.136
28.357,82.186
28.308,82.287
28.217,82.338
28.115,82.338
28.013,82.338
27.951,82.439
27.863,82.490
27.759,82.490
27.672,82.540
27.582,82.591
27.492,82.642
27.402,82.692
27.302,82.692
27.214,82.743
27.233,82.844
27.146,82.895
27.043,82.895
26.953,82.945
26.919,83.047
26.830,83.097
26.730,83.097
26.642,83.148
26.614,83.249
26.527,83.300
26.425,83.300
26.335,83.350
26.246,83.401
26.158,83.451
26.055,83.451
25.968,83.502
25.934,83.603
25.844,83.654
25.783,83.755
25.798,83.856
25.709,83.907
25.606,83.907
25.519,83.957
25.433,84.008
25.401,84.109
25.366,84.211
25.277,84.261
25.174,84.261
25.072,84.261
24.985,84.312
24.940,84.413
24.840,84.413
24.752,84.464
24.649,84.464
24.562,84.514
24.473,84.565
24.413,84.666
24.324,84.717
24.222,84.717
24.153,84.818
24.053,84.818
24.030,84.919
23.927,84.919
23.839,84.970
23.738,84.970
23.638,84.970
23.535,84.970
23.447,85.020
23.360,85.071
23.359,85.172
23.259,85.172
23.170,85.223
23.082,85.273
22.981,85.273
22.895,85.324
22.793,85.324
22.722,85.425
22.635,85.476
22.532,85.476
22.430,85.476
22.329,85.476
22.227,85.476
22.125,85.476
22.024,85.476
21.995,85.577
21.993,85.678
21.925,85.779
21.885,85.881
21.784,85.881
21.697,85.931
21.595,85.931
21.612,86.032
21.523,86.083
21.423,86.083
21.321,86.083
21.319,86.184
21.219,86.184
21.188,86.285
21.101,86.336
21.014,86.387
20.926,86.437
20.839,86.488
20.738,86.488
20.737,86.589
20.649,86.640
20.547,86.640
20.447,86.640
20.345,86.640
20.306,86.741
20.205,86.741
20.117,86.791
20.030,86.842
19.942,86.893
19.854,86.943
19.754,86.943
19.652,86.943
19.565,86.994
19.463,86.994
19.376,87.045
19.289,87.095
19.243,87.196
19.156,87.247
19.069,87.298
19.007,87.399
18.905,87.399
18.804,87.399
18.718,87.449
18.670,87.551
18.570,87.551
18.484,87.601
18.396,87.652
18.310,87.702
18.284,87.804
18.221,87.905
18.164,88.006
18.062,88.006
17.975,88.057
17.874,88.057
17.841,88.158
17.829,88.259
17.753,88.360
17.666,88.411
17.578,88.462
17.492,88.512
17.391,88.512
17.304,88.563
17.217,88.613
17.129,88.664
17.043,88.715
16.942,88.715
16.841,88.715
16.849,88.816
16.793,88.917
16.692,88.917
16.605,88.968
16.518,89.018
16.432,89.069
16.394,89.170
16.307,89.221
16.275,89.322
16.211,89.423
16.111,89.423
16.023,89.474
15.937,89.524
15.850,89.575
15.750,89.575
15.693,89.676
15.649,89.777
15.562,89.828
15.474,89.879
15.374,89.879
15.286,89.929
15.185,89.929
15.107,90.030
15.078,90.132
14.978,90.132
14.878,90.132
14.869,90.233
14.799,90.334
14.765,90.435
14.717,90.536
14.718,90.638
14.617,90.638
14.524,90.688
14.471,90.789
14.384,90.840
14.331,90.941
14.245,90.992
14.144,90.992
14.044,90.992
13.943,90.992
13.899,91.093
13.878,91.194
13.876,91.296
13.816,91.397
13.748,91.498
13.690,91.599
13.590,91.599
13.503,91.650
13.416,91.700
13.419,91.802
13.348,91.903
13.248,91.903
13.161,91.953
13.061,91.953
12.960,91.953
12.859,91.953
12.767,92.004
12.680,92.055
12.661,92.156
12.626,92.257
12.585,92.358
12.498,92.409
12.478,92.510
12.435,92.611
12.349,92.662
12.262,92.713
12.241,92.814
12.220,92.915
12.133,92.966
12.134,93.067
12.034,93.067
11.981,93.168
11.937,93.269
11.906,93.370
11.844,93.472
11.828,93.573
11.829,93.674
11.800,93.775
11.743,93.877
11.688,93.978
11.613,94.079
11.523,94.130
11.437,94.180
11.388,94.281
11.346,94.383
11.260,94.433
11.223,94.534
11.197,94.636
11.110,94.686
11.091,94.787
11.003,94.838
10.939,94.939
10.852,94.990
10.845,95.091
10.792,95.192
10.705,95.243
10.657,95.344
10.654,95.445
10.553,95.445
10.503,95.547
10.411,95.597
10.414,95.698
10.398,95.800
10.355,95.901
10.255,95.901
10.197,96.002
10.131,96.103
10.045,96.154
9.959,96.204
9.872,96.255
9.874,96.356
9.774,96.356
9.695,96.457
9.609,96.508
9.522,96.559
9.492,96.660
9.405,96.711
9.305,96.711
9.250,96.812
9.164,96.862
9.108,96.964
9.069,97.065
8.968,97.065
8.882,97.115
8.796,97.166
8.726,97.267
8.626,97.267
8.539,97.318
8.495,97.419
8.409,97.470
8.387,97.571
8.324,97.672
8.237,97.723
8.151,97.773
8.051,97.773
7.951,97.773
7.864,97.824
7.778,97.874
7.691,97.925
7.605,97.976
7.519,98.026
7.439,98.128
7.339,98.128
7.239,98.128
7.139,98.128
7.052,98.178
6.966,98.229
6.866,98.229
6.766,98.229
6.686,98.330
6.629,98.431
6.529,98.431
6.428,98.431
6.328,98.431
6.228,98.431
6.128,98.431
6.042,98.482


==> data/drow_bl_T1_0.5_fast.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
87.500,0.709
88.889,0.810
90.000,0.911
91.304,1.063
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.871,1.316
85.294,1.468
86.486,1.619
87.500,1.771
88.636,1.974
89.796,2.227
90.909,2.530
91.935,2.885
90.769,2.986
89.394,2.986
90.411,3.340
91.358,3.745
92.308,4.251
91.509,4.909
92.000,5.820
92.414,6.781
93.125,7.540
93.370,8.553
93.069,9.514
92.857,10.526
93.061,11.538
93.233,12.551
93.662,13.462
93.069,14.271
92.923,15.283
92.486,16.194
91.758,16.903
91.451,17.864
91.422,18.877
90.909,19.737
90.179,20.445
90.578,21.407
90.408,22.419
90.607,23.431
90.449,24.443
90.468,25.455
90.783,26.417
90.301,27.328
90.016,28.289
89.767,29.302
89.222,30.162
89.146,31.174
88.811,32.136
88.227,32.996
88.189,34.008
88.041,35.020
87.670,35.982
87.545,36.994
86.977,37.854
86.780,38.866
86.154,39.676
85.897,40.688
85.551,41.650
85.020,42.510
84.418,43.320
84.231,44.332
83.693,45.192
83.364,46.154
82.589,46.812
82.143,47.723
81.633,48.583
81.312,49.545
80.860,50.455
80.507,51.417
79.674,51.974
78.923,52.682
78.370,53.543
77.609,54.200
77.125,55.111
76.369,55.769
75.509,56.326
74.701,56.933
74.026,57.692
73.507,58.553
72.699,59.160
71.959,59.868
71.327,60.678
70.722,61.488
69.989,62.196
69.175,62.804
68.522,63.563
67.594,63.968
66.684,64.423
65.846,64.980
64.942,65.435
64.061,65.941
63.102,66.296
62.347,66.953
61.421,67.358
60.605,67.966
59.735,68.472
58.895,69.028
57.946,69.383
57.273,70.142
56.404,70.648
55.512,71.103
54.524,71.356
53.628,71.812
52.787,72.368
51.840,72.723
50.916,73.128
50.017,73.583
49.127,74.038
48.231,74.494
47.249,74.747
46.248,74.848
45.272,75.101
44.335,75.455
43.362,75.709
42.422,76.063
41.467,76.366
40.551,76.771
39.615,77.126
38.697,77.530
37.727,77.783
36.788,78.138
35.891,78.593
35.059,79.150
34.144,79.555
33.347,80.162
32.389,80.466
31.416,80.719
30.479,81.073
29.563,81.478
28.698,81.984
27.835,82.490
26.944,82.945
26.079,83.451
25.354,84.160
24.462,84.615
23.525,84.970
22.662,85.476
21.745,85.881
20.913,86.437
19.998,86.842
19.107,87.298
18.276,87.854
17.522,88.512
16.630,88.968
15.835,89.575
15.003,90.132
14.352,90.891
13.646,91.599
12.731,92.004
12.221,92.864
11.800,93.775
11.195,94.585
10.654,95.445
10.002,96.204
9.228,96.862
8.433,97.470
7.587,98.026
6.634,98.330


==> data/drow_bl_T1_0.5_meta.csv <==
auc,f1,eer
66.607,66.055,65.182


==> data/drow_bl_T1_0.7.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
87.500,0.709
88.235,0.759
88.889,0.810
89.474,0.860
90.000,0.911
90.476,0.962
90.909,1.012
91.304,1.063
91.667,1.113
92.000,1.164
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.333,1.265
83.871,1.316
84.375,1.366
84.848,1.417
85.294,1.468
85.714,1.518
86.111,1.569
86.486,1.619
86.842,1.670
87.179,1.721
87.500,1.771
87.805,1.822
88.095,1.872
88.372,1.923
88.636,1.974
88.889,2.024
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
91.803,2.834
91.935,2.885
92.063,2.935
92.188,2.986
90.769,2.986
89.394,2.986
89.552,3.036
89.706,3.087
89.855,3.138
90.000,3.188
90.141,3.239
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
91.954,4.049
92.045,4.099
92.135,4.150
92.222,4.200
92.391,4.302
91.489,4.352
91.579,4.403
91.667,4.453
91.837,4.555
92.000,4.656
92.157,4.757
92.308,4.858
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
92.000,5.820
91.270,5.820
91.406,5.921
91.538,6.022
91.667,6.123
91.791,6.225
91.912,6.326
92.029,6.427
92.143,6.528
92.254,6.630
92.361,6.731
92.466,6.832
92.568,6.933
92.667,7.034
92.763,7.136
92.857,7.237
92.949,7.338
93.038,7.439
93.125,7.540
93.210,7.642
93.293,7.743
93.373,7.844
93.452,7.945
93.529,8.047
93.605,8.148
93.678,8.249
93.143,8.249
93.220,8.350
93.296,8.451
93.370,8.553
93.443,8.654
93.514,8.755
93.583,8.856
93.651,8.957
93.717,9.059
93.229,9.059
93.299,9.160
92.857,9.211
92.929,9.312
93.000,9.413
93.069,9.514
92.611,9.514
92.195,9.565
92.271,9.666
92.344,9.767
92.417,9.868
92.488,9.970
92.558,10.071
92.627,10.172
92.694,10.273
92.760,10.374
92.825,10.476
92.889,10.577
92.952,10.678
93.013,10.779
93.074,10.881
92.672,10.881
92.735,10.982
92.797,11.083
92.857,11.184
92.917,11.285
92.975,11.387
93.033,11.488
93.089,11.589
93.145,11.690
93.200,11.791
93.254,11.893
93.307,11.994
93.359,12.095
93.411,12.196
93.050,12.196
93.103,12.298
93.156,12.399
93.208,12.500
93.258,12.601
93.309,12.702
93.358,12.804
93.407,12.905
93.455,13.006
93.502,13.107
93.548,13.209
93.594,13.310
93.640,13.411
93.684,13.512
93.357,13.512
93.403,13.613
93.448,13.715
93.493,13.816
93.197,13.866
92.881,13.866
92.929,13.968
92.977,14.069
93.023,14.170
93.069,14.271
93.115,14.372
93.160,14.474
93.204,14.575
93.248,14.676
93.291,14.777
93.333,14.879
93.375,14.980
93.082,14.980
93.125,15.081
93.168,15.182
92.901,15.233
92.945,15.334
92.988,15.435
92.727,15.486
92.470,15.536
92.515,15.638
92.560,15.739
92.604,15.840
92.647,15.941
92.690,16.043
92.733,16.144
92.464,16.144
92.507,16.245
92.550,16.346
92.308,16.397
92.351,16.498
92.113,16.549
92.157,16.650
91.899,16.650
91.667,16.700
91.713,16.802
91.758,16.903
91.803,17.004
91.848,17.105
91.892,17.206
91.935,17.308
91.979,17.409
91.733,17.409
91.777,17.510
91.557,17.561
91.601,17.662
91.645,17.763
91.688,17.864
91.451,17.864
91.495,17.966
91.260,17.966
91.304,18.067
91.349,18.168
91.392,18.269
91.436,18.370
91.479,18.472
91.521,18.573
91.563,18.674
91.605,18.775
91.400,18.826
91.443,18.927
91.484,19.028
91.525,19.130
91.566,19.231
91.346,19.231
91.127,19.231
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
91.080,19.636
90.888,19.686
90.930,19.787
90.972,19.889
90.762,19.889
90.805,19.990
90.596,19.990
90.639,20.091
90.682,20.192
90.476,20.192
90.519,20.294
90.315,20.294
90.135,20.344
90.179,20.445
90.222,20.547
90.265,20.648
90.308,20.749
90.351,20.850
90.393,20.951
90.435,21.053
90.476,21.154
90.517,21.255
90.558,21.356
90.385,21.407
90.213,21.457
90.254,21.559
90.295,21.660
90.336,21.761
90.377,21.862
90.417,21.964
90.456,22.065
90.269,22.065
90.309,22.166
90.349,22.267
90.389,22.368
90.428,22.470
90.467,22.571
90.505,22.672
90.543,22.773
90.581,22.874
90.619,22.976
90.656,23.077
90.476,23.077
90.514,23.178
90.551,23.279
90.588,23.381
90.625,23.482
90.467,23.532
90.310,23.583
90.347,23.684
90.385,23.785
90.421,23.887
90.249,23.887
90.286,23.988
90.323,24.089
90.359,24.190
90.395,24.291
90.432,24.393
90.467,24.494
90.503,24.595
90.335,24.595
90.370,24.696
90.406,24.798
90.441,24.899
90.293,24.949
90.328,25.051
90.364,25.152
90.399,25.253
90.433,25.354
90.468,25.455
90.502,25.557
90.536,25.658
90.569,25.759
90.603,25.860
90.636,25.962
90.669,26.063
90.702,26.164
90.734,26.265
90.767,26.366
90.799,26.468
90.830,26.569
90.862,26.670
90.722,26.721
90.582,26.771
90.614,26.872
90.646,26.974
90.678,27.075
90.525,27.075
90.372,27.075
90.404,27.176
90.436,27.277
90.285,27.277
90.317,27.379
90.183,27.429
90.216,27.530
90.248,27.632
90.280,27.733
90.312,27.834
90.344,27.935
90.375,28.036
90.228,28.036
90.260,28.138
90.291,28.239
90.145,28.239
90.177,28.340
90.209,28.441
90.240,28.543
90.271,28.644
90.127,28.644
90.159,28.745
90.016,28.745
89.873,28.745
89.905,28.846
89.937,28.947
89.969,29.049
89.844,29.099
89.875,29.200
89.907,29.302
89.938,29.403
89.969,29.504
89.831,29.504
89.692,29.504
89.555,29.504
89.587,29.605
89.466,29.656
89.498,29.757
89.362,29.757
89.394,29.858
89.275,29.909
89.307,30.010
89.339,30.111
89.371,30.213
89.254,30.263
89.286,30.364
89.318,30.466
89.349,30.567
89.381,30.668
89.412,30.769
89.296,30.820
89.181,30.870
89.213,30.972
89.244,31.073
89.275,31.174
89.306,31.275
89.193,31.326
89.224,31.427
89.096,31.427
89.127,31.528
89.000,31.528
88.873,31.528
88.905,31.630
88.936,31.731
88.967,31.832
88.999,31.933
89.030,32.034
88.904,32.034
88.936,32.136
88.827,32.186
88.858,32.287
88.734,32.287
88.766,32.389
88.658,32.439
88.552,32.490
88.583,32.591
88.477,32.642
88.509,32.743
88.540,32.844
88.571,32.945
88.467,32.996
88.363,33.047
88.394,33.148
88.275,33.148
88.156,33.148
88.188,33.249
88.220,33.350
88.251,33.451
88.282,33.553
88.165,33.553
88.196,33.654
88.228,33.755
88.259,33.856
88.289,33.957
88.320,34.059
88.204,34.059
88.089,34.059
88.120,34.160
88.151,34.261
88.182,34.362
88.212,34.464
88.243,34.565
88.273,34.666
88.303,34.767
88.333,34.868
88.220,34.868
88.250,34.970
88.138,34.970
88.168,35.071
88.071,35.121
88.101,35.223
88.005,35.273
88.035,35.374
88.065,35.476
87.970,35.526
88.000,35.628
88.030,35.729
88.060,35.830
87.965,35.881
87.995,35.982
87.886,35.982
87.793,36.032
87.823,36.134
87.853,36.235
87.882,36.336
87.912,36.437
87.942,36.538
87.835,36.538
87.864,36.640
87.758,36.640
87.651,36.640
87.681,36.741
87.711,36.842
87.605,36.842
87.635,36.943
87.665,37.045
87.694,37.146
87.723,37.247
87.634,37.298
87.544,37.348
87.441,37.348
87.470,37.449
87.382,37.500
87.412,37.601
87.309,37.601
87.222,37.652
87.135,37.702
87.033,37.702
87.063,37.804
87.093,37.905
87.123,38.006
87.052,38.107
86.982,38.209
86.881,38.209
86.912,38.310
86.942,38.411
86.872,38.512
86.902,38.613
86.932,38.715
86.961,38.816
86.893,38.917
86.712,38.968
86.742,39.069
86.771,39.170
86.801,39.271
86.734,39.372
86.763,39.474
86.792,39.575
86.615,39.626
86.424,39.626
86.454,39.727
86.264,39.727
86.294,39.828
86.230,39.929
86.260,40.030
86.289,40.132
86.319,40.233
86.255,40.334
86.285,40.435
86.222,40.536
86.251,40.638
86.081,40.688
86.111,40.789
86.141,40.891
86.170,40.992
85.987,40.992
85.926,41.093
85.956,41.194
85.895,41.296
85.924,41.397
85.864,41.498
85.893,41.599
85.833,41.700
85.774,41.802
85.714,41.903
85.552,41.953
85.582,42.055
85.524,42.156
85.363,42.206
85.393,42.308
85.336,42.409
85.279,42.510
85.223,42.611
85.253,42.713
85.282,42.814
85.126,42.864
85.155,42.966
85.000,43.016
85.030,43.117
84.861,43.117
84.806,43.219
84.836,43.320
84.684,43.370
84.631,43.472
84.661,43.573
84.608,43.674
84.638,43.775
84.668,43.877
84.518,43.927
84.466,44.028
84.496,44.130
84.526,44.231
84.474,44.332
84.423,44.433
84.261,44.433
84.291,44.534
84.321,44.636
84.160,44.636
84.015,44.686
83.966,44.787
83.807,44.787
83.837,44.889
83.868,44.990
83.898,45.091
83.929,45.192
83.959,45.294
83.801,45.294
83.832,45.395
83.862,45.496
83.892,45.597
83.736,45.597
83.689,45.698
83.534,45.698
83.564,45.800
83.517,45.901
83.548,46.002
83.501,46.103
83.532,46.204
83.485,46.306
83.349,46.356
83.379,46.457
83.243,46.508
83.273,46.609
83.138,46.660
83.094,46.761
82.944,46.761
82.975,46.862
82.842,46.913
82.694,46.913
82.725,47.014
82.682,47.115
82.535,47.115
82.493,47.217
82.363,47.267
82.322,47.368
82.353,47.470
82.209,47.470
82.240,47.571
82.271,47.672
82.302,47.773
82.261,47.874
82.292,47.976
82.251,48.077
82.211,48.178
82.241,48.279
82.115,48.330
81.990,48.381
81.865,48.431
81.826,48.532
81.787,48.634
81.648,48.634
81.510,48.634
81.541,48.735
81.503,48.836
81.535,48.937
81.566,49.038
81.528,49.140
81.559,49.241
81.522,49.342
81.485,49.443
81.515,49.545
81.395,49.595
81.276,49.646
81.157,49.696
81.121,49.798
81.152,49.899
81.183,50.000
81.148,50.101
81.030,50.152
80.995,50.253
81.026,50.354
80.910,50.405
80.941,50.506
80.906,50.607
80.937,50.709
80.822,50.759
80.788,50.860
80.819,50.962
80.689,50.962
80.720,51.063
80.686,51.164
80.558,51.164
80.589,51.265
80.620,51.366
80.586,51.468
80.553,51.569
80.426,51.569
80.299,51.569
80.189,51.619
80.063,51.619
80.031,51.721
80.000,51.822
79.891,51.872
79.922,51.974
79.798,51.974
79.767,52.075
79.737,52.176
79.614,52.176
79.645,52.277
79.615,52.379
79.509,52.429
79.387,52.429
79.419,52.530
79.297,52.530
79.192,52.581
79.163,52.682
79.059,52.733
78.939,52.733
78.820,52.733
78.792,52.834
78.690,52.885
78.722,52.986
78.754,53.087
78.786,53.188
78.684,53.239
78.715,53.340
78.598,53.340
78.497,53.391
78.396,53.441
78.428,53.543
78.460,53.644
78.360,53.694
78.335,53.796
78.235,53.846
78.136,53.897
78.038,53.947
78.070,54.049
77.972,54.099
77.859,54.099
77.745,54.099
77.721,54.200
77.697,54.302
77.730,54.403
77.706,54.504
77.594,54.504
77.626,54.605
77.658,54.706
77.547,54.706
77.579,54.808
77.468,54.808
77.445,54.909
77.422,55.010
77.328,55.061
77.218,55.061
77.195,55.162
77.086,55.162
76.994,55.213
76.901,55.263
76.880,55.364
76.788,55.415
76.767,55.516
76.660,55.516
76.692,55.617
76.602,55.668
76.581,55.769
76.475,55.769
76.454,55.870
76.349,55.870
76.259,55.921
76.154,55.921
76.050,55.921
75.945,55.921
75.978,56.022
75.874,56.022
75.855,56.123
75.751,56.123
75.733,56.225
75.766,56.326
75.663,56.326
75.593,56.427
75.491,56.427
75.422,56.528
75.320,56.528
75.303,56.630
75.168,56.680
75.033,56.731
74.933,56.731
74.967,56.832
74.834,56.883
74.768,56.984
74.751,57.085
74.686,57.186
74.538,57.186
74.391,57.186
74.425,57.287
74.458,57.389
74.329,57.439
74.183,57.439
74.120,57.540
74.154,57.642
74.091,57.743
74.076,57.844
73.950,57.895
73.823,57.945
73.857,58.047
73.891,58.148
73.748,58.148
73.782,58.249
73.721,58.350
73.755,58.451
73.741,58.553
73.601,58.553
73.541,58.654
73.481,58.755
73.515,58.856
73.392,58.907
73.254,58.907
73.195,59.008
73.075,59.059
72.938,59.059
72.926,59.160
72.960,59.261
72.823,59.261
72.705,59.312
72.693,59.413
72.727,59.514
72.610,59.565
72.554,59.666
72.420,59.666
72.454,59.767
72.321,59.767
72.355,59.868
72.389,59.970
72.256,59.970
72.141,60.020
72.175,60.121
72.061,60.172
72.051,60.273
72.085,60.374
71.954,60.374
71.824,60.374
71.772,60.476
71.660,60.526
71.651,60.628
71.642,60.729
71.514,60.729
71.505,60.830
71.496,60.931
71.530,61.032
71.403,61.032
71.294,61.083
71.285,61.184
71.176,61.235
71.127,61.336
71.077,61.437
70.970,61.488
70.921,61.589
70.872,61.690
70.824,61.791
70.701,61.791
70.595,61.842
70.548,61.943
70.500,62.045
70.396,62.095
70.292,62.146
70.171,62.146
70.165,62.247
70.199,62.348
70.153,62.449
70.051,62.500
69.949,62.551
69.831,62.551
69.729,62.601
69.612,62.601
69.568,62.702
69.468,62.753
69.424,62.854
69.420,62.955
69.376,63.057
69.261,63.057
69.163,63.107
69.197,63.209
69.099,63.259
69.095,63.360
69.053,63.462
68.956,63.512
68.843,63.512
68.877,63.613
68.835,63.715
68.723,63.715
68.719,63.816
68.679,63.917
68.567,63.917
68.455,63.917
68.344,63.917
68.233,63.917
68.194,64.018
68.084,64.018
67.974,64.018
67.865,64.018
67.773,64.069
67.771,64.170
67.680,64.221
67.572,64.221
67.464,64.221
67.357,64.221
67.250,64.221
67.249,64.322
67.159,64.372
67.159,64.474
67.053,64.474
66.964,64.524
66.876,64.575
66.771,64.575
66.667,64.575
66.580,64.626
66.545,64.727
66.442,64.727
66.338,64.727
66.218,64.777
66.099,64.828
66.134,64.929
66.135,65.030
66.016,65.081
65.984,65.182
65.985,65.283
65.884,65.283
65.851,65.385
65.751,65.385
65.650,65.385
65.517,65.385
65.385,65.385
65.253,65.385
65.255,65.486
65.224,65.587
65.226,65.688
65.113,65.739
65.115,65.840
64.985,65.840
64.955,65.941
64.893,66.043
64.764,66.043
64.653,66.093
64.543,66.144
64.416,66.144
64.307,66.194
64.198,66.245
64.090,66.296
63.965,66.296
63.858,66.346
63.734,66.346
63.676,66.447
63.553,66.447
63.588,66.549
63.465,66.549
63.343,66.549
63.239,66.599
63.118,66.599
63.153,66.700
63.032,66.700
62.929,66.751
62.810,66.751
62.845,66.852
62.821,66.953
62.856,67.055
62.754,67.105
62.653,67.156
62.630,67.257
62.576,67.358
62.459,67.358
62.360,67.409
62.261,67.460
62.209,67.561
62.111,67.611
61.995,67.611
61.898,67.662
61.784,67.662
61.670,67.662
61.574,67.713
61.581,67.814
61.486,67.864
61.465,67.966
61.352,67.966
61.258,68.016
61.164,68.067
61.053,68.067
61.088,68.168
60.995,68.219
60.903,68.269
60.793,68.269
60.774,68.370
60.727,68.472
60.618,68.472
60.527,68.522
60.419,68.522
60.329,68.573
60.240,68.623
60.151,68.674
60.062,68.725
59.956,68.725
59.868,68.775
59.850,68.877
59.763,68.927
59.676,68.978
59.633,69.079
59.529,69.079
59.425,69.079
59.322,69.079
59.219,69.079
59.229,69.180
59.162,69.281
59.060,69.281
58.958,69.281
58.856,69.281
58.755,69.281
58.655,69.281
58.554,69.281
58.590,69.383
58.465,69.383
58.426,69.484
58.301,69.484
58.263,69.585
58.157,69.636
58.035,69.636
58.021,69.737
57.959,69.838
57.855,69.889
57.818,69.990
57.805,70.091
57.702,70.142
57.582,70.142
57.480,70.192
57.492,70.294
57.479,70.395
57.420,70.496
57.384,70.597
57.325,70.698
57.225,70.749
57.125,70.800
57.090,70.901
56.974,70.901
56.859,70.901
56.744,70.901
56.629,70.901
56.515,70.901
56.401,70.901
56.345,71.002
56.250,71.053
56.138,71.053
56.026,71.053
56.016,71.154
55.905,71.154
55.851,71.255
55.797,71.356
55.687,71.356
55.595,71.407
55.503,71.457
55.538,71.559
55.429,71.559
55.321,71.559
55.213,71.559
55.105,71.559
54.998,71.559
54.891,71.559
54.785,71.559
54.697,71.609
54.591,71.609
54.503,71.660
54.517,71.761
54.430,71.812
54.344,71.862
54.240,71.862
54.171,71.964
54.065,72.014
53.963,72.014
53.861,72.014
53.835,72.115
53.730,72.166
53.765,72.267
53.664,72.267
53.563,72.267
53.518,72.368
53.473,72.470
53.408,72.571
53.289,72.571
53.188,72.621
53.070,72.621
52.952,72.621
52.835,72.621
52.792,72.723
52.676,72.723
52.578,72.773
52.593,72.874
52.478,72.874
52.364,72.874
52.267,72.925
52.153,72.925
52.058,72.976
51.945,72.976
51.851,73.026
51.756,73.077
51.645,73.077
51.535,73.077
51.496,73.178
51.403,73.229
51.294,73.229
51.274,73.330
51.182,73.381
51.074,73.381
51.037,73.482
50.947,73.532
50.840,73.532
50.733,73.532
50.627,73.532
50.609,73.634
50.520,73.684
50.433,73.735
50.345,73.785
50.258,73.836
50.172,73.887
50.103,73.988
50.137,74.089
50.154,74.190
50.051,74.190
49.949,74.190
49.847,74.241
49.746,74.241
49.645,74.291
49.544,74.291
49.444,74.291
49.328,74.291
49.312,74.393
49.313,74.494
49.198,74.494
49.100,74.545
49.003,74.595
48.889,74.595
48.793,74.646
48.680,74.646
48.585,74.696
48.473,74.696
48.379,74.747
48.318,74.848
48.207,74.848
48.098,74.848
48.005,74.899
47.896,74.899
47.805,74.949
47.714,75.000
47.607,75.000
47.500,75.000
47.394,75.000
47.288,75.000
47.182,75.000
47.078,75.000
46.990,75.051
46.886,75.051
46.799,75.101
46.696,75.101
46.593,75.101
46.491,75.101
46.392,75.152
46.291,75.152
46.192,75.202
46.092,75.202
45.978,75.202
45.864,75.202
45.841,75.304
45.728,75.304
45.616,75.304
45.608,75.405
45.513,75.455
45.419,75.506
45.369,75.607
45.259,75.607
45.150,75.607
45.155,75.709
45.047,75.709
44.938,75.709
44.831,75.709
44.723,75.709
44.676,75.810
44.570,75.810
44.464,75.810
44.375,75.860
44.271,75.860
44.166,75.860
44.079,75.911
43.975,75.911
43.872,75.911
43.770,75.911
43.701,76.012
43.603,76.063
43.502,76.063
43.405,76.113
43.293,76.113
43.276,76.215
43.164,76.215
43.053,76.215
43.086,76.316
42.991,76.366
42.882,76.366
42.772,76.366
42.732,76.468
42.623,76.468
42.515,76.468
42.408,76.468
42.317,76.518
42.291,76.619
42.184,76.619
42.095,76.670
41.990,76.670
41.902,76.721
41.814,76.771
41.710,76.771
41.623,76.822
41.537,76.872
41.439,76.923
41.338,76.923
41.242,76.974
41.146,77.024
41.051,77.075
40.984,77.176
40.890,77.227
40.796,77.277
40.703,77.328
40.648,77.429
40.541,77.429
40.449,77.480
40.358,77.530
40.268,77.581
40.162,77.581
40.073,77.632
39.969,77.632
39.865,77.632
39.777,77.682
39.674,77.682
39.588,77.733
39.486,77.733
39.456,77.834
39.355,77.834
39.260,77.885
39.150,77.885
39.092,77.986
38.998,78.036
38.890,78.036
38.798,78.087
38.706,78.138
38.600,78.138
38.494,78.138
38.506,78.239
38.400,78.239
38.311,78.289
38.207,78.289
38.119,78.340
38.016,78.340
37.929,78.391
37.903,78.492
37.802,78.492
37.749,78.593
37.648,78.593
37.554,78.644
37.548,78.745
37.440,78.745
37.347,78.796
37.240,78.796
37.133,78.796
37.027,78.796
36.922,78.796
36.832,78.846
36.728,78.846
36.639,78.897
36.551,78.947
36.521,79.049
36.434,79.099
36.332,79.099
36.246,79.150
36.242,79.251
36.141,79.251
36.048,79.302
35.940,79.302
35.848,79.352
35.837,79.453
35.825,79.555
35.719,79.555
35.684,79.656
35.680,79.757
35.576,79.757
35.486,79.808
35.383,79.808
35.280,79.808
35.192,79.858
35.090,79.858
35.064,79.960
34.978,80.010
34.884,80.061
34.851,80.162
34.759,80.213
34.652,80.213
34.547,80.213
34.442,80.213
34.433,80.314
34.439,80.415
34.422,80.516
34.333,80.567
34.229,80.567
34.141,80.617
34.103,80.719
34.109,80.820
34.022,80.870
33.921,80.870
33.820,80.870
33.713,80.870
33.607,80.870
33.501,80.870
33.396,80.870
33.292,80.870
33.202,80.921
33.099,80.921
33.031,81.022
32.984,81.123
32.882,81.123
32.795,81.174
32.708,81.225
32.709,81.326
32.663,81.427
32.558,81.427
32.466,81.478
32.362,81.478
32.258,81.478
32.155,81.478
32.053,81.478
31.964,81.528
31.863,81.528
31.763,81.528
31.676,81.579
31.678,81.680
31.573,81.680
31.481,81.731
31.378,81.731
31.274,81.731
31.172,81.731
31.070,81.731
31.019,81.832
30.931,81.883
30.831,81.883
30.744,81.933
30.653,81.984
30.549,81.984
30.458,82.034
30.369,82.085
30.280,82.136
30.179,82.136
30.091,82.186
30.004,82.237
29.899,82.237
29.842,82.338
29.739,82.338
29.636,82.338
29.546,82.389
29.458,82.439
29.369,82.490
29.282,82.540
29.213,82.642
29.223,82.743
29.118,82.743
29.015,82.743
28.958,82.844
28.927,82.945
28.825,82.945
28.724,82.945
28.636,82.996
28.586,83.097
28.500,83.148
28.396,83.148
28.293,83.148
28.226,83.249
28.246,83.350
28.144,83.350
28.044,83.350
27.956,83.401
27.869,83.451
27.782,83.502
27.692,83.553
27.590,83.553
27.501,83.603
27.413,83.654
27.309,83.654
27.243,83.755
27.182,83.856
27.092,83.907
26.990,83.907
26.901,83.957
26.873,84.059
26.785,84.109
26.682,84.109
26.624,84.211
26.534,84.261
26.444,84.312
26.344,84.312
26.256,84.362
26.201,84.464
26.114,84.514
26.048,84.615
26.030,84.717
25.929,84.717
25.829,84.717
25.765,84.818
25.697,84.919
25.610,84.970
25.625,85.071
25.535,85.121
25.435,85.121
25.331,85.121
25.244,85.172
25.194,85.273
25.093,85.273
25.004,85.324
24.900,85.324
24.812,85.374
24.725,85.425
24.661,85.526
24.571,85.577
24.468,85.577
24.398,85.678
24.297,85.678
24.273,85.779
24.173,85.779
24.084,85.830
23.982,85.830
23.881,85.830
23.794,85.881
23.705,85.931
23.617,85.982
23.609,86.083
23.507,86.083
23.421,86.134
23.332,86.184
23.230,86.184
23.143,86.235
23.043,86.235
22.954,86.285
22.944,86.387
22.842,86.387
22.742,86.387
22.639,86.387
22.538,86.387
22.437,86.387
22.334,86.387
22.232,86.387
22.229,86.488
22.142,86.538
22.145,86.640
22.153,86.741
22.066,86.791
21.965,86.791
21.877,86.842
21.841,86.943
21.754,86.994
21.653,86.994
21.552,86.994
21.545,87.095
21.458,87.146
21.424,87.247
21.351,87.348
21.263,87.399
21.176,87.449
21.076,87.449
20.988,87.500
20.979,87.601
20.878,87.601
20.778,87.601
20.676,87.601
20.575,87.601
20.531,87.702
20.429,87.702
20.343,87.753
20.254,87.804
20.167,87.854
20.081,87.905
19.979,87.905
19.879,87.905
19.777,87.905
19.690,87.955
19.603,88.006
19.502,88.006
19.518,88.107
19.466,88.209
19.378,88.259
19.290,88.310
19.227,88.411
19.126,88.411
19.039,88.462
18.951,88.512
18.897,88.613
18.796,88.613
18.708,88.664
18.621,88.715
18.533,88.765
18.541,88.866
18.517,88.968
18.458,89.069
18.371,89.119
18.270,89.119
18.168,89.119
18.067,89.119
18.056,89.221
18.043,89.322
17.966,89.423
17.878,89.474
17.791,89.524
17.704,89.575
17.603,89.575
17.516,89.626
17.429,89.676
17.377,89.777
17.290,89.828
17.190,89.828
17.089,89.828
17.024,89.929
16.937,89.980
16.836,89.980
16.748,90.030
16.662,90.081
16.575,90.132
16.540,90.233
16.453,90.283
16.424,90.385
16.338,90.435
16.250,90.486
16.164,90.536
16.077,90.587
15.976,90.587
15.876,90.587
15.870,90.688
15.802,90.789
15.701,90.789
15.614,90.840
15.513,90.840
15.426,90.891
15.326,90.891
15.268,90.992
15.239,91.093
15.152,91.144
15.052,91.144
15.036,91.245
14.964,91.346
14.930,91.447
14.875,91.549
14.789,91.599
14.688,91.599
14.673,91.700
14.587,91.751
14.508,91.852
14.470,91.953
14.369,91.953
14.269,91.953
14.169,91.953
14.068,91.953
14.045,92.055
14.024,92.156
14.022,92.257
13.961,92.358
13.892,92.460
13.834,92.561
13.733,92.561
13.647,92.611
13.556,92.662
13.541,92.763
13.454,92.814
13.367,92.864
13.280,92.915
13.180,92.915
13.080,92.915
12.979,92.915
12.892,92.966
12.806,93.016
12.793,93.117
12.757,93.219
12.716,93.320
12.630,93.370
12.608,93.472
12.565,93.573
12.523,93.674
12.436,93.725
12.374,93.826
12.353,93.927
12.252,93.927
12.259,94.028
12.159,94.028
12.105,94.130
12.060,94.231
12.029,94.332
12.012,94.433
11.978,94.534
11.962,94.636
11.963,94.737
11.933,94.838
11.876,94.939
11.789,94.990
11.756,95.091
11.669,95.142
11.622,95.243
11.536,95.294
11.506,95.395
11.435,95.496
11.347,95.547
11.321,95.648
11.249,95.749
11.163,95.800
11.076,95.850
11.055,95.951
10.955,95.951
10.919,96.053
10.832,96.103
10.753,96.204
10.750,96.306
10.649,96.306
10.563,96.356
10.496,96.457
10.467,96.559
10.437,96.660
10.337,96.660
10.278,96.761
10.210,96.862
10.119,96.913
10.032,96.964
9.946,97.014
9.952,97.115
9.852,97.115
9.796,97.217
9.709,97.267
9.636,97.368
9.572,97.470
9.485,97.520
9.385,97.520
9.298,97.571
9.212,97.621
9.179,97.723
9.093,97.773
9.023,97.874
8.923,97.874
8.846,97.976
8.760,98.026
8.671,98.077
8.584,98.128
8.532,98.229
8.446,98.279
8.384,98.381
8.297,98.431
8.211,98.482
8.111,98.482
8.011,98.482
7.924,98.532
7.837,98.583
7.737,98.583
7.651,98.634
7.565,98.684
7.489,98.785
7.389,98.785
7.289,98.785
7.189,98.785
7.088,98.785
7.049,98.887
6.949,98.887
6.848,98.887
6.748,98.887
6.662,98.937
6.562,98.937
6.462,98.937
6.362,98.937
6.262,98.937
6.175,98.988
6.075,98.988


==> data/drow_bl_T1_0.7_fast.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
87.500,0.709
88.889,0.810
90.000,0.911
91.304,1.063
92.308,1.215
88.889,1.215
85.714,1.215
82.759,1.215
83.871,1.316
85.294,1.468
86.486,1.619
87.500,1.771
88.636,1.974
89.796,2.227
90.909,2.530
91.935,2.885
90.769,2.986
89.394,2.986
90.411,3.340
91.358,3.745
92.308,4.251
91.509,4.909
92.000,5.820
92.414,6.781
93.125,7.540
93.370,8.553
93.069,9.514
92.857,10.526
93.061,11.538
93.233,12.551
93.662,13.462
93.069,14.271
92.923,15.283
92.486,16.194
91.758,16.903
91.451,17.864
91.422,18.877
90.909,19.737
90.179,20.445
90.578,21.407
90.408,22.419
90.607,23.431
90.449,24.443
90.468,25.455
90.783,26.417
90.301,27.328
90.177,28.340
89.922,29.352
89.371,30.213
89.291,31.225
88.951,32.186
88.363,33.047
88.320,34.059
88.168,35.071
87.793,36.032
87.665,37.045
87.093,37.905
86.893,38.917
86.264,39.727
86.096,40.739
85.848,41.751
85.208,42.561
84.600,43.370
84.408,44.383
83.959,45.294
83.532,46.204
82.768,46.913
82.230,47.773
81.718,48.634
81.395,49.595
80.941,50.506
80.586,51.468
79.752,52.024
78.999,52.733
78.444,53.593
77.681,54.251
77.195,55.162
76.438,55.820
75.577,56.377
74.768,56.984
74.091,57.743
73.571,58.603
72.840,59.312
72.158,60.071
71.505,60.830
70.896,61.640
70.159,62.348
69.342,62.955
68.685,63.715
67.754,64.119
66.841,64.575
66.000,65.132
65.161,65.688
64.275,66.194
63.361,66.599
62.600,67.257
61.670,67.662
60.848,68.269
59.956,68.725
59.111,69.281
58.157,69.636
57.479,70.395
56.606,70.901
55.709,71.356
54.739,71.609
53.820,72.014
53.011,72.621
52.058,72.976
51.128,73.381
50.224,73.836
49.328,74.291
48.409,74.696
47.454,75.000
46.464,75.152
45.499,75.455
44.557,75.810
43.578,76.063
42.660,76.468
41.699,76.771
40.829,77.277
39.886,77.632
38.969,78.036
38.016,78.340
37.124,78.796
36.233,79.251
35.398,79.808
34.479,80.213
33.720,80.870
32.761,81.174
31.825,81.528
30.890,81.883
29.954,82.237
29.087,82.743
28.221,83.249
27.304,83.654
26.509,84.261
25.693,84.868
24.831,85.374
23.938,85.830
23.021,86.235
22.153,86.741
21.351,87.348
20.415,87.702
19.516,88.158
18.679,88.715
17.966,89.423
17.051,89.828
16.296,90.486
15.381,90.891
14.675,91.599
13.968,92.308
13.174,92.915
12.522,93.674
11.978,94.534
11.474,95.445
10.755,96.154
10.113,96.964
9.318,97.571
8.532,98.229
7.637,98.684
6.670,98.937


==> data/drow_bl_T1_0.7_meta.csv <==
auc,f1,eer
67.134,66.212,65.385


==> data/drow_bl_T5_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
95.455,4.251
95.556,4.352
94.505,4.352
94.624,4.453
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
95.495,5.364
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
96.000,6.073
96.063,6.174
95.349,6.225
95.420,6.326
95.489,6.427
95.556,6.528
95.620,6.630
95.683,6.731
95.745,6.832
95.804,6.933
95.862,7.034
95.918,7.136
95.973,7.237
96.026,7.338
96.078,7.439
96.129,7.540
96.178,7.642
96.226,7.743
96.273,7.844
96.319,7.945
96.364,8.047
96.407,8.148
96.450,8.249
96.491,8.350
96.532,8.451
96.571,8.553
96.610,8.654
96.648,8.755
96.685,8.856
96.721,8.957
96.757,9.059
96.791,9.160
96.825,9.261
96.859,9.362
96.891,9.464
96.923,9.565
96.954,9.666
96.985,9.767
97.015,9.868
97.044,9.970
97.073,10.071
97.101,10.172
97.129,10.273
97.156,10.374
97.183,10.476
97.209,10.577
97.235,10.678
97.260,10.779
97.285,10.881
97.309,10.982
97.333,11.083
97.357,11.184
97.380,11.285
97.403,11.387
97.425,11.488
97.447,11.589
97.468,11.690
97.490,11.791
97.510,11.893
97.531,11.994
97.551,12.095
97.571,12.196
97.189,12.247
97.211,12.348
97.233,12.449
97.255,12.551
97.276,12.652
97.297,12.753
97.318,12.854
96.958,12.905
96.981,13.006
97.004,13.107
97.026,13.209
97.048,13.310
97.070,13.411
97.091,13.512
97.112,13.613
97.133,13.715
97.153,13.816
97.173,13.917
97.193,14.018
97.213,14.119
97.232,14.221
97.251,14.322
97.270,14.423
97.288,14.524
97.306,14.626
97.324,14.727
97.342,14.828
97.360,14.929
97.049,14.980
96.732,14.980
96.753,15.081
96.774,15.182
96.795,15.283
96.815,15.385
96.835,15.486
96.855,15.587
96.875,15.688
96.573,15.688
96.594,15.789
96.615,15.891
96.636,15.992
96.657,16.093
96.677,16.194
96.697,16.296
96.716,16.397
96.736,16.498
96.755,16.599
96.774,16.700
96.793,16.802
96.812,16.903
96.830,17.004
96.552,17.004
96.571,17.105
96.591,17.206
96.610,17.308
96.629,17.409
96.648,17.510
96.379,17.510
96.399,17.611
96.419,17.713
96.438,17.814
96.458,17.915
96.477,18.016
96.496,18.117
96.515,18.219
96.533,18.320
96.552,18.421
96.570,18.522
96.325,18.573
96.345,18.674
96.364,18.775
96.382,18.877
96.401,18.978
96.419,19.079
96.438,19.180
96.456,19.281
96.474,19.383
96.491,19.484
96.509,19.585
96.526,19.686
96.543,19.787
96.560,19.889
96.577,19.990
96.594,20.091
96.610,20.192
96.627,20.294
96.403,20.344
96.420,20.445
96.437,20.547
96.454,20.648
96.471,20.749
96.487,20.850
96.270,20.901
96.056,20.951
96.074,21.053
96.092,21.154
95.872,21.154
95.890,21.255
95.682,21.306
95.701,21.407
95.495,21.457
95.516,21.559
95.536,21.660
95.556,21.761
95.575,21.862
95.595,21.964
95.614,22.065
95.633,22.166
95.425,22.166
95.445,22.267
95.248,22.318
95.269,22.419
95.064,22.419
94.861,22.419
94.883,22.520
94.904,22.621
94.926,22.723
94.947,22.824
94.969,22.925
94.990,23.026
95.010,23.128
95.031,23.229
95.052,23.330
94.856,23.330
94.877,23.431
94.898,23.532
94.919,23.634
94.939,23.735
94.747,23.735
94.769,23.836
94.790,23.937
94.810,24.038
94.831,24.140
94.851,24.241
94.872,24.342
94.892,24.443
94.912,24.545
94.932,24.646
94.951,24.747
94.971,24.848
94.990,24.949
95.010,25.051
95.029,25.152
95.048,25.253
94.867,25.253
94.886,25.354
94.906,25.455
94.925,25.557
94.944,25.658
94.963,25.759
94.786,25.759
94.620,25.810
94.640,25.911
94.475,25.962
94.495,26.063
94.516,26.164
94.536,26.265
94.555,26.366
94.384,26.366
94.224,26.417
94.245,26.518
94.265,26.619
94.107,26.670
94.128,26.771
94.149,26.872
94.170,26.974
94.014,27.024
94.035,27.126
93.870,27.126
93.892,27.227
93.728,27.227
93.565,27.227
93.414,27.277
93.253,27.277
93.276,27.379
93.299,27.480
93.322,27.581
93.162,27.581
93.186,27.682
93.027,27.682
93.051,27.783
92.893,27.783
92.917,27.885
92.941,27.986
92.965,28.087
92.988,28.188
93.012,28.289
93.035,28.391
92.881,28.391
92.739,28.441
92.763,28.543
92.787,28.644
92.635,28.644
92.659,28.745
92.683,28.846
92.707,28.947
92.730,29.049
92.593,29.099
92.444,29.099
92.295,29.099
92.320,29.200
92.185,29.251
92.210,29.352
92.235,29.453
92.259,29.555
92.283,29.656
92.308,29.757
92.175,29.808
92.200,29.909
92.056,29.909
91.913,29.909
91.938,30.010
91.808,30.061
91.680,30.111
91.538,30.111
91.564,30.213
91.590,30.314
91.616,30.415
91.476,30.415
91.351,30.466
91.377,30.567
91.403,30.668
91.429,30.769
91.291,30.769
91.317,30.870
91.343,30.972
91.207,30.972
91.233,31.073
91.111,31.123
90.976,31.123
90.842,31.123
90.869,31.225
90.896,31.326
90.762,31.326
90.789,31.427
90.657,31.427
90.684,31.528
90.552,31.528
90.580,31.630
90.607,31.731
90.634,31.832
90.661,31.933
90.544,31.984
90.571,32.085
90.598,32.186
90.483,32.237
90.510,32.338
90.537,32.439
90.563,32.540
90.436,32.540
90.463,32.642
90.336,32.642
90.223,32.692
90.251,32.794
90.278,32.895
90.305,32.996
90.331,33.097
90.358,33.198
90.247,33.249
90.123,33.249
90.000,33.249
89.877,33.249
89.754,33.249
89.632,33.249
89.660,33.350
89.688,33.451
89.716,33.553
89.744,33.654
89.771,33.755
89.799,33.856
89.826,33.957
89.706,33.957
89.586,33.957
89.481,34.008
89.362,34.008
89.243,34.008
89.139,34.059
89.168,34.160
89.196,34.261
89.079,34.261
89.108,34.362
89.136,34.464
89.164,34.565
89.193,34.666
89.221,34.767
89.249,34.868
89.133,34.868
89.161,34.970
89.189,35.071
89.217,35.172
89.117,35.223
89.144,35.324
89.045,35.374
88.931,35.374
88.959,35.476
88.861,35.526
88.889,35.628
88.917,35.729
88.945,35.830
88.847,35.881
88.875,35.982
88.778,36.032
88.806,36.134
88.710,36.184
88.614,36.235
88.519,36.285
88.547,36.387
88.575,36.488
88.466,36.488
88.494,36.589
88.400,36.640
88.307,36.690
88.214,36.741
88.107,36.741
88.136,36.842
88.029,36.842
87.937,36.893
87.966,36.994
87.995,37.095
88.024,37.196
88.053,37.298
88.081,37.399
87.976,37.399
87.886,37.449
87.782,37.449
87.811,37.551
87.839,37.652
87.750,37.702
87.779,37.804
87.808,37.905
87.836,38.006
87.748,38.057
87.646,38.057
87.674,38.158
87.587,38.209
87.616,38.310
87.514,38.310
87.428,38.360
87.241,38.411
87.141,38.411
87.071,38.512
86.887,38.563
86.917,38.664
86.947,38.765
86.878,38.866
86.907,38.968
86.727,39.018
86.756,39.119
86.786,39.221
86.816,39.322
86.622,39.322
86.556,39.423
86.585,39.524
86.519,39.626
86.454,39.727
86.484,39.828
86.513,39.929
86.448,40.030
86.478,40.132
86.507,40.233
86.443,40.334
86.378,40.435
86.408,40.536
86.437,40.638
86.373,40.739
86.310,40.840
86.339,40.941
86.368,41.043
86.397,41.144
86.229,41.194
86.061,41.245
86.000,41.346
86.029,41.447
86.059,41.549
85.893,41.599
85.729,41.650
85.551,41.650
85.581,41.751
85.419,41.802
85.449,41.903
85.479,42.004
85.318,42.055
85.348,42.156
85.378,42.257
85.204,42.257
85.148,42.358
85.178,42.460
85.208,42.561
85.238,42.662
85.267,42.763
85.297,42.864
85.327,42.966
85.271,43.067
85.300,43.168
85.329,43.269
85.274,43.370
85.303,43.472
85.149,43.522
84.995,43.573
84.941,43.674
84.887,43.775
84.834,43.877
84.863,43.978
84.698,43.978
84.728,44.079
84.675,44.180
84.511,44.180
84.541,44.281
84.571,44.383
84.423,44.433
84.276,44.484
84.115,44.484
84.145,44.585
83.985,44.585
83.935,44.686
83.791,44.737
83.633,44.737
83.491,44.787
83.443,44.889
83.474,44.990
83.505,45.091
83.536,45.192
83.567,45.294
83.597,45.395
83.550,45.496
83.503,45.597
83.457,45.698
83.487,45.800
83.517,45.901
83.364,45.901
83.318,46.002
83.272,46.103
83.136,46.154
83.091,46.255
82.940,46.255
82.805,46.306
82.836,46.407
82.687,46.407
82.718,46.508
82.570,46.508
82.601,46.609
82.558,46.711
82.426,46.761
82.384,46.862
82.254,46.913
82.212,47.014
82.083,47.065
82.042,47.166
82.002,47.267
81.961,47.368
81.993,47.470
82.024,47.571
82.056,47.672
81.913,47.672
81.873,47.773
81.732,47.773
81.693,47.874
81.724,47.976
81.756,48.077
81.631,48.128
81.592,48.229
81.469,48.279
81.346,48.330
81.308,48.431
81.271,48.532
81.234,48.634
81.266,48.735
81.145,48.785
81.176,48.887
81.056,48.937
81.020,49.038
80.885,49.038
80.766,49.089
80.731,49.190
80.696,49.291
80.661,49.393
80.627,49.494
80.592,49.595
80.460,49.595
80.492,49.696
80.524,49.798
80.490,49.899
80.522,50.000
80.488,50.101
80.454,50.202
80.421,50.304
80.307,50.354
80.338,50.455
80.305,50.557
80.273,50.658
80.304,50.759
80.192,50.810
80.223,50.911
80.191,51.012
80.159,51.113
80.190,51.215
80.158,51.316
80.126,51.417
80.094,51.518
80.063,51.619
80.031,51.721
80.000,51.822
79.875,51.822
79.751,51.822
79.782,51.923
79.752,52.024
79.783,52.126
79.675,52.176
79.568,52.227
79.538,52.328
79.570,52.429
79.448,52.429
79.326,52.429
79.297,52.530
79.176,52.530
79.148,52.632
79.119,52.733
79.015,52.783
78.987,52.885
78.959,52.986
78.991,53.087
78.963,53.188
78.845,53.188
78.817,53.289
78.849,53.391
78.747,53.441
78.630,53.441
78.662,53.543
78.561,53.593
78.460,53.644
78.434,53.745
78.319,53.745
78.351,53.846
78.382,53.947
78.267,53.947
78.242,54.049
78.143,54.099
78.175,54.200
78.061,54.200
78.036,54.302
77.939,54.352
77.842,54.403
77.730,54.403
77.633,54.453
77.538,54.504
77.426,54.504
77.459,54.605
77.364,54.656
77.396,54.757
77.286,54.757
77.175,54.757
77.082,54.808
76.972,54.808
76.863,54.808
76.754,54.808
76.733,54.909
76.766,55.010
76.744,55.111
76.636,55.111
76.528,55.111
76.421,55.111
76.314,55.111
76.207,55.111
76.117,55.162
76.098,55.263
76.078,55.364
75.989,55.415
76.022,55.516
75.917,55.516
75.829,55.567
75.862,55.668
75.758,55.668
75.739,55.769
75.720,55.870
75.633,55.921
75.546,55.972
75.443,55.972
75.425,56.073
75.323,56.073
75.305,56.174
75.203,56.174
75.101,56.174
75.135,56.275
75.118,56.377
75.152,56.478
75.185,56.579
75.117,56.680
75.050,56.781
74.917,56.832
74.900,56.933
74.751,56.933
74.619,56.984
74.653,57.085
74.587,57.186
74.457,57.237
74.327,57.287
74.198,57.338
74.232,57.439
74.103,57.490
74.137,57.591
74.074,57.692
73.930,57.692
73.803,57.743
73.677,57.794
73.535,57.794
73.522,57.895
73.462,57.996
73.321,57.996
73.261,58.097
73.138,58.148
73.016,58.198
72.958,58.300
72.900,58.401
72.762,58.401
72.642,58.451
72.505,58.451
72.448,58.553
72.330,58.603
72.274,58.704
72.157,58.755
72.102,58.856
72.092,58.957
71.958,58.957
71.825,58.957
71.815,59.059
71.683,59.059
71.551,59.059
71.542,59.160
71.411,59.160
71.280,59.160
71.150,59.160
71.021,59.160
70.970,59.261
70.859,59.312
70.730,59.312
70.680,59.413
70.631,59.514
70.504,59.514
70.395,59.565
70.346,59.666
70.298,59.767
70.172,59.767
70.208,59.868
70.083,59.868
69.976,59.919
69.853,59.919
69.747,59.970
69.624,59.970
69.501,59.970
69.379,59.970
69.276,60.020
69.271,60.121
69.150,60.121
69.048,60.172
68.928,60.172
68.808,60.172
68.689,60.172
68.570,60.172
68.451,60.172
68.333,60.172
68.234,60.223
68.135,60.273
68.018,60.273
67.920,60.324
67.823,60.374
67.725,60.425
67.610,60.425
67.647,60.526
67.551,60.577
67.437,60.577
67.323,60.577
67.284,60.678
67.189,60.729
67.188,60.830
67.076,60.830
66.982,60.881
66.870,60.881
66.778,60.931
66.685,60.982
66.575,60.982
66.538,61.083
66.428,61.083
66.465,61.184
66.429,61.285
66.466,61.387
66.375,61.437
66.339,61.538
66.231,61.538
66.123,61.538
66.034,61.589
65.926,61.589
65.819,61.589
65.785,61.690
65.679,61.690
65.573,61.690
65.539,61.791
65.453,61.842
65.366,61.893
65.368,61.994
65.301,62.095
65.197,62.095
65.077,62.146
65.045,62.247
64.926,62.298
64.824,62.298
64.861,62.399
64.863,62.500
64.900,62.601
64.798,62.601
64.697,62.601
64.595,62.601
64.494,62.601
64.531,62.702
64.468,62.804
64.352,62.854
64.323,62.955
64.360,63.057
64.227,63.057
64.095,63.057
64.033,63.158
63.971,63.259
63.841,63.259
63.710,63.259
63.581,63.259
63.521,63.360
63.392,63.360
63.264,63.360
63.137,63.360
63.142,63.462
63.015,63.462
62.907,63.512
62.850,63.613
62.887,63.715
62.780,63.765
62.786,63.866
62.680,63.917
62.655,64.018
62.549,64.069
62.494,64.170
62.469,64.271
62.347,64.271
62.292,64.372
62.329,64.474
62.207,64.474
62.153,64.575
62.051,64.626
61.997,64.727
62.034,64.828
62.011,64.929
61.891,64.929
61.772,64.929
61.671,64.980
61.572,65.030
61.454,65.030
61.355,65.081
61.238,65.081
61.122,65.081
61.159,65.182
61.043,65.182
60.927,65.182
60.831,65.233
60.716,65.233
60.620,65.283
60.525,65.334
60.412,65.334
60.299,65.334
60.252,65.435
60.158,65.486
60.046,65.486
59.935,65.486
59.824,65.486
59.732,65.536
59.622,65.536
59.531,65.587
59.441,65.638
59.332,65.638
59.224,65.638
59.234,65.739
59.126,65.739
59.109,65.840
59.002,65.840
58.959,65.941
58.871,65.992
58.765,65.992
58.659,65.992
58.573,66.043
58.557,66.144
58.516,66.245
58.411,66.245
58.307,66.245
58.319,66.346
58.215,66.346
58.112,66.346
58.009,66.346
58.020,66.447
57.911,66.498
57.809,66.498
57.701,66.549
57.600,66.549
57.492,66.599
57.386,66.650
57.279,66.700
57.267,66.802
57.161,66.852
57.100,66.953
57.038,67.055
56.934,67.105
56.812,67.105
56.709,67.156
56.588,67.156
56.577,67.257
56.457,67.257
56.422,67.358
56.321,67.409
56.221,67.460
56.234,67.561
56.134,67.611
56.017,67.611
55.918,67.662
55.801,67.662
55.704,67.713
55.588,67.713
55.473,67.713
55.441,67.814
55.345,67.864
55.231,67.864
55.117,67.864
55.086,67.966
54.973,67.966
54.861,67.966
54.749,67.966
54.656,68.016
54.545,68.016
54.435,68.016
54.325,68.016
54.274,68.117
54.165,68.117
54.115,68.219
54.006,68.219
53.957,68.320
53.868,68.370
53.760,68.370
53.733,68.472
53.627,68.472
53.578,68.573
53.573,68.674
53.467,68.674
53.362,68.674
53.276,68.725
53.312,68.826
53.245,68.927
53.138,68.978
53.035,68.978
52.932,68.978
52.969,69.079
52.984,69.180
53.000,69.281
52.898,69.281
52.796,69.281
52.694,69.281
52.591,69.332
52.490,69.332
52.390,69.332
52.386,69.433
52.285,69.484
52.166,69.484
52.065,69.534
51.965,69.585
51.923,69.686
51.824,69.737
51.782,69.838
51.741,69.939
51.643,69.990
51.528,69.990
51.413,69.990
51.298,69.990
51.184,69.990
51.126,70.091
51.087,70.192
50.992,70.243
50.898,70.294
50.804,70.344
50.711,70.395
50.600,70.395
50.508,70.445
50.398,70.445
50.289,70.445
50.180,70.445
50.090,70.496
49.982,70.496
49.946,70.597
49.839,70.597
49.751,70.648
49.644,70.648
49.557,70.698
49.522,70.800
49.435,70.850
49.401,70.951
49.297,70.951
49.229,71.053
49.247,71.154
49.265,71.255
49.301,71.356
49.284,71.457
49.181,71.457
49.131,71.559
49.029,71.559
48.927,71.559
48.827,71.609
48.727,71.660
48.626,71.660
48.510,71.660
48.394,71.660
48.363,71.761
48.299,71.862
48.185,71.862
48.070,71.862
47.957,71.862
47.911,71.964
47.798,71.964
47.704,72.014
47.592,72.014
47.498,72.065
47.405,72.115
47.313,72.166
47.203,72.166
47.094,72.166
47.098,72.267
47.039,72.368
46.949,72.419
46.859,72.470
46.769,72.520
46.662,72.520
46.556,72.520
46.451,72.520
46.395,72.621
46.415,72.723
46.327,72.773
46.287,72.874
46.201,72.925
46.100,72.976
45.999,73.026
45.990,73.128
45.951,73.229
45.852,73.279
45.750,73.279
45.741,73.381
45.643,73.431
45.546,73.482
45.432,73.482
45.381,73.583
45.358,73.684
45.263,73.735
45.240,73.836
45.128,73.836
45.017,73.836
44.995,73.937
44.902,73.988
44.894,74.089
44.801,74.140
44.692,74.140
44.600,74.190
44.508,74.241
44.418,74.291
44.327,74.342
44.237,74.393
44.131,74.393
44.042,74.443
44.062,74.545
43.957,74.545
43.852,74.545
43.765,74.595
43.661,74.595
43.575,74.646
43.472,74.646
43.370,74.646
43.268,74.646
43.171,74.696
43.103,74.798
43.003,74.798
42.961,74.899
42.849,74.899
42.832,75.000
42.804,75.101
42.824,75.202
42.713,75.202
42.603,75.202
42.510,75.253
42.417,75.304
42.378,75.405
42.270,75.405
42.178,75.455
42.175,75.557
42.068,75.557
41.962,75.557
41.856,75.557
41.767,75.607
41.678,75.658
41.590,75.709
41.503,75.759
41.399,75.759
41.340,75.860
41.243,75.911
41.141,75.911
41.040,75.911
41.027,76.012
40.926,76.012
40.826,76.012
40.716,76.012
40.622,76.063
40.512,76.063
40.403,76.063
40.370,76.164
40.278,76.215
40.235,76.316
40.128,76.316
40.037,76.366
39.947,76.417
39.858,76.468
39.769,76.518
39.664,76.518
39.576,76.569
39.597,76.670
39.510,76.721
39.407,76.721
39.321,76.771
39.291,76.872
39.195,76.923
39.095,76.923
38.994,76.923
38.900,76.974
38.807,77.024
38.714,77.075
38.621,77.126
38.530,77.176
38.522,77.277
38.415,77.277
38.309,77.277
38.219,77.328
38.130,77.379
38.025,77.379
37.981,77.480
37.893,77.530
37.790,77.530
37.811,77.632
37.709,77.632
37.647,77.733
37.622,77.834
37.521,77.834
37.515,77.935
37.421,77.986
37.433,78.087
37.373,78.188
37.280,78.239
37.172,78.239
37.065,78.239
36.974,78.289
36.868,78.289
36.778,78.340
36.674,78.340
36.570,78.340
36.531,78.441
36.443,78.492
36.447,78.593
36.359,78.644
36.258,78.644
36.211,78.745
36.110,78.745
36.010,78.745
35.917,78.796
35.810,78.796
35.718,78.846
35.626,78.897
35.607,78.998
35.539,79.099
35.434,79.099
35.330,79.099
35.227,79.099
35.138,79.150
35.036,79.150
34.949,79.200
34.847,79.200
34.754,79.251
34.646,79.251
34.539,79.251
34.433,79.251
34.394,79.352
34.288,79.352
34.250,79.453
34.160,79.504
34.056,79.504
33.953,79.504
33.850,79.504
33.763,79.555
33.676,79.605
33.589,79.656
33.603,79.757
33.510,79.808
33.404,79.808
33.298,79.808
33.263,79.909
33.172,79.960
33.145,80.061
33.055,80.111
32.952,80.111
32.904,80.213
32.802,80.213
32.701,80.213
32.600,80.213
32.547,80.314
32.441,80.314
32.335,80.314
32.230,80.314
32.126,80.314
32.036,80.364
31.932,80.364
31.844,80.415
31.756,80.466
31.776,80.567
31.689,80.617
31.653,80.719
31.553,80.719
31.447,80.719
31.412,80.820
31.321,80.870
31.230,80.921
31.127,80.921
31.024,80.921
30.922,80.921
30.878,81.022
30.777,81.022
30.676,81.022
30.662,81.123
30.570,81.174
30.479,81.225
30.375,81.225
30.272,81.225
30.169,81.225
30.067,81.225
29.966,81.225
29.879,81.275
29.774,81.275
29.669,81.275
29.579,81.326
29.594,81.427
29.490,81.427
29.401,81.478
29.299,81.478
29.211,81.528
29.124,81.579
29.037,81.630
29.047,81.731
28.989,81.832
28.898,81.883
28.795,81.883
28.728,81.984
28.657,82.085
28.569,82.136
28.481,82.186
28.377,82.186
28.290,82.237
28.187,82.237
28.085,82.237
28.052,82.338
27.951,82.338
27.862,82.389
27.775,82.439
27.688,82.490
27.585,82.490
27.495,82.540
27.393,82.540
27.305,82.591
27.279,82.692
27.262,82.794
27.158,82.794
27.055,82.794
26.952,82.794
26.850,82.794
26.761,82.844
26.661,82.844
26.557,82.844
26.454,82.844
26.364,82.895
26.263,82.895
26.162,82.895
26.074,82.945
25.971,82.945
25.868,82.945
25.766,82.945
25.666,82.945
25.577,82.996
25.489,83.047
25.402,83.097
25.300,83.097
25.211,83.148
25.122,83.198
25.034,83.249
24.973,83.350
24.887,83.401
24.797,83.451
24.727,83.553
24.638,83.603
24.536,83.603
24.434,83.603
24.345,83.654
24.256,83.704
24.196,83.806
24.094,83.806
23.993,83.806
23.935,83.907
23.930,84.008
23.841,84.059
23.739,84.059
23.723,84.160
23.622,84.160
23.522,84.160
23.419,84.160
23.368,84.261
23.281,84.312
23.238,84.413
23.182,84.514
23.093,84.565
23.005,84.615
22.957,84.717
22.856,84.717
22.767,84.767
22.679,84.818
22.615,84.919
22.514,84.919
22.412,84.919
22.324,84.970
22.306,85.071
22.206,85.071
22.117,85.121
22.062,85.223
21.961,85.223
21.859,85.223
21.757,85.223
21.669,85.273
21.582,85.324
21.520,85.425
21.526,85.526
21.425,85.526
21.380,85.628
21.278,85.628
21.189,85.678
21.101,85.729
21.014,85.779
20.945,85.881
20.857,85.931
20.755,85.931
20.654,85.931
20.554,85.931
20.453,85.931
20.364,85.982
20.301,86.083
20.200,86.083
20.111,86.134
20.073,86.235
19.986,86.285
19.900,86.336
19.812,86.387
19.711,86.387
19.609,86.387
19.569,86.488
19.469,86.488
19.368,86.488
19.281,86.538
19.192,86.589
19.105,86.640
19.003,86.640
18.939,86.741
18.837,86.741
18.736,86.741
18.738,86.842
18.723,86.943
18.621,86.943
18.521,86.943
18.434,86.994
18.367,87.095
18.280,87.146
18.192,87.196
18.091,87.196
18.072,87.298
17.971,87.298
17.884,87.348
17.783,87.348
17.683,87.348
17.596,87.399
17.504,87.449
17.417,87.500
17.329,87.551
17.241,87.601
17.154,87.652
17.052,87.652
16.952,87.652
16.865,87.702
16.801,87.804
16.700,87.804
16.600,87.804
16.513,87.854
16.411,87.854
16.311,87.854
16.211,87.854
16.110,87.854
16.009,87.854
15.921,87.905
15.902,88.006
15.800,88.006
15.712,88.057
15.612,88.057
15.525,88.107
15.438,88.158
15.351,88.209
15.265,88.259
15.164,88.259
15.077,88.310
14.990,88.360
14.902,88.411
14.801,88.411
14.715,88.462
14.629,88.512
14.542,88.563
14.441,88.563
14.355,88.613
14.268,88.664
14.256,88.765
14.155,88.765
14.111,88.866
14.011,88.866
13.925,88.917
13.838,88.968
13.738,88.968
13.637,88.968
13.537,88.968
13.436,88.968
13.349,89.018
13.262,89.069
13.162,89.069
13.061,89.069
13.034,89.170
13.005,89.271
12.926,89.372
12.826,89.372
12.725,89.372
12.700,89.474
12.613,89.524
12.512,89.524
12.412,89.524
12.398,89.626
12.342,89.727
12.241,89.727
12.141,89.727
12.040,89.727
11.953,89.777
11.853,89.777
11.752,89.777
11.697,89.879
11.597,89.879
11.497,89.879
11.410,89.929
11.310,89.929
11.232,90.030
11.146,90.081
11.046,90.081
10.959,90.132
10.859,90.132
10.773,90.182
10.686,90.233
10.599,90.283
10.536,90.385
10.436,90.385
10.349,90.435
10.304,90.536
10.204,90.536
10.146,90.638
10.060,90.688
9.973,90.739
9.872,90.739
9.831,90.840
9.731,90.840
9.644,90.891
9.557,90.941
9.457,90.941
9.357,90.941
9.302,91.043
9.216,91.093
9.137,91.194
9.051,91.245
8.951,91.245
8.864,91.296
8.777,91.346
8.701,91.447
8.615,91.498
8.523,91.549
8.436,91.599
8.360,91.700
8.274,91.751
8.187,91.802
8.101,91.852
8.008,91.903
7.959,92.004
7.926,92.105
7.909,92.206
7.822,92.257
7.747,92.358
7.699,92.460
7.613,92.510
7.539,92.611
7.489,92.713
7.403,92.763
7.394,92.864
7.293,92.864
7.193,92.864
7.119,92.966
7.072,93.067
6.986,93.117
6.900,93.168
6.799,93.168
6.723,93.269
6.636,93.320
6.595,93.421
6.559,93.522
6.525,93.623
6.425,93.623
6.338,93.674
6.238,93.674
6.152,93.725
6.065,93.775
5.987,93.877
5.970,93.978
5.870,93.978
5.770,93.978
5.670,93.978
5.570,93.978
5.483,94.028
5.397,94.079
5.297,94.079
5.210,94.130
5.124,94.180
5.024,94.180
4.938,94.231
4.851,94.281
4.809,94.383
4.709,94.383
4.699,94.484
4.636,94.585
4.550,94.636
4.508,94.737
4.474,94.838
4.388,94.889
4.302,94.939
4.297,95.040
4.197,95.040
4.111,95.091
4.011,95.091
3.924,95.142
3.824,95.142
3.724,95.142
3.624,95.142
3.524,95.142
3.438,95.192
3.338,95.192


==> data/drow_bl_T5_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.429,1.366
97.368,1.872
98.077,2.581
96.667,2.935
95.522,3.239
96.296,3.947
94.505,4.352
95.238,5.061
95.868,5.870
95.775,6.883
96.250,7.794
96.648,8.755
96.970,9.717
97.248,10.729
97.479,11.741
97.297,12.753
97.143,13.765
97.333,14.777
96.875,15.688
96.774,16.700
96.409,17.662
96.345,18.674
96.526,19.686
96.462,20.698
95.692,21.356
95.248,22.318
95.052,23.330
94.872,24.342
94.886,25.354
94.545,26.316
93.870,27.126
93.027,27.682
92.635,28.644
92.271,29.605
91.603,30.364
90.842,31.123
90.585,32.136
90.345,33.148
89.706,33.957
89.249,34.868
88.945,35.830
88.415,36.690
87.796,37.500
87.342,38.411
86.801,39.271
86.507,40.233
86.229,41.194
85.419,41.802
85.282,42.814
84.887,43.775
84.115,44.484
83.582,45.344
83.091,46.255
82.327,46.913
81.802,47.773
81.234,48.634
80.611,49.443
80.323,50.405
80.126,51.417
79.584,52.277
78.991,53.087
78.366,53.897
77.538,54.504
76.690,55.111
75.810,55.668
75.135,56.427
74.506,57.237
73.630,57.794
72.808,58.401
71.958,58.957
70.952,59.211
70.166,59.868
69.190,60.121
68.195,60.223
67.266,60.628
66.429,61.184
65.591,61.741
64.879,62.449
64.113,63.107
63.137,63.360
62.475,64.119
61.861,64.929
60.870,65.182
59.907,65.486
58.967,65.891
58.060,66.346
57.186,66.852
56.345,67.409
55.436,67.864
54.435,68.016
53.560,68.522
52.898,69.281
51.944,69.636
51.050,70.091
50.108,70.445
49.263,71.002
48.493,71.660
47.578,72.065
46.678,72.520
45.951,73.229
45.156,73.836
44.317,74.393
43.344,74.646
42.546,75.253
41.648,75.709
40.694,76.012
39.821,76.518
38.930,76.974
38.006,77.379
37.373,78.188
36.417,78.492
35.581,79.049
34.600,79.251
33.661,79.605
32.863,80.213
31.882,80.415
31.018,80.921
30.062,81.225
29.124,81.579
28.327,82.186
27.389,82.540
26.433,82.844
25.465,83.097
24.602,83.603
23.708,84.059
22.954,84.717
22.061,85.172
21.197,85.678
20.281,86.083
19.365,86.488
18.498,86.994
17.583,87.399
16.668,87.804
15.700,88.057
14.764,88.411
13.900,88.917
12.965,89.271
12.074,89.727
11.139,90.081
10.249,90.536
9.334,90.941
8.523,91.549
7.817,92.257
7.111,92.966
6.393,93.674
5.458,94.028
4.627,94.585
3.797,95.142


==> data/drow_bl_T5_0.3_meta.csv <==
auc,f1,eer
66.598,64.866,63.360


==> data/drow_bl_T5_0.5.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
95.455,4.251
95.556,4.352
94.505,4.352
94.624,4.453
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
95.495,5.364
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
96.000,6.073
96.063,6.174
95.349,6.225
95.420,6.326
95.489,6.427
95.556,6.528
95.620,6.630
95.683,6.731
95.745,6.832
95.804,6.933
95.862,7.034
95.918,7.136
95.973,7.237
96.026,7.338
96.078,7.439
96.129,7.540
96.178,7.642
96.226,7.743
96.273,7.844
96.319,7.945
96.364,8.047
96.407,8.148
96.450,8.249
96.491,8.350
96.532,8.451
96.571,8.553
96.610,8.654
96.648,8.755
96.685,8.856
96.721,8.957
96.757,9.059
96.791,9.160
96.825,9.261
96.859,9.362
96.891,9.464
96.923,9.565
96.954,9.666
96.985,9.767
97.015,9.868
97.044,9.970
97.073,10.071
97.101,10.172
97.129,10.273
97.156,10.374
97.183,10.476
97.209,10.577
97.235,10.678
97.260,10.779
97.285,10.881
97.309,10.982
97.333,11.083
97.357,11.184
97.380,11.285
97.403,11.387
97.425,11.488
97.447,11.589
97.468,11.690
97.490,11.791
97.510,11.893
97.531,11.994
97.551,12.095
97.571,12.196
97.189,12.247
97.211,12.348
97.233,12.449
97.255,12.551
97.276,12.652
97.297,12.753
97.318,12.854
96.958,12.905
96.981,13.006
97.004,13.107
97.026,13.209
97.048,13.310
97.070,13.411
97.091,13.512
97.112,13.613
97.133,13.715
97.153,13.816
97.173,13.917
97.193,14.018
97.213,14.119
97.232,14.221
97.251,14.322
97.270,14.423
97.288,14.524
97.306,14.626
97.324,14.727
97.342,14.828
97.360,14.929
97.049,14.980
96.732,14.980
96.753,15.081
96.774,15.182
96.795,15.283
96.815,15.385
96.835,15.486
96.855,15.587
96.875,15.688
96.573,15.688
96.594,15.789
96.615,15.891
96.636,15.992
96.657,16.093
96.677,16.194
96.697,16.296
96.716,16.397
96.736,16.498
96.755,16.599
96.774,16.700
96.793,16.802
96.812,16.903
96.830,17.004
96.552,17.004
96.571,17.105
96.591,17.206
96.610,17.308
96.629,17.409
96.648,17.510
96.379,17.510
96.399,17.611
96.419,17.713
96.438,17.814
96.458,17.915
96.477,18.016
96.496,18.117
96.515,18.219
96.533,18.320
96.552,18.421
96.570,18.522
96.325,18.573
96.345,18.674
96.364,18.775
96.382,18.877
96.401,18.978
96.419,19.079
96.438,19.180
96.456,19.281
96.474,19.383
96.491,19.484
96.509,19.585
96.526,19.686
96.543,19.787
96.560,19.889
96.577,19.990
96.594,20.091
96.610,20.192
96.627,20.294
96.403,20.344
96.420,20.445
96.437,20.547
96.454,20.648
96.471,20.749
96.487,20.850
96.270,20.901
96.056,20.951
96.074,21.053
96.092,21.154
95.872,21.154
95.890,21.255
95.682,21.306
95.701,21.407
95.495,21.457
95.516,21.559
95.536,21.660
95.556,21.761
95.575,21.862
95.595,21.964
95.614,22.065
95.633,22.166
95.425,22.166
95.445,22.267
95.248,22.318
95.269,22.419
95.064,22.419
94.861,22.419
94.883,22.520
94.904,22.621
94.926,22.723
94.947,22.824
94.969,22.925
94.990,23.026
95.010,23.128
95.031,23.229
95.052,23.330
94.856,23.330
94.877,23.431
94.898,23.532
94.919,23.634
94.939,23.735
94.747,23.735
94.769,23.836
94.790,23.937
94.810,24.038
94.831,24.140
94.851,24.241
94.872,24.342
94.892,24.443
94.912,24.545
94.932,24.646
94.951,24.747
94.971,24.848
94.990,24.949
95.010,25.051
95.029,25.152
95.048,25.253
94.867,25.253
94.886,25.354
94.906,25.455
94.925,25.557
94.944,25.658
94.963,25.759
94.786,25.759
94.620,25.810
94.640,25.911
94.475,25.962
94.495,26.063
94.516,26.164
94.536,26.265
94.555,26.366
94.384,26.366
94.224,26.417
94.245,26.518
94.265,26.619
94.107,26.670
94.128,26.771
94.149,26.872
94.170,26.974
94.014,27.024
94.035,27.126
93.870,27.126
93.892,27.227
93.728,27.227
93.565,27.227
93.414,27.277
93.253,27.277
93.276,27.379
93.299,27.480
93.322,27.581
93.162,27.581
93.186,27.682
93.027,27.682
93.051,27.783
92.893,27.783
92.917,27.885
92.941,27.986
92.965,28.087
92.988,28.188
93.012,28.289
93.035,28.391
93.058,28.492
92.904,28.492
92.928,28.593
92.951,28.694
92.799,28.694
92.822,28.796
92.846,28.897
92.869,28.998
92.892,29.099
92.754,29.150
92.604,29.150
92.456,29.150
92.480,29.251
92.344,29.302
92.369,29.403
92.393,29.504
92.417,29.605
92.441,29.706
92.465,29.808
92.332,29.858
92.356,29.960
92.212,29.960
92.068,29.960
92.093,30.061
91.963,30.111
91.834,30.162
91.692,30.162
91.718,30.263
91.743,30.364
91.768,30.466
91.629,30.466
91.502,30.516
91.528,30.617
91.554,30.719
91.579,30.820
91.441,30.820
91.467,30.921
91.493,31.022
91.356,31.022
91.382,31.123
91.259,31.174
91.124,31.174
90.990,31.174
91.016,31.275
91.043,31.377
90.909,31.377
90.936,31.478
90.803,31.478
90.830,31.579
90.698,31.579
90.725,31.680
90.751,31.781
90.778,31.883
90.805,31.984
90.688,32.034
90.714,32.136
90.741,32.237
90.625,32.287
90.652,32.389
90.678,32.490
90.704,32.591
90.577,32.591
90.603,32.692
90.476,32.692
90.363,32.743
90.390,32.844
90.417,32.945
90.443,33.047
90.470,33.148
90.496,33.249
90.385,33.300
90.261,33.300
90.137,33.300
90.014,33.300
89.891,33.300
89.768,33.300
89.796,33.401
89.824,33.502
89.851,33.603
89.879,33.704
89.906,33.806
89.933,33.907
89.960,34.008
89.840,34.008
89.720,34.008
89.614,34.059
89.495,34.059
89.376,34.059
89.272,34.109
89.300,34.211
89.328,34.312
89.211,34.312
89.239,34.413
89.267,34.514
89.295,34.615
89.323,34.717
89.351,34.818
89.378,34.919
89.263,34.919
89.290,35.020
89.318,35.121
89.345,35.223
89.245,35.273
89.272,35.374
89.172,35.425
89.059,35.425
89.086,35.526
88.987,35.577
89.015,35.678
89.043,35.779
89.070,35.881
88.972,35.931
89.000,36.032
88.903,36.083
88.930,36.184
88.834,36.235
88.738,36.285
88.642,36.336
88.670,36.437
88.698,36.538
88.589,36.538
88.617,36.640
88.523,36.690
88.429,36.741
88.335,36.791
88.228,36.791
88.257,36.893
88.150,36.893
88.058,36.943
88.087,37.045
88.115,37.146
88.144,37.247
88.172,37.348
88.200,37.449
88.095,37.449
88.005,37.500
87.900,37.500
87.929,37.601
87.957,37.702
87.868,37.753
87.897,37.854
87.925,37.955
87.953,38.057
87.865,38.107
87.762,38.107
87.791,38.209
87.703,38.259
87.731,38.360
87.630,38.360
87.543,38.411
87.457,38.462
87.356,38.462
87.256,38.462
87.185,38.563
87.001,38.613
87.031,38.715
87.060,38.816
86.991,38.917
87.020,39.018
86.839,39.069
86.869,39.170
86.898,39.271
86.927,39.372
86.734,39.372
86.667,39.474
86.696,39.575
86.630,39.676
86.564,39.777
86.593,39.879
86.623,39.980
86.557,40.081
86.587,40.182
86.616,40.283
86.551,40.385
86.486,40.486
86.516,40.587
86.545,40.688
86.481,40.789
86.417,40.891
86.446,40.992
86.475,41.093
86.504,41.194
86.335,41.245
86.167,41.296
86.105,41.397
86.134,41.498
86.164,41.599
85.998,41.650
85.833,41.700
85.655,41.700
85.685,41.802
85.522,41.852
85.552,41.953
85.582,42.055
85.421,42.105
85.451,42.206
85.481,42.308
85.306,42.308
85.249,42.409
85.279,42.510
85.309,42.611
85.339,42.713
85.368,42.814
85.398,42.915
85.427,43.016
85.371,43.117
85.400,43.219
85.429,43.320
85.373,43.421
85.402,43.522
85.248,43.573
85.094,43.623
85.039,43.725
84.985,43.826
84.932,43.927
84.961,44.028
84.795,44.028
84.825,44.130
84.772,44.231
84.720,44.332
84.749,44.433
84.778,44.534
84.615,44.534
84.468,44.585
84.306,44.585
84.336,44.686
84.175,44.686
84.125,44.787
83.981,44.838
83.822,44.838
83.679,44.889
83.631,44.990
83.662,45.091
83.693,45.192
83.723,45.294
83.754,45.395
83.784,45.496
83.736,45.597
83.689,45.698
83.641,45.800
83.672,45.901
83.702,46.002
83.548,46.002
83.501,46.103
83.455,46.204
83.318,46.255
83.273,46.356
83.122,46.356
82.986,46.407
83.017,46.508
82.867,46.508
82.898,46.609
82.749,46.609
82.780,46.711
82.737,46.812
82.605,46.862
82.562,46.964
82.431,47.014
82.389,47.115
82.259,47.166
82.218,47.267
82.177,47.368
82.137,47.470
82.168,47.571
82.199,47.672
82.230,47.773
82.087,47.773
82.047,47.874
81.905,47.874
81.865,47.976
81.897,48.077
81.928,48.178
81.803,48.229
81.764,48.330
81.640,48.381
81.516,48.431
81.478,48.532
81.441,48.634
81.403,48.735
81.435,48.836
81.313,48.887
81.345,48.988
81.224,49.038
81.187,49.140
81.052,49.140
80.933,49.190
80.897,49.291
80.862,49.393
80.826,49.494
80.791,49.595
80.757,49.696
80.624,49.696
80.656,49.798
80.687,49.899
80.653,50.000
80.685,50.101
80.650,50.202
80.616,50.304
80.583,50.405
80.468,50.455
80.500,50.557
80.466,50.658
80.433,50.759
80.464,50.860
80.351,50.911
80.383,51.012
80.350,51.113
80.317,51.215
80.349,51.316
80.316,51.417
80.284,51.518
80.252,51.619
80.220,51.721
80.188,51.822
80.156,51.923
80.031,51.923
79.907,51.923
79.938,52.024
79.907,52.126
79.938,52.227
79.830,52.277
79.722,52.328
79.692,52.429
79.724,52.530
79.601,52.530
79.479,52.530
79.450,52.632
79.329,52.632
79.300,52.733
79.271,52.834
79.167,52.885
79.138,52.986
79.110,53.087
79.142,53.188
79.113,53.289
78.995,53.289
78.967,53.391
78.999,53.492
78.896,53.543
78.779,53.543
78.810,53.644
78.709,53.694
78.608,53.745
78.582,53.846
78.466,53.846
78.498,53.947
78.529,54.049
78.503,54.150
78.404,54.200
78.378,54.302
78.280,54.352
78.255,54.453
78.157,54.504
78.059,54.555
77.946,54.555
77.850,54.605
77.754,54.656
77.642,54.656
77.674,54.757
77.579,54.808
77.611,54.909
77.500,54.909
77.389,54.909
77.295,54.960
77.186,54.960
77.076,54.960
76.967,54.960
76.945,55.061
76.977,55.162
76.956,55.263
76.847,55.263
76.739,55.263
76.632,55.263
76.524,55.263
76.417,55.263
76.327,55.314
76.307,55.415
76.287,55.516
76.197,55.567
76.230,55.668
76.125,55.668
76.036,55.719
76.069,55.820
75.964,55.820
75.945,55.921
75.926,56.022
75.838,56.073
75.751,56.123
75.648,56.123
75.630,56.225
75.527,56.225
75.509,56.326
75.407,56.326
75.304,56.326
75.338,56.427
75.320,56.528
75.354,56.630
75.387,56.731
75.319,56.832
75.251,56.933
75.117,56.984
75.100,57.085
74.950,57.085
74.818,57.136
74.851,57.237
74.785,57.338
74.720,57.439
74.590,57.490
74.460,57.540
74.493,57.642
74.364,57.692
74.397,57.794
74.334,57.895
74.189,57.895
74.062,57.945
73.935,57.996
73.793,57.996
73.779,58.097
73.718,58.198
73.576,58.198
73.516,58.300
73.393,58.350
73.270,58.401
73.211,58.502
73.152,58.603
73.014,58.603
72.893,58.654
72.756,58.654
72.699,58.755
72.580,58.806
72.523,58.907
72.405,58.957
72.350,59.059
72.339,59.160
72.205,59.160
72.072,59.160
72.062,59.261
71.929,59.261
71.796,59.261
71.787,59.362
71.655,59.362
71.524,59.362
71.394,59.362
71.264,59.362
71.212,59.464
71.100,59.514
70.972,59.514
70.921,59.615
70.871,59.717
70.743,59.717
70.634,59.767
70.585,59.868
70.536,59.970
70.410,59.970
70.445,60.071
70.320,60.071
70.213,60.121
70.088,60.121
69.982,60.172
69.859,60.172
69.736,60.172
69.614,60.172
69.509,60.223
69.545,60.324
69.441,60.374
69.338,60.425
69.217,60.425
69.097,60.425
68.977,60.425
68.858,60.425
68.739,60.425
68.621,60.425
68.521,60.476
68.421,60.526
68.304,60.526
68.205,60.577
68.107,60.628
68.009,60.678
67.894,60.678
67.930,60.779
67.833,60.830
67.718,60.830
67.604,60.830
67.565,60.931
67.469,60.982
67.468,61.083
67.355,61.083
67.316,61.184
67.204,61.184
67.110,61.235
67.017,61.285
66.906,61.285
66.869,61.387
66.758,61.387
66.795,61.488
66.758,61.589
66.795,61.690
66.703,61.741
66.667,61.842
66.558,61.842
66.449,61.842
66.359,61.893
66.251,61.893
66.144,61.893
66.109,61.994
66.002,61.994
65.896,61.994
65.862,62.095
65.774,62.146
65.687,62.196
65.688,62.298
65.690,62.399
65.603,62.449
65.499,62.449
65.379,62.500
65.415,62.601
65.295,62.652
65.192,62.652
65.229,62.753
65.231,62.854
65.268,62.955
65.149,63.006
65.047,63.006
64.945,63.006
64.948,63.107
64.883,63.209
64.767,63.259
64.736,63.360
64.773,63.462
64.673,63.462
64.539,63.462
64.425,63.512
64.462,63.613
64.432,63.715
64.300,63.715
64.169,63.715
64.039,63.715
63.978,63.816
63.848,63.816
63.719,63.816
63.591,63.816
63.595,63.917
63.467,63.917
63.358,63.968
63.300,64.069
63.337,64.170
63.229,64.221
63.121,64.271
63.014,64.322
63.051,64.423
62.945,64.474
62.888,64.575
62.863,64.676
62.739,64.676
62.684,64.777
62.720,64.879
62.598,64.879
62.543,64.980
62.439,65.030
62.385,65.132
62.421,65.233
62.397,65.334
62.277,65.334
62.157,65.334
62.056,65.385
61.955,65.435
61.836,65.435
61.737,65.486
61.619,65.486
61.502,65.486
61.538,65.587
61.422,65.587
61.306,65.587
61.208,65.638
61.093,65.638
60.996,65.688
60.900,65.739
60.786,65.739
60.673,65.739
60.624,65.840
60.530,65.891
60.418,65.891
60.306,65.891
60.194,65.891
60.101,65.941
59.991,65.941
59.899,65.992
59.881,66.093
59.771,66.093
59.662,66.093
59.644,66.194
59.536,66.194
59.518,66.296
59.410,66.296
59.367,66.397
59.350,66.498
59.243,66.498
59.136,66.498
59.146,66.599
59.040,66.599
59.050,66.700
59.008,66.802
58.902,66.802
58.797,66.802
58.808,66.903
58.703,66.903
58.599,66.903
58.496,66.903
58.506,67.004
58.396,67.055
58.293,67.055
58.183,67.105
58.081,67.105
57.973,67.156
57.865,67.206
57.757,67.257
57.744,67.358
57.637,67.409
57.574,67.510
57.512,67.611
57.407,67.662
57.284,67.662
57.179,67.713
57.058,67.713
57.046,67.814
56.924,67.814
56.889,67.915
56.786,67.966
56.775,68.067
56.740,68.168
56.639,68.219
56.520,68.219
56.420,68.269
56.302,68.269
56.203,68.320
56.086,68.320
55.970,68.320
55.937,68.421
55.840,68.472
55.725,68.472
55.610,68.472
55.578,68.573
55.465,68.573
55.351,68.573
55.257,68.623
55.163,68.674
55.051,68.674
54.939,68.674
54.828,68.674
54.798,68.775
54.688,68.775
54.637,68.877
54.527,68.877
54.476,68.978
54.386,69.028
54.278,69.028
54.249,69.130
54.142,69.130
54.093,69.231
54.086,69.332
53.980,69.332
53.873,69.332
53.786,69.383
53.822,69.484
53.735,69.534
53.771,69.636
53.666,69.636
53.562,69.636
53.458,69.636
53.473,69.737
53.488,69.838
53.504,69.939
53.400,69.939
53.297,69.939
53.195,69.939
53.090,69.990
52.989,69.990
52.887,69.990
52.883,70.091
52.780,70.142
52.680,70.142
52.560,70.142
52.576,70.243
52.457,70.243
52.413,70.344
52.313,70.395
52.270,70.496
52.228,70.597
52.128,70.648
52.012,70.648
51.896,70.648
51.780,70.648
51.665,70.648
51.606,70.749
51.565,70.850
51.470,70.901
51.374,70.951
51.279,71.002
51.185,71.053
51.073,71.053
50.980,71.103
50.869,71.103
50.759,71.103
50.649,71.103
50.612,71.204
50.503,71.204
50.448,71.306
50.339,71.306
50.339,71.407
50.231,71.407
50.124,71.407
50.035,71.457
50.053,71.559
49.965,71.609
49.930,71.711
49.824,71.711
49.737,71.761
49.772,71.862
49.772,71.964
49.808,72.065
49.791,72.166
49.704,72.217
49.653,72.318
49.549,72.318
49.446,72.318
49.344,72.368
49.243,72.419
49.141,72.419
49.040,72.419
48.940,72.419
48.874,72.520
48.810,72.621
48.694,72.621
48.578,72.621
48.463,72.621
48.416,72.723
48.303,72.723
48.256,72.824
48.143,72.824
48.048,72.874
47.953,72.925
47.859,72.976
47.748,72.976
47.638,72.976
47.625,73.077
47.566,73.178
47.474,73.229
47.382,73.279
47.291,73.330
47.183,73.330
47.076,73.330
46.969,73.330
46.988,73.431
46.947,73.532
46.935,73.634
46.847,73.684
46.821,73.785
46.716,73.785
46.628,73.836
46.541,73.887
46.531,73.988
46.491,74.089
46.390,74.140
46.288,74.140
46.219,74.241
46.118,74.241
46.019,74.291
45.921,74.342
45.854,74.443
45.859,74.545
45.745,74.545
45.736,74.646
45.623,74.646
45.511,74.646
45.488,74.747
45.393,74.798
45.385,74.899
45.291,74.949
45.180,74.949
45.087,75.000
44.994,75.051
44.902,75.101
44.810,75.152
44.830,75.253
44.722,75.253
44.631,75.304
44.571,75.405
44.464,75.405
44.358,75.405
44.270,75.455
44.165,75.455
44.077,75.506
43.973,75.506
43.869,75.506
43.767,75.506
43.668,75.557
43.599,75.658
43.497,75.658
43.454,75.759
43.354,75.759
43.324,75.860
43.294,75.962
43.314,76.063
43.202,76.063
43.091,76.063
42.996,76.113
42.902,76.164
42.861,76.265
42.752,76.265
42.659,76.316
42.655,76.417
42.547,76.417
42.440,76.417
42.332,76.417
42.242,76.468
42.152,76.518
42.063,76.569
41.974,76.619
41.869,76.619
41.809,76.721
41.722,76.771
41.619,76.771
41.516,76.771
41.491,76.872
41.390,76.872
41.288,76.872
41.188,76.872
41.092,76.923
40.981,76.923
40.887,76.974
40.853,77.075
40.760,77.126
40.715,77.227
40.607,77.227
40.515,77.277
40.460,77.379
40.369,77.429
40.279,77.480
40.173,77.480
40.084,77.530
40.094,77.632
40.052,77.733
39.948,77.733
39.860,77.783
39.819,77.885
39.768,77.986
39.665,77.986
39.579,78.036
39.483,78.087
39.388,78.138
39.288,78.138
39.278,78.239
39.169,78.239
39.076,78.289
39.077,78.391
38.969,78.391
38.861,78.391
38.843,78.492
38.736,78.492
38.645,78.543
38.555,78.593
38.465,78.644
38.376,78.694
38.378,78.796
38.274,78.796
38.211,78.897
38.185,78.998
38.082,78.998
38.094,79.099
38.050,79.200
38.016,79.302
37.954,79.403
37.853,79.403
37.753,79.403
37.644,79.403
37.551,79.453
37.443,79.453
37.351,79.504
37.245,79.504
37.154,79.555
37.096,79.656
37.007,79.706
37.010,79.808
36.921,79.858
36.818,79.858
36.770,79.960
36.667,79.960
36.566,79.960
36.479,80.010
36.378,80.010
36.284,80.061
36.247,80.162
36.177,80.263
36.107,80.364
36.015,80.415
35.910,80.415
35.804,80.415
35.714,80.466
35.610,80.466
35.521,80.516
35.433,80.567
35.438,80.668
35.336,80.668
35.234,80.668
35.133,80.668
35.069,80.769
34.976,80.820
34.883,80.870
34.858,80.972
34.752,80.972
34.647,80.972
34.542,80.972
34.496,81.073
34.392,81.073
34.303,81.123
34.266,81.225
34.264,81.326
34.176,81.377
34.075,81.377
33.974,81.377
33.916,81.478
33.823,81.528
33.794,81.630
33.702,81.680
33.597,81.680
33.548,81.781
33.444,81.781
33.340,81.781
33.237,81.781
33.183,81.883
33.081,81.883
32.980,81.883
32.879,81.883
32.773,81.883
32.681,81.933
32.575,81.933
32.484,81.984
32.394,82.034
32.395,82.136
32.306,82.186
32.268,82.287
32.180,82.338
32.078,82.338
32.042,82.439
31.955,82.490
31.868,82.540
31.762,82.540
31.658,82.540
31.553,82.540
31.495,82.642
31.392,82.642
31.290,82.642
31.274,82.743
31.186,82.794
31.098,82.844
30.998,82.844
30.911,82.895
30.807,82.895
30.703,82.895
30.600,82.895
30.510,82.945
30.408,82.945
30.307,82.945
30.206,82.945
30.193,83.047
30.106,83.097
30.015,83.148
29.911,83.148
29.820,83.198
29.731,83.249
29.660,83.350
29.658,83.451
29.598,83.553
29.511,83.603
29.405,83.603
29.319,83.654
29.308,83.755
29.250,83.856
29.159,83.907
29.057,83.907
28.956,83.907
28.867,83.957
28.767,83.957
28.663,83.957
28.638,84.059
28.535,84.059
28.444,84.109
28.355,84.160
28.266,84.211
28.165,84.211
28.078,84.261
27.974,84.261
27.888,84.312
27.846,84.413
27.829,84.514
27.727,84.514
27.626,84.514
27.526,84.514
27.495,84.615
27.392,84.615
27.305,84.666
27.203,84.666
27.102,84.666
27.013,84.717
26.925,84.767
26.821,84.767
26.719,84.767
26.629,84.818
26.527,84.818
26.427,84.818
26.323,84.818
26.220,84.818
26.134,84.868
26.063,84.970
25.963,84.970
25.874,85.020
25.786,85.071
25.699,85.121
25.613,85.172
25.550,85.273
25.461,85.324
25.372,85.374
25.285,85.425
25.307,85.526
25.205,85.526
25.104,85.526
25.004,85.526
24.915,85.577
24.828,85.628
24.741,85.678
24.654,85.729
24.554,85.729
24.484,85.830
24.477,85.931
24.390,85.982
24.289,85.982
24.265,86.083
24.162,86.083
24.059,86.083
23.958,86.083
23.902,86.184
23.812,86.235
23.767,86.336
23.709,86.437
23.621,86.488
23.534,86.538
23.478,86.640
23.389,86.690
23.301,86.741
23.213,86.791
23.140,86.893
23.038,86.893
22.936,86.893
22.849,86.943
22.824,87.045
22.721,87.045
22.633,87.095
22.573,87.196
22.473,87.196
22.371,87.196
22.283,87.247
22.195,87.298
22.108,87.348
22.020,87.399
22.031,87.500
22.014,87.601
21.914,87.601
21.898,87.702
21.811,87.753
21.723,87.804
21.635,87.854
21.533,87.854
21.483,87.955
21.395,88.006
21.308,88.057
21.207,88.057
21.106,88.057
21.004,88.057
20.903,88.057
20.865,88.158
20.777,88.209
20.676,88.209
20.588,88.259
20.500,88.310
20.445,88.411
20.356,88.462
20.255,88.462
20.155,88.462
20.064,88.512
19.977,88.563
19.875,88.563
19.788,88.613
19.687,88.613
19.600,88.664
19.512,88.715
19.424,88.765
19.337,88.816
19.235,88.816
19.185,88.917
19.170,89.018
19.068,89.018
18.967,89.018
18.880,89.069
18.805,89.170
18.717,89.221
18.677,89.322
18.577,89.322
18.512,89.423
18.412,89.423
18.325,89.474
18.225,89.474
18.124,89.474
18.036,89.524
17.949,89.575
17.939,89.676
17.851,89.727
17.765,89.777
17.678,89.828
17.591,89.879
17.491,89.879
17.390,89.879
17.303,89.929
17.227,90.030
17.126,90.030
17.024,90.030
16.936,90.081
16.835,90.081
16.734,90.081
16.634,90.081
16.534,90.081
16.433,90.081
16.345,90.132
16.304,90.233
16.203,90.233
16.102,90.233
16.016,90.283
15.929,90.334
15.842,90.385
15.754,90.435
15.668,90.486
15.567,90.486
15.480,90.536
15.393,90.587
15.291,90.587
15.205,90.638
15.113,90.688
15.027,90.739
14.988,90.840
14.901,90.891
14.800,90.891
14.714,90.941
14.650,91.043
14.563,91.093
14.476,91.144
14.390,91.194
14.303,91.245
14.216,91.296
14.116,91.296
14.015,91.296
13.914,91.296
13.814,91.296
13.713,91.296
13.659,91.397
13.559,91.397
13.459,91.397
13.371,91.447
13.348,91.549
13.305,91.650
13.219,91.700
13.118,91.700
13.031,91.751
12.944,91.802
12.858,91.852
12.771,91.903
12.727,92.004
12.669,92.105
12.568,92.105
12.467,92.105
12.367,92.105
12.278,92.156
12.177,92.156
12.091,92.206
12.066,92.308
11.979,92.358
11.878,92.358
11.786,92.409
11.686,92.409
11.586,92.409
11.542,92.510
11.456,92.561
11.355,92.561
11.268,92.611
11.168,92.611
11.074,92.662
10.988,92.713
10.901,92.763
10.825,92.864
10.725,92.864
10.647,92.966
10.592,93.067
10.505,93.117
10.419,93.168
10.332,93.219
10.282,93.320
10.182,93.320
10.110,93.421
10.010,93.421
9.996,93.522
9.896,93.522
9.809,93.573
9.709,93.573
9.608,93.573
9.571,93.674
9.484,93.725
9.398,93.775
9.375,93.877
9.275,93.877
9.175,93.877
9.089,93.927
8.995,93.978
8.895,93.978
8.808,94.028
8.722,94.079
8.635,94.130
8.591,94.231
8.505,94.281
8.418,94.332
8.331,94.383
8.231,94.383
8.183,94.484
8.142,94.585
8.138,94.686
8.107,94.787
8.007,94.787
7.959,94.889
7.910,94.990
7.824,95.040
7.745,95.142
7.694,95.243
7.664,95.344
7.599,95.445
7.499,95.445
7.399,95.445
7.316,95.547
7.268,95.648
7.182,95.698
7.095,95.749
7.068,95.850
6.978,95.901
6.892,95.951
6.815,96.053
6.784,96.154
6.751,96.255
6.715,96.356
6.615,96.356
6.529,96.407
6.429,96.407
6.342,96.457
6.261,96.559
6.175,96.609
6.146,96.711
6.060,96.761
6.037,96.862
5.951,96.913
5.904,97.014
5.831,97.115
5.754,97.217
5.716,97.318
5.630,97.368
5.529,97.368
5.429,97.368
5.343,97.419
5.257,97.470
5.170,97.520
5.070,97.520
4.970,97.520
4.870,97.520
4.855,97.621
4.755,97.621
4.698,97.723
4.611,97.773
4.511,97.773
4.431,97.874
4.345,97.925
4.259,97.976
4.159,97.976
4.072,98.026
3.972,98.026
3.872,98.026
3.775,98.077
3.675,98.077
3.575,98.077
3.475,98.077


==> data/drow_bl_T5_0.5_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.429,1.366
97.368,1.872
98.077,2.581
96.667,2.935
95.522,3.239
96.296,3.947
94.505,4.352
95.238,5.061
95.868,5.870
95.775,6.883
96.250,7.794
96.648,8.755
96.970,9.717
97.248,10.729
97.479,11.741
97.297,12.753
97.143,13.765
97.333,14.777
96.875,15.688
96.774,16.700
96.409,17.662
96.345,18.674
96.526,19.686
96.462,20.698
95.692,21.356
95.248,22.318
95.052,23.330
94.872,24.342
94.886,25.354
94.545,26.316
93.870,27.126
93.027,27.682
92.951,28.694
92.405,29.555
91.730,30.314
91.124,31.174
90.701,32.085
90.456,33.097
89.946,33.957
89.337,34.767
89.029,35.729
88.631,36.690
88.005,37.500
87.543,38.411
86.869,39.170
86.572,40.132
86.489,41.144
85.655,41.700
85.324,42.662
85.108,43.674
84.630,44.585
83.600,44.889
83.672,45.901
82.867,46.508
82.146,47.267
81.803,48.229
81.240,49.089
80.621,49.899
80.480,50.911
80.141,51.872
79.434,52.581
78.999,53.492
78.378,54.302
77.555,54.909
76.578,55.263
75.926,56.022
75.319,56.832
74.606,57.540
73.732,58.097
72.893,58.654
72.027,59.160
71.057,59.514
70.254,60.121
69.298,60.425
68.283,60.577
67.393,61.083
66.685,61.791
65.739,62.146
65.217,63.006
64.395,63.613
63.435,63.917
62.770,64.676
62.056,65.385
61.064,65.638
60.101,65.941
59.269,66.498
58.422,67.055
57.525,67.510
56.721,68.117
55.771,68.472
54.784,68.674
54.022,69.332
53.215,69.939
52.313,70.395
51.432,70.901
50.466,71.204
49.755,71.913
48.890,72.419
48.017,72.925
47.091,73.330
46.493,74.140
45.623,74.646
44.816,75.253
43.844,75.506
43.033,76.113
42.133,76.569
41.176,76.872
40.337,77.429
39.538,78.036
38.674,78.543
38.016,79.302
37.094,79.706
36.197,80.162
35.328,80.668
34.407,81.073
33.611,81.680
32.641,81.933
31.843,82.540
30.906,82.895
29.938,83.148
29.229,83.856
28.290,84.211
27.399,84.666
26.410,84.818
25.519,85.273
24.626,85.729
23.793,86.285
22.998,86.893
22.106,87.348
21.400,88.057
20.445,88.360
19.508,88.715
18.673,89.271
17.792,89.777
16.839,90.081
15.871,90.334
14.988,90.840
14.097,91.296
13.182,91.700
12.278,92.156
11.363,92.561
10.532,93.117
9.642,93.573
8.758,94.079
8.052,94.787
7.346,95.496
6.717,96.306
5.922,96.913
5.127,97.520
4.237,97.976


==> data/drow_bl_T5_0.5_meta.csv <==
auc,f1,eer
67.852,65.092,63.816


==> data/drow_bl_T5_0.7.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
95.455,4.251
95.556,4.352
94.505,4.352
94.624,4.453
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
95.495,5.364
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
96.000,6.073
96.063,6.174
95.349,6.225
95.420,6.326
95.489,6.427
95.556,6.528
95.620,6.630
95.683,6.731
95.745,6.832
95.804,6.933
95.862,7.034
95.918,7.136
95.973,7.237
96.026,7.338
96.078,7.439
96.129,7.540
96.178,7.642
96.226,7.743
96.273,7.844
96.319,7.945
96.364,8.047
96.407,8.148
96.450,8.249
96.491,8.350
96.532,8.451
96.571,8.553
96.610,8.654
96.648,8.755
96.685,8.856
96.721,8.957
96.757,9.059
96.791,9.160
96.825,9.261
96.859,9.362
96.891,9.464
96.923,9.565
96.954,9.666
96.985,9.767
97.015,9.868
97.044,9.970
97.073,10.071
97.101,10.172
97.129,10.273
97.156,10.374
97.183,10.476
97.209,10.577
97.235,10.678
97.260,10.779
97.285,10.881
97.309,10.982
97.333,11.083
97.357,11.184
97.380,11.285
97.403,11.387
97.425,11.488
97.447,11.589
97.468,11.690
97.490,11.791
97.510,11.893
97.531,11.994
97.551,12.095
97.571,12.196
97.189,12.247
97.211,12.348
97.233,12.449
97.255,12.551
97.276,12.652
97.297,12.753
97.318,12.854
96.958,12.905
96.981,13.006
97.004,13.107
97.026,13.209
97.048,13.310
97.070,13.411
97.091,13.512
97.112,13.613
97.133,13.715
97.153,13.816
97.173,13.917
97.193,14.018
97.213,14.119
97.232,14.221
97.251,14.322
97.270,14.423
97.288,14.524
97.306,14.626
97.324,14.727
97.342,14.828
97.360,14.929
97.049,14.980
96.732,14.980
96.753,15.081
96.774,15.182
96.795,15.283
96.815,15.385
96.835,15.486
96.855,15.587
96.875,15.688
96.573,15.688
96.594,15.789
96.615,15.891
96.636,15.992
96.657,16.093
96.677,16.194
96.697,16.296
96.716,16.397
96.736,16.498
96.755,16.599
96.774,16.700
96.793,16.802
96.812,16.903
96.830,17.004
96.552,17.004
96.571,17.105
96.591,17.206
96.610,17.308
96.629,17.409
96.648,17.510
96.379,17.510
96.399,17.611
96.419,17.713
96.438,17.814
96.458,17.915
96.477,18.016
96.496,18.117
96.515,18.219
96.533,18.320
96.552,18.421
96.570,18.522
96.325,18.573
96.345,18.674
96.364,18.775
96.382,18.877
96.401,18.978
96.419,19.079
96.438,19.180
96.456,19.281
96.474,19.383
96.491,19.484
96.509,19.585
96.526,19.686
96.543,19.787
96.560,19.889
96.577,19.990
96.594,20.091
96.610,20.192
96.627,20.294
96.403,20.344
96.420,20.445
96.437,20.547
96.454,20.648
96.471,20.749
96.487,20.850
96.270,20.901
96.056,20.951
96.074,21.053
96.092,21.154
96.110,21.255
96.128,21.356
95.909,21.356
95.928,21.457
95.721,21.508
95.740,21.609
95.759,21.711
95.778,21.812
95.796,21.913
95.815,22.014
95.833,22.115
95.852,22.217
95.643,22.217
95.662,22.318
95.464,22.368
95.484,22.470
95.279,22.470
95.075,22.470
95.096,22.571
95.117,22.672
95.137,22.773
95.158,22.874
95.178,22.976
95.198,23.077
95.218,23.178
95.238,23.279
95.258,23.381
95.062,23.381
95.082,23.482
95.102,23.583
95.122,23.684
95.142,23.785
94.949,23.785
94.970,23.887
94.990,23.988
95.010,24.089
95.030,24.190
95.050,24.291
95.069,24.393
95.088,24.494
95.108,24.595
95.127,24.696
95.146,24.798
95.164,24.899
95.183,25.000
95.202,25.101
95.220,25.202
95.238,25.304
95.057,25.304
95.076,25.405
95.094,25.506
95.113,25.607
95.131,25.709
95.149,25.810
94.972,25.810
94.805,25.860
94.824,25.962
94.659,26.012
94.679,26.113
94.698,26.215
94.718,26.316
94.737,26.417
94.565,26.417
94.404,26.468
94.424,26.569
94.444,26.670
94.286,26.721
94.306,26.822
94.326,26.923
94.346,27.024
94.190,27.075
94.211,27.176
94.046,27.176
94.066,27.277
93.902,27.277
93.739,27.277
93.588,27.328
93.426,27.328
93.448,27.429
93.471,27.530
93.493,27.632
93.333,27.632
93.356,27.733
93.197,27.733
93.220,27.834
93.063,27.834
93.086,27.935
93.109,28.036
93.132,28.138
93.155,28.239
93.178,28.340
93.201,28.441
93.223,28.543
93.069,28.543
93.092,28.644
93.115,28.745
92.962,28.745
92.985,28.846
93.008,28.947
93.031,29.049
93.053,29.150
92.915,29.200
92.765,29.200
92.616,29.200
92.640,29.302
92.504,29.352
92.528,29.453
92.552,29.555
92.575,29.656
92.598,29.757
92.622,29.858
92.488,29.909
92.512,30.010
92.368,30.010
92.224,30.010
92.248,30.111
92.117,30.162
91.988,30.213
91.846,30.213
91.871,30.314
91.896,30.415
91.921,30.516
91.781,30.516
91.654,30.567
91.679,30.668
91.704,30.769
91.729,30.870
91.592,30.870
91.617,30.972
91.642,31.073
91.505,31.073
91.530,31.174
91.407,31.225
91.272,31.225
91.137,31.225
91.163,31.326
91.189,31.427
91.056,31.427
91.082,31.528
90.949,31.528
90.975,31.630
90.843,31.630
90.870,31.731
90.896,31.832
90.922,31.933
90.948,32.034
90.831,32.085
90.857,32.186
90.883,32.287
90.767,32.338
90.793,32.439
90.819,32.540
90.845,32.642
90.717,32.642
90.743,32.743
90.616,32.743
90.503,32.794
90.529,32.895
90.556,32.996
90.582,33.097
90.608,33.198
90.634,33.300
90.522,33.350
90.398,33.350
90.274,33.350
90.150,33.350
90.027,33.350
89.905,33.350
89.932,33.451
89.959,33.553
89.986,33.654
90.013,33.755
90.040,33.856
90.067,33.957
90.094,34.059
89.973,34.059
89.853,34.059
89.747,34.109
89.628,34.109
89.509,34.109
89.404,34.160
89.432,34.261
89.460,34.362
89.342,34.362
89.370,34.464
89.398,34.565
89.426,34.666
89.453,34.767
89.481,34.868
89.508,34.970
89.392,34.970
89.419,35.071
89.447,35.172
89.474,35.273
89.373,35.324
89.400,35.425
89.299,35.476
89.186,35.476
89.213,35.577
89.114,35.628
89.141,35.729
89.169,35.830
89.196,35.931
89.098,35.982
89.125,36.083
89.027,36.134
89.055,36.235
88.958,36.285
88.861,36.336
88.765,36.387
88.793,36.488
88.821,36.589
88.712,36.589
88.739,36.690
88.645,36.741
88.551,36.791
88.457,36.842
88.350,36.842
88.378,36.943
88.271,36.943
88.179,36.994
88.207,37.095
88.235,37.196
88.263,37.298
88.292,37.399
88.319,37.500
88.214,37.500
88.124,37.551
88.019,37.551
88.047,37.652
88.076,37.753
87.986,37.804
88.014,37.905
88.042,38.006
88.070,38.107
87.981,38.158
87.879,38.158
87.907,38.259
87.819,38.310
87.847,38.411
87.746,38.411
87.659,38.462
87.572,38.512
87.471,38.512
87.371,38.512
87.300,38.613
87.115,38.664
87.144,38.765
87.174,38.866
87.104,38.968
87.133,39.069
86.952,39.119
86.981,39.221
87.010,39.322
87.039,39.423
86.845,39.423
86.778,39.524
86.807,39.626
86.740,39.727
86.674,39.828
86.703,39.929
86.732,40.030
86.667,40.132
86.696,40.233
86.725,40.334
86.659,40.435
86.595,40.536
86.624,40.638
86.652,40.739
86.588,40.840
86.524,40.941
86.553,41.043
86.581,41.144
86.610,41.245
86.441,41.296
86.272,41.346
86.211,41.447
86.239,41.549
86.268,41.650
86.102,41.700
85.938,41.751
85.759,41.751
85.788,41.852
85.626,41.903
85.655,42.004
85.685,42.105
85.524,42.156
85.553,42.257
85.583,42.358
85.408,42.358
85.351,42.460
85.381,42.561
85.410,42.662
85.440,42.763
85.469,42.864
85.498,42.966
85.528,43.067
85.471,43.168
85.500,43.269
85.529,43.370
85.473,43.472
85.501,43.573
85.347,43.623
85.192,43.674
85.138,43.775
85.083,43.877
85.029,43.978
85.059,44.079
84.893,44.079
84.922,44.180
84.869,44.281
84.816,44.383
84.846,44.484
84.875,44.585
84.712,44.585
84.564,44.636
84.402,44.636
84.432,44.737
84.271,44.737
84.221,44.838
84.076,44.889
83.917,44.889
83.774,44.939
83.725,45.040
83.756,45.142
83.786,45.243
83.817,45.344
83.847,45.445
83.877,45.547
83.829,45.648
83.781,45.749
83.734,45.850
83.764,45.951
83.794,46.053
83.640,46.053
83.593,46.154
83.547,46.255
83.409,46.306
83.364,46.407
83.212,46.407
83.077,46.457
83.107,46.559
83.063,46.660
82.929,46.711
82.960,46.812
82.916,46.913
82.783,46.964
82.740,47.065
82.771,47.166
82.624,47.166
82.655,47.267
82.524,47.318
82.482,47.419
82.441,47.520
82.399,47.621
82.430,47.723
82.461,47.824
82.491,47.925
82.348,47.925
82.307,48.026
82.165,48.026
82.124,48.128
82.155,48.229
82.186,48.330
82.060,48.381
82.021,48.482
81.896,48.532
81.772,48.583
81.733,48.684
81.695,48.785
81.657,48.887
81.688,48.988
81.566,49.038
81.597,49.140
81.475,49.190
81.438,49.291
81.302,49.291
81.182,49.342
81.146,49.443
81.110,49.545
81.074,49.646
81.039,49.747
81.003,49.848
80.870,49.848
80.902,49.949
80.933,50.051
80.898,50.152
80.929,50.253
80.894,50.354
80.860,50.455
80.825,50.557
80.710,50.607
80.741,50.709
80.707,50.810
80.674,50.911
80.705,51.012
80.591,51.063
80.622,51.164
80.589,51.265
80.556,51.366
80.586,51.468
80.553,51.569
80.521,51.670
80.488,51.771
80.455,51.872
80.423,51.974
80.391,52.075
80.265,52.075
80.140,52.075
80.171,52.176
80.140,52.277
80.170,52.379
80.062,52.429
79.954,52.480
79.923,52.581
79.954,52.682
79.831,52.682
79.709,52.682
79.679,52.783
79.558,52.783
79.528,52.885
79.499,52.986
79.394,53.036
79.365,53.138
79.336,53.239
79.367,53.340
79.339,53.441
79.220,53.441
79.192,53.543
79.223,53.644
79.120,53.694
79.002,53.694
79.033,53.796
78.932,53.846
78.830,53.897
78.804,53.998
78.687,53.998
78.719,54.099
78.750,54.200
78.723,54.302
78.624,54.352
78.509,54.352
78.540,54.453
78.426,54.453
78.400,54.555
78.302,54.605
78.204,54.656
78.091,54.656
77.994,54.706
77.898,54.757
77.786,54.757
77.818,54.858
77.722,54.909
77.754,55.010
77.643,55.010
77.532,55.010
77.438,55.061
77.328,55.061
77.218,55.061
77.108,55.061
77.086,55.162
77.119,55.263
77.097,55.364
76.988,55.364
76.880,55.364
76.772,55.364
76.664,55.364
76.557,55.364
76.466,55.415
76.446,55.516
76.426,55.617
76.336,55.668
76.369,55.769
76.263,55.769
76.174,55.820
76.207,55.921
76.102,55.921
76.082,56.022
76.063,56.123
75.975,56.174
75.888,56.225
75.784,56.225
75.766,56.326
75.663,56.326
75.645,56.427
75.542,56.427
75.440,56.427
75.473,56.528
75.455,56.630
75.488,56.731
75.521,56.832
75.453,56.933
75.385,57.034
75.250,57.085
75.233,57.186
75.133,57.186
75.000,57.237
74.983,57.338
74.917,57.439
74.852,57.540
74.721,57.591
74.591,57.642
74.624,57.743
74.494,57.794
74.528,57.895
74.464,57.996
74.319,57.996
74.191,58.047
74.065,58.097
73.921,58.097
73.907,58.198
73.846,58.300
73.704,58.300
73.644,58.401
73.520,58.451
73.397,58.502
73.338,58.603
73.279,58.704
73.140,58.704
73.019,58.755
72.881,58.755
72.824,58.856
72.705,58.907
72.739,59.008
72.727,59.109
72.592,59.109
72.536,59.211
72.525,59.312
72.390,59.312
72.274,59.362
72.308,59.464
72.174,59.464
72.042,59.464
72.032,59.565
71.900,59.565
71.768,59.565
71.637,59.565
71.507,59.565
71.455,59.666
71.446,59.767
71.316,59.767
71.205,59.818
71.239,59.919
71.128,59.970
71.001,59.970
70.891,60.020
70.883,60.121
70.833,60.223
70.707,60.223
70.742,60.324
70.616,60.324
70.508,60.374
70.383,60.374
70.277,60.425
70.153,60.425
70.029,60.425
69.906,60.425
69.801,60.476
69.837,60.577
69.732,60.628
69.628,60.678
69.507,60.678
69.387,60.678
69.266,60.678
69.164,60.729
69.045,60.729
68.926,60.729
68.922,60.830
68.822,60.881
68.704,60.881
68.604,60.931
68.505,60.982
68.406,61.032
68.290,61.032
68.326,61.134
68.228,61.184
68.113,61.184
67.998,61.184
67.957,61.285
67.861,61.336
67.859,61.437
67.746,61.437
67.706,61.538
67.593,61.538
67.499,61.589
67.405,61.640
67.293,61.640
67.255,61.741
67.144,61.741
67.180,61.842
67.142,61.943
67.178,62.045
67.086,62.095
67.049,62.196
66.939,62.196
66.830,62.196
66.739,62.247
66.631,62.247
66.522,62.247
66.487,62.348
66.379,62.348
66.272,62.348
66.237,62.449
66.149,62.500
66.061,62.551
66.062,62.652
66.063,62.753
65.976,62.804
65.870,62.804
65.784,62.854
65.785,62.955
65.665,63.006
65.561,63.006
65.597,63.107
65.599,63.209
65.635,63.310
65.515,63.360
65.413,63.360
65.310,63.360
65.312,63.462
65.247,63.563
65.130,63.613
65.098,63.715
65.134,63.816
65.034,63.816
64.933,63.816
64.818,63.866
64.821,63.968
64.790,64.069
64.658,64.069
64.526,64.069
64.395,64.069
64.333,64.170
64.221,64.221
64.091,64.221
63.962,64.221
63.998,64.322
63.869,64.322
63.759,64.372
63.700,64.474
63.736,64.575
63.627,64.626
63.519,64.676
63.411,64.727
63.447,64.828
63.340,64.879
63.282,64.980
63.256,65.081
63.132,65.081
63.075,65.182
63.112,65.283
62.988,65.283
62.932,65.385
62.828,65.435
62.773,65.536
62.809,65.638
62.784,65.739
62.663,65.739
62.542,65.739
62.440,65.789
62.338,65.840
62.219,65.840
62.118,65.891
62.000,65.891
61.882,65.891
61.918,65.992
61.801,65.992
61.684,65.992
61.586,66.043
61.470,66.043
61.372,66.093
61.275,66.144
61.161,66.144
61.046,66.144
60.997,66.245
60.902,66.296
60.789,66.296
60.676,66.296
60.582,66.346
60.489,66.397
60.396,66.447
60.303,66.498
60.211,66.549
60.101,66.549
60.055,66.650
59.945,66.650
59.927,66.751
59.819,66.751
59.774,66.852
59.756,66.953
59.648,66.953
59.541,66.953
59.551,67.055
59.444,67.055
59.453,67.156
59.410,67.257
59.304,67.257
59.198,67.257
59.208,67.358
59.103,67.358
58.998,67.358
58.894,67.358
58.904,67.460
58.792,67.510
58.689,67.510
58.578,67.561
58.476,67.561
58.366,67.611
58.257,67.662
58.149,67.713
58.134,67.814
58.027,67.864
57.963,67.966
57.899,68.067
57.793,68.117
57.669,68.117
57.564,68.168
57.441,68.168
57.429,68.269
57.307,68.269
57.270,68.370
57.167,68.421
57.155,68.522
57.119,68.623
57.017,68.674
56.897,68.674
56.796,68.725
56.678,68.725
56.578,68.775
56.460,68.775
56.343,68.775
56.309,68.877
56.211,68.927
56.096,68.927
55.980,68.927
55.948,69.028
55.833,69.028
55.719,69.028
55.623,69.079
55.528,69.130
55.416,69.130
55.304,69.130
55.192,69.130
55.161,69.231
55.050,69.231
54.998,69.332
54.888,69.332
54.836,69.433
54.745,69.484
54.636,69.484
54.607,69.585
54.499,69.585
54.448,69.686
54.441,69.787
54.334,69.787
54.227,69.787
54.139,69.838
54.175,69.939
54.087,69.990
54.123,70.091
54.017,70.091
53.912,70.091
53.807,70.091
53.822,70.192
53.837,70.294
53.852,70.395
53.748,70.395
53.644,70.395
53.541,70.395
53.436,70.445
53.333,70.445
53.267,70.547
53.222,70.648
53.118,70.698
53.017,70.698
52.992,70.800
52.892,70.800
52.828,70.901
52.727,70.951
52.683,71.053
52.639,71.154
52.539,71.204
52.422,71.204
52.305,71.204
52.188,71.204
52.073,71.204
52.012,71.306
51.971,71.407
51.874,71.457
51.777,71.508
51.681,71.559
51.586,71.609
51.473,71.609
51.379,71.660
51.267,71.660
51.156,71.660
51.045,71.660
51.007,71.761
50.897,71.761
50.841,71.862
50.732,71.862
50.731,71.964
50.623,71.964
50.533,72.014
50.425,72.014
50.442,72.115
50.336,72.115
50.282,72.217
50.176,72.217
50.088,72.267
50.123,72.368
50.123,72.470
50.157,72.571
50.175,72.672
50.087,72.723
50.000,72.773
49.913,72.824
49.810,72.824
49.707,72.874
49.604,72.925
49.502,72.925
49.400,72.925
49.299,72.925
49.198,72.976
49.149,73.077
49.050,73.128
48.933,73.128
48.818,73.128
48.753,73.229
48.639,73.229
48.592,73.330
48.478,73.330
48.382,73.381
48.269,73.381
48.174,73.431
48.062,73.431
47.951,73.431
47.922,73.532
47.862,73.634
47.769,73.684
47.677,73.735
47.585,73.785
47.476,73.785
47.386,73.836
47.278,73.836
47.312,73.937
47.270,74.038
47.258,74.140
47.169,74.190
47.142,74.291
47.036,74.291
46.948,74.342
46.860,74.393
46.849,74.494
46.809,74.595
46.722,74.646
46.618,74.646
46.608,74.747
46.507,74.798
46.407,74.848
46.308,74.899
46.255,75.000
46.231,75.101
46.132,75.152
46.109,75.253
45.994,75.253
45.881,75.253
45.858,75.354
45.762,75.405
45.753,75.506
45.657,75.557
45.546,75.557
45.452,75.607
45.358,75.658
45.265,75.709
45.172,75.759
45.191,75.860
45.083,75.860
44.991,75.911
44.930,76.012
44.822,76.012
44.716,76.012
44.722,76.113
44.616,76.113
44.510,76.113
44.421,76.164
44.317,76.164
44.213,76.164
44.125,76.215
44.022,76.215
43.978,76.316
43.875,76.316
43.832,76.417
43.730,76.417
43.699,76.518
43.669,76.619
43.689,76.721
43.588,76.721
43.488,76.721
43.392,76.771
43.363,76.872
43.252,76.872
43.259,76.974
43.149,76.974
43.055,77.024
43.051,77.126
42.942,77.126
42.833,77.126
42.725,77.126
42.617,77.126
42.526,77.176
42.436,77.227
42.330,77.227
42.241,77.277
42.152,77.328
42.137,77.429
42.033,77.429
41.929,77.429
41.826,77.429
41.739,77.480
41.637,77.480
41.536,77.480
41.434,77.480
41.338,77.530
41.243,77.581
41.175,77.682
41.081,77.733
41.035,77.834
40.926,77.834
40.833,77.885
40.778,77.986
40.686,78.036
40.595,78.087
40.488,78.087
40.398,78.138
40.408,78.239
40.365,78.340
40.260,78.340
40.171,78.391
40.119,78.492
40.031,78.543
39.928,78.543
39.841,78.593
39.851,78.694
39.749,78.694
39.653,78.745
39.583,78.846
39.483,78.846
39.389,78.897
39.379,78.998
39.270,78.998
39.162,78.998
39.144,79.099
39.036,79.099
38.944,79.150
38.853,79.200
38.762,79.251
38.672,79.302
38.674,79.403
38.569,79.403
38.465,79.403
38.495,79.504
38.407,79.555
38.362,79.656
38.275,79.706
38.258,79.808
38.195,79.909
38.094,79.909
37.993,79.909
37.899,79.960
37.805,80.010
37.697,80.010
37.604,80.061
37.512,80.111
37.405,80.111
37.356,80.213
37.265,80.263
37.268,80.364
37.178,80.415
37.074,80.415
37.026,80.516
36.923,80.516
36.820,80.516
36.798,80.617
36.697,80.617
36.595,80.617
36.501,80.668
36.407,80.719
36.428,80.820
36.357,80.921
36.265,80.972
36.158,80.972
36.052,80.972
35.961,81.022
35.857,81.022
35.767,81.073
35.678,81.123
35.683,81.225
35.580,81.225
35.477,81.225
35.376,81.225
35.311,81.326
35.225,81.377
35.131,81.427
35.098,81.528
34.991,81.528
34.885,81.528
34.780,81.528
34.733,81.630
34.629,81.630
34.539,81.680
34.500,81.781
34.514,81.883
34.497,81.984
34.395,81.984
34.293,81.984
34.206,82.034
34.119,82.085
34.032,82.136
34.024,82.237
33.918,82.237
33.812,82.237
33.776,82.338
33.671,82.338
33.567,82.338
33.477,82.389
33.429,82.490
33.327,82.490
33.225,82.490
33.123,82.490
33.023,82.490
32.936,82.540
32.830,82.540
32.738,82.591
32.647,82.642
32.556,82.692
32.505,82.794
32.461,82.895
32.372,82.945
32.283,82.996
32.234,83.097
32.133,83.097
32.046,83.148
31.940,83.148
31.835,83.148
31.744,83.198
31.653,83.249
31.550,83.249
31.460,83.300
31.371,83.350
31.283,83.401
31.196,83.451
31.096,83.451
30.990,83.451
30.886,83.451
30.782,83.451
30.692,83.502
30.590,83.502
30.488,83.502
30.387,83.502
30.396,83.603
30.308,83.654
30.317,83.755
30.212,83.755
30.107,83.755
30.016,83.806
29.926,83.856
29.876,83.957
29.874,84.059
29.814,84.160
29.725,84.211
29.624,84.211
29.537,84.261
29.520,84.362
29.462,84.464
29.403,84.565
29.300,84.565
29.198,84.565
29.109,84.615
29.008,84.615
28.907,84.615
28.862,84.717
28.758,84.717
28.672,84.767
28.581,84.818
28.491,84.868
28.390,84.868
28.302,84.919
28.197,84.919
28.110,84.970
28.063,85.071
28.045,85.172
27.943,85.172
27.841,85.172
27.740,85.172
27.709,85.273
27.605,85.273
27.518,85.324
27.415,85.324
27.312,85.324
27.223,85.374
27.134,85.425
27.030,85.425
26.926,85.425
26.839,85.476
26.737,85.476
26.636,85.476
26.536,85.476
26.432,85.476
26.345,85.526
26.258,85.577
26.168,85.628
26.078,85.678
25.990,85.729
25.902,85.779
25.814,85.830
25.747,85.931
25.657,85.982
25.568,86.032
25.479,86.083
25.502,86.184
25.399,86.184
25.297,86.184
25.196,86.184
25.107,86.235
25.033,86.336
24.931,86.336
24.844,86.387
24.743,86.387
24.672,86.488
24.665,86.589
24.605,86.690
24.517,86.741
24.479,86.842
24.378,86.842
24.278,86.842
24.176,86.842
24.112,86.943
24.025,86.994
23.976,87.095
23.917,87.196
23.829,87.247
23.741,87.298
23.683,87.399
23.583,87.399
23.514,87.500
23.426,87.551
23.338,87.601
23.251,87.652
23.149,87.652
23.047,87.652
23.010,87.753
22.909,87.753
22.823,87.804
22.756,87.905
22.669,87.955
22.568,87.955
22.482,88.006
22.394,88.057
22.306,88.107
22.295,88.209
22.235,88.310
22.218,88.411
22.117,88.411
22.120,88.512
22.050,88.613
21.948,88.613
21.859,88.664
21.759,88.664
21.671,88.715
21.661,88.816
21.572,88.866
21.472,88.866
21.370,88.866
21.269,88.866
21.169,88.866
21.068,88.866
21.056,88.968
20.968,89.018
20.866,89.018
20.779,89.069
20.691,89.119
20.603,89.170
20.517,89.221
20.415,89.221
20.313,89.221
20.227,89.271
20.139,89.322
20.039,89.322
19.950,89.372
19.849,89.372
19.763,89.423
19.675,89.474
19.588,89.524
19.500,89.575
19.399,89.575
19.349,89.676
19.333,89.777
19.232,89.777
19.131,89.777
19.087,89.879
18.999,89.929
18.924,90.030
18.847,90.132
18.745,90.132
18.680,90.233
18.593,90.283
18.505,90.334
18.404,90.334
18.304,90.334
18.217,90.385
18.129,90.435
18.111,90.536
18.024,90.587
17.937,90.638
17.849,90.688
17.761,90.739
17.660,90.739
17.559,90.739
17.459,90.739
17.382,90.840
17.281,90.840
17.180,90.840
17.079,90.840
16.979,90.840
16.878,90.840
16.777,90.840
16.676,90.840
16.576,90.840
16.489,90.891
16.441,90.992
16.355,91.043
16.254,91.043
16.167,91.093
16.128,91.194
16.028,91.194
15.963,91.296
15.862,91.296
15.775,91.346
15.675,91.346
15.588,91.397
15.501,91.447
15.415,91.498
15.314,91.498
15.227,91.549
15.140,91.599
15.050,91.650
14.950,91.650
14.862,91.700
14.776,91.751
14.751,91.852
14.651,91.852
14.601,91.953
14.501,91.953
14.415,92.004
14.328,92.055
14.228,92.055
14.127,92.055
14.027,92.055
13.926,92.055
13.825,92.055
13.773,92.156
13.672,92.156
13.571,92.156
13.484,92.206
13.467,92.308
13.462,92.409
13.376,92.460
13.289,92.510
13.188,92.510
13.102,92.561
13.015,92.611
12.928,92.662
12.828,92.662
12.832,92.763
12.773,92.864
12.673,92.864
12.586,92.915
12.486,92.915
12.385,92.915
12.298,92.966
12.198,92.966
12.170,93.067
12.125,93.168
12.025,93.168
11.924,93.168
11.838,93.219
11.738,93.219
11.651,93.269
11.636,93.370
11.536,93.370
11.435,93.370
11.349,93.421
11.249,93.421
11.162,93.472
11.076,93.522
10.989,93.573
10.920,93.674
10.819,93.674
10.740,93.775
10.653,93.826
10.642,93.927
10.568,94.028
10.537,94.130
10.535,94.231
10.532,94.332
10.506,94.433
10.420,94.484
10.425,94.585
10.433,94.686
10.412,94.787
10.402,94.889
10.362,94.990
10.291,95.091
10.205,95.142
10.180,95.243
10.079,95.243
9.993,95.294
9.906,95.344
9.806,95.344
9.720,95.395
9.633,95.445
9.573,95.547
9.487,95.597
9.386,95.597
9.300,95.648
9.200,95.648
9.113,95.698
9.013,95.698
8.913,95.698
8.848,95.800
8.748,95.800
8.743,95.901
8.657,95.951
8.557,95.951
8.470,96.002
8.370,96.002
8.362,96.103
8.323,96.204
8.288,96.306
8.269,96.407
8.245,96.508
8.145,96.508
8.103,96.609
8.053,96.711
7.976,96.812
7.890,96.862
7.833,96.964
7.732,96.964
7.692,97.065
7.592,97.065
7.492,97.065
7.400,97.115
7.314,97.166
7.255,97.267
7.168,97.318
7.068,97.318
6.982,97.368
6.882,97.368
6.795,97.419
6.796,97.520
6.696,97.520
6.621,97.621
6.521,97.621
6.434,97.672
6.348,97.723
6.319,97.824
6.232,97.874
6.224,97.976
6.138,98.026
6.051,98.077
5.981,98.178
5.976,98.279
5.890,98.330
5.826,98.431
5.787,98.532
5.701,98.583
5.601,98.583
5.501,98.583
5.414,98.634
5.328,98.684
5.242,98.735
5.142,98.735
5.042,98.735
4.941,98.735
4.916,98.836
4.815,98.836
4.729,98.887
4.629,98.887
4.529,98.887
4.443,98.937
4.343,98.937
4.256,98.988
4.156,98.988
4.119,99.089
4.019,99.089
3.919,99.089
3.819,99.089
3.768,99.190
3.668,99.190
3.568,99.190


==> data/drow_bl_T5_0.7_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.429,1.366
97.368,1.872
98.077,2.581
96.667,2.935
95.522,3.239
96.296,3.947
94.505,4.352
95.238,5.061
95.868,5.870
95.775,6.883
96.250,7.794
96.648,8.755
96.970,9.717
97.248,10.729
97.479,11.741
97.297,12.753
97.143,13.765
97.333,14.777
96.875,15.688
96.774,16.700
96.409,17.662
96.345,18.674
96.526,19.686
96.462,20.698
95.721,21.508
95.279,22.470
95.082,23.482
95.088,24.494
95.094,25.506
94.565,26.417
93.902,27.277
93.063,27.834
92.985,28.846
92.610,29.808
91.781,30.516
91.163,31.326
90.883,32.287
90.634,33.300
89.973,34.059
89.508,34.970
89.196,35.931
88.659,36.791
88.033,37.601
87.572,38.512
87.025,39.372
86.725,40.334
86.441,41.296
85.626,41.903
85.484,42.915
85.069,43.826
84.402,44.636
83.862,45.496
83.349,46.356
82.697,47.166
82.165,48.026
81.672,48.937
81.039,49.747
80.741,50.709
80.536,51.721
79.908,52.530
79.383,53.391
78.750,54.200
77.898,54.757
77.097,55.364
76.174,55.820
75.422,56.528
74.901,57.389
74.144,58.047
73.291,58.603
72.508,59.261
71.550,59.565
70.791,60.223
69.801,60.476
68.861,60.881
67.937,61.336
67.142,61.943
66.219,62.399
65.599,63.209
64.818,63.866
63.901,64.322
63.225,65.081
62.500,65.789
61.528,66.043
60.572,66.397
59.729,66.953
58.852,67.460
57.945,67.915
57.131,68.522
56.211,68.927
55.214,69.130
54.441,69.787
53.644,70.395
52.768,70.901
51.931,71.457
50.971,71.761
50.105,72.267
49.349,72.925
48.446,73.381
47.523,73.785
46.836,74.545
46.109,75.253
45.210,75.709
44.317,76.164
43.476,76.721
42.574,77.176
41.615,77.480
40.772,78.036
39.907,78.543
39.075,79.099
38.275,79.706
37.376,80.162
36.509,80.668
35.675,81.225
34.734,81.579
33.974,82.237
33.003,82.490
32.202,83.097
31.248,83.401
30.311,83.755
29.515,84.362
28.615,84.818
27.697,85.223
26.729,85.476
25.814,85.881
24.942,86.387
24.109,86.943
23.354,87.601
22.439,88.006
21.731,88.715
20.794,89.069
19.856,89.423
18.993,89.929
18.129,90.435
17.213,90.840
16.245,91.093
15.330,91.498
14.447,92.004
13.479,92.257
12.684,92.864
11.748,93.219
10.858,93.674
10.425,94.585
9.774,95.344
8.859,95.749
8.208,96.508
7.400,97.115
6.538,97.621
5.869,98.381
4.934,98.735
3.999,99.089


==> data/drow_bl_T5_0.7_meta.csv <==
auc,f1,eer
68.529,65.260,64.221


==> data/leigh_retrained.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
97.101,3.391
97.183,3.492
97.260,3.593
97.333,3.694
97.403,3.796
97.468,3.897
97.531,3.998
97.590,4.099
97.647,4.200
97.701,4.302
97.753,4.403
97.802,4.504
97.849,4.605
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
98.165,5.415
98.198,5.516
98.230,5.617
98.261,5.719
98.291,5.820
98.319,5.921
98.347,6.022
98.374,6.123
98.400,6.225
98.425,6.326
98.450,6.427
98.473,6.528
98.496,6.630
98.519,6.731
98.540,6.832
98.561,6.933
98.582,7.034
98.601,7.136
98.621,7.237
98.639,7.338
98.658,7.439
98.675,7.540
98.693,7.642
98.710,7.743
98.726,7.844
98.742,7.945
98.758,8.047
98.773,8.148
98.788,8.249
98.802,8.350
98.817,8.451
98.830,8.553
98.844,8.654
98.857,8.755
98.870,8.856
98.883,8.957
98.895,9.059
98.907,9.160
98.919,9.261
98.930,9.362
98.942,9.464
98.953,9.565
98.964,9.666
98.974,9.767
98.985,9.868
98.995,9.970
99.005,10.071
99.015,10.172
99.024,10.273
99.034,10.374
99.043,10.476
99.052,10.577
99.061,10.678
99.070,10.779
99.078,10.881
99.087,10.982
99.095,11.083
99.103,11.184
98.667,11.235
98.678,11.336
98.690,11.437
98.701,11.538
98.712,11.640
98.723,11.741
98.734,11.842
98.326,11.893
97.917,11.893
97.934,11.994
97.951,12.095
97.551,12.095
97.571,12.196
97.590,12.298
97.610,12.399
97.628,12.500
97.647,12.601
97.665,12.702
97.683,12.804
97.701,12.905
97.719,13.006
97.736,13.107
97.753,13.209
97.770,13.310
97.786,13.411
97.802,13.512
97.818,13.613
97.834,13.715
97.849,13.816
97.865,13.917
97.880,14.018
97.895,14.119
97.909,14.221
97.924,14.322
97.938,14.423
97.952,14.524
97.966,14.626
97.980,14.727
97.993,14.828
98.007,14.929
97.690,14.980
97.705,15.081
97.720,15.182
97.735,15.283
97.749,15.385
97.764,15.486
97.778,15.587
97.792,15.688
97.806,15.789
97.819,15.891
97.833,15.992
97.846,16.093
97.859,16.194
97.872,16.296
97.885,16.397
97.898,16.498
97.910,16.599
97.923,16.700
97.935,16.802
97.947,16.903
97.959,17.004
97.971,17.105
97.695,17.156
97.708,17.257
97.721,17.358
97.734,17.460
97.746,17.561
97.759,17.662
97.772,17.763
97.784,17.864
97.796,17.966
97.808,18.067
97.548,18.117
97.290,18.168
97.305,18.269
97.319,18.370
97.059,18.370
97.074,18.472
97.090,18.573
97.105,18.674
97.120,18.775
96.875,18.826
96.891,18.927
96.907,19.028
96.923,19.130
96.939,19.231
96.954,19.332
96.970,19.433
96.985,19.534
97.000,19.636
97.015,19.737
97.030,19.838
97.044,19.939
97.059,20.040
97.073,20.142
97.087,20.243
97.101,20.344
97.115,20.445
97.129,20.547
96.897,20.547
96.912,20.648
96.927,20.749
96.698,20.749
96.714,20.850
96.729,20.951
96.744,21.053
96.759,21.154
96.536,21.154
96.552,21.255
96.339,21.306
96.355,21.407
96.372,21.508
96.388,21.609
96.404,21.711
96.421,21.812
96.214,21.862
96.231,21.964
96.026,22.014
96.044,22.115
96.061,22.217
95.861,22.267
95.879,22.368
95.896,22.470
95.914,22.571
95.931,22.672
95.949,22.773
95.745,22.773
95.551,22.824
95.359,22.874
95.158,22.874
95.178,22.976
95.198,23.077
95.218,23.178
95.238,23.279
95.052,23.330
95.072,23.431
95.092,23.532
95.112,23.634
95.132,23.735
95.152,23.836
95.171,23.937
95.190,24.038
95.000,24.038
95.020,24.140
95.040,24.241
94.851,24.241
94.675,24.291
94.695,24.393
94.716,24.494
94.737,24.595
94.553,24.595
94.574,24.696
94.595,24.798
94.423,24.848
94.444,24.949
94.466,25.051
94.286,25.051
94.307,25.152
94.129,25.152
94.151,25.253
94.173,25.354
94.195,25.455
94.019,25.455
94.041,25.557
94.063,25.658
93.889,25.658
93.911,25.759
93.934,25.860
93.761,25.860
93.784,25.962
93.613,25.962
93.636,26.063
93.478,26.113
93.321,26.164
93.345,26.265
93.369,26.366
93.393,26.468
93.416,26.569
93.440,26.670
93.463,26.771
93.486,26.872
93.509,26.974
93.531,27.075
93.554,27.176
93.576,27.277
93.599,27.379
93.621,27.480
93.471,27.530
93.493,27.632
93.515,27.733
93.537,27.834
93.390,27.885
93.412,27.986
93.255,27.986
93.098,27.986
92.941,27.986
92.785,27.986
92.809,28.087
92.833,28.188
92.857,28.289
92.881,28.391
92.727,28.391
92.751,28.492
92.775,28.593
92.799,28.694
92.822,28.796
92.846,28.897
92.707,28.947
92.730,29.049
92.754,29.150
92.777,29.251
92.640,29.302
92.492,29.302
92.516,29.403
92.540,29.504
92.563,29.605
92.587,29.706
92.441,29.706
92.465,29.808
92.488,29.909
92.512,30.010
92.535,30.111
92.558,30.213
92.581,30.314
92.438,30.314
92.296,30.314
92.320,30.415
92.178,30.415
92.202,30.516
92.226,30.617
92.249,30.719
92.273,30.820
92.296,30.921
92.157,30.921
92.180,31.022
92.054,31.073
91.916,31.073
91.940,31.174
91.803,31.174
91.679,31.225
91.543,31.225
91.420,31.275
91.285,31.275
91.150,31.275
91.016,31.275
90.882,31.275
90.749,31.275
90.616,31.275
90.483,31.275
90.365,31.326
90.233,31.326
90.262,31.427
90.145,31.478
90.014,31.478
90.043,31.579
89.928,31.630
89.957,31.731
89.986,31.832
90.014,31.933
90.043,32.034
89.929,32.085
89.958,32.186
89.986,32.287
90.014,32.389
90.042,32.490
89.916,32.490
89.804,32.540
89.679,32.540
89.708,32.642
89.736,32.743
89.612,32.743
89.641,32.844
89.517,32.844
89.546,32.945
89.575,33.047
89.603,33.148
89.495,33.198
89.373,33.198
89.402,33.300
89.295,33.350
89.324,33.451
89.353,33.553
89.382,33.654
89.276,33.704
89.157,33.704
89.186,33.806
89.081,33.856
88.963,33.856
88.845,33.856
88.874,33.957
88.771,34.008
88.654,34.008
88.684,34.109
88.714,34.211
88.598,34.211
88.627,34.312
88.527,34.362
88.557,34.464
88.457,34.514
88.342,34.514
88.372,34.615
88.402,34.717
88.303,34.767
88.333,34.868
88.363,34.970
88.393,35.071
88.295,35.121
88.183,35.121
88.213,35.223
88.101,35.223
88.131,35.324
88.161,35.425
88.191,35.526
88.221,35.628
88.250,35.729
88.279,35.830
88.184,35.881
88.213,35.982
88.243,36.083
88.272,36.184
88.163,36.184
88.054,36.184
88.084,36.285
87.975,36.285
88.005,36.387
88.034,36.488
88.063,36.589
87.971,36.640
88.000,36.741
87.908,36.791
87.802,36.791
87.831,36.893
87.861,36.994
87.890,37.095
87.919,37.196
87.947,37.298
87.857,37.348
87.767,37.399
87.796,37.500
87.825,37.601
87.736,37.652
87.765,37.753
87.662,37.753
87.691,37.854
87.719,37.955
87.748,38.057
87.660,38.107
87.573,38.158
87.601,38.259
87.630,38.360
87.659,38.462
87.687,38.563
87.715,38.664
87.743,38.765
87.643,38.765
87.671,38.866
87.472,38.866
87.401,38.968
87.429,39.069
87.246,39.119
87.177,39.221
86.981,39.221
87.010,39.322
86.816,39.322
86.622,39.322
86.429,39.322
86.459,39.423
86.283,39.474
86.093,39.474
86.123,39.575
86.154,39.676
86.184,39.777
86.214,39.879
86.245,39.980
86.275,40.081
86.304,40.182
86.241,40.283
86.177,40.385
85.991,40.385
86.022,40.486
85.959,40.587
85.775,40.587
85.592,40.587
85.623,40.688
85.654,40.789
85.684,40.891
85.714,40.992
85.744,41.093
85.684,41.194
85.624,41.296
85.445,41.296
85.282,41.346
85.120,41.397
85.062,41.498
85.093,41.599
84.917,41.599
84.861,41.700
84.687,41.700
84.718,41.802
84.749,41.903
84.694,42.004
84.521,42.004
84.365,42.055
84.397,42.156
84.343,42.257
84.189,42.308
84.036,42.358
83.884,42.409
83.916,42.510
83.865,42.611
83.897,42.713
83.845,42.814
83.794,42.915
83.645,42.966
83.595,43.067
83.627,43.168
83.659,43.269
83.691,43.370
83.642,43.472
83.592,43.573
83.624,43.674
83.478,43.725
83.510,43.826
83.365,43.877
83.317,43.978
83.349,44.079
83.381,44.180
83.238,44.231
83.080,44.231
83.112,44.332
83.144,44.433
82.987,44.433
82.830,44.433
82.690,44.484
82.535,44.484
82.397,44.534
82.260,44.585
82.123,44.636
81.970,44.636
82.004,44.737
82.037,44.838
81.885,44.838
81.751,44.889
81.710,44.990
81.743,45.091
81.777,45.192
81.810,45.294
81.677,45.344
81.636,45.445
81.505,45.496
81.538,45.597
81.408,45.648
81.368,45.749
81.402,45.850
81.435,45.951
81.306,46.002
81.339,46.103
81.211,46.154
81.244,46.255
81.100,46.255
80.957,46.255
80.813,46.255
80.688,46.306
80.651,46.407
80.509,46.407
80.543,46.508
80.420,46.559
80.296,46.609
80.157,46.609
80.122,46.711
80.000,46.761
79.965,46.862
79.845,46.913
79.708,46.913
79.588,46.964
79.623,47.065
79.505,47.115
79.369,47.115
79.252,47.166
79.135,47.217
79.001,47.217
78.970,47.318
78.836,47.318
78.722,47.368
78.691,47.470
78.727,47.571
78.595,47.571
78.464,47.571
78.333,47.571
78.369,47.672
78.257,47.723
78.146,47.773
78.017,47.773
77.888,47.773
77.778,47.824
77.814,47.925
77.851,48.026
77.723,48.026
77.596,48.026
77.488,48.077
77.524,48.178
77.398,48.178
77.291,48.229
77.184,48.279
77.078,48.330
76.954,48.330
76.830,48.330
76.726,48.381
76.621,48.431
76.499,48.431
76.377,48.431
76.274,48.482
76.153,48.482
76.032,48.482
75.930,48.532
75.829,48.583
75.808,48.684
75.846,48.785
75.824,48.887
75.705,48.887
75.743,48.988
75.625,48.988
75.663,49.089
75.564,49.140
75.447,49.140
75.330,49.140
75.232,49.190
75.116,49.190
75.019,49.241
74.923,49.291
74.808,49.291
74.713,49.342
74.598,49.342
74.484,49.342
74.371,49.342
74.277,49.393
74.164,49.393
74.052,49.393
73.959,49.443
73.847,49.443
73.756,49.494
73.740,49.595
73.629,49.595
73.518,49.595
73.428,49.646
73.318,49.646
73.229,49.696
73.140,49.747
73.125,49.848
73.165,49.949
73.205,50.051
73.191,50.152
73.083,50.152
72.995,50.202
72.907,50.253
72.894,50.354
72.787,50.354
72.827,50.455
72.741,50.506
72.602,50.557
72.496,50.557
72.431,50.658
72.327,50.658
72.222,50.658
72.262,50.759
72.250,50.860
72.146,50.860
72.135,50.962
72.000,51.012
71.897,51.012
71.835,51.113
71.875,51.215
71.773,51.215
71.671,51.215
71.661,51.316
71.701,51.417
71.690,51.518
71.589,51.518
71.489,51.518
71.388,51.518
71.329,51.619
71.319,51.721
71.359,51.822
71.230,51.872
71.082,51.872
71.024,51.974
70.876,51.974
70.819,52.075
70.810,52.176
70.850,52.277
70.725,52.328
70.580,52.328
70.524,52.429
70.564,52.530
70.508,52.632
70.385,52.682
70.243,52.682
70.121,52.733
70.161,52.834
70.040,52.885
70.033,52.986
69.980,53.087
69.860,53.138
69.808,53.239
69.669,53.239
69.617,53.340
69.611,53.441
69.560,53.543
69.554,53.644
69.437,53.694
69.321,53.745
69.186,53.745
69.051,53.745
69.001,53.846
68.867,53.846
68.863,53.947
68.730,53.947
68.726,54.049
68.678,54.150
68.546,54.150
68.435,54.200
68.324,54.251
68.277,54.352
68.167,54.403
68.038,54.403
68.035,54.504
67.927,54.555
67.819,54.605
67.817,54.706
67.815,54.808
67.770,54.909
67.643,54.909
67.600,55.010
67.474,55.010
67.348,55.010
67.244,55.061
67.119,55.061
66.995,55.061
66.892,55.111
66.789,55.162
66.687,55.213
66.585,55.263
66.464,55.263
66.343,55.263
66.222,55.263
66.122,55.314
66.023,55.364
66.024,55.466
65.925,55.516
65.887,55.617
65.769,55.617
65.672,55.668
65.673,55.769
65.577,55.820
65.540,55.921
65.581,56.022
65.485,56.073
65.487,56.174
65.371,56.174
65.412,56.275
65.297,56.275
65.337,56.377
65.222,56.377
65.129,56.427
65.035,56.478
65.038,56.579
64.945,56.630
64.852,56.680
64.760,56.731
64.669,56.781
64.672,56.883
64.561,56.883
64.470,56.933
64.359,56.933
64.249,56.933
64.139,56.933
64.030,56.933
64.070,57.034
63.982,57.085
63.873,57.085
63.785,57.136
63.677,57.136
63.647,57.237
63.560,57.287
63.601,57.389
63.514,57.439
63.449,57.540
63.454,57.642
63.348,57.642
63.319,57.743
63.324,57.844
63.219,57.844
63.190,57.945
63.085,57.945
63.091,58.047
62.973,58.097
62.870,58.097
62.807,58.198
62.691,58.249
62.588,58.249
62.486,58.249
62.385,58.249
62.284,58.249
62.183,58.249
62.156,58.350
62.056,58.350
62.097,58.451
61.964,58.451
61.971,58.553
61.859,58.603
61.867,58.704
61.841,58.806
61.730,58.856
61.600,58.856
61.469,58.856
61.340,58.856
61.231,58.907
61.239,59.008
61.111,59.008
60.983,59.008
60.856,59.008
60.729,59.008
60.623,59.059
60.518,59.109
60.465,59.211
60.475,59.312
60.371,59.362
60.267,59.413
60.143,59.413
60.020,59.413
59.898,59.413
59.776,59.413
59.756,59.514
59.736,59.615
59.636,59.666
59.536,59.717
59.416,59.717
59.296,59.717
59.198,59.767
59.080,59.767
58.962,59.767
58.944,59.868
58.847,59.919
58.730,59.919
58.634,59.970
58.519,59.970
58.403,59.970
58.288,59.970
58.174,59.970
58.060,59.970
57.967,60.020
57.951,60.121
57.838,60.121
57.823,60.223
57.711,60.223
57.599,60.223
57.488,60.223
57.377,60.223
57.267,60.223
57.157,60.223
57.115,60.324
57.027,60.374
56.918,60.374
56.878,60.476
56.865,60.577
56.757,60.577
56.670,60.628
56.563,60.628
56.456,60.628
56.350,60.628
56.238,60.678
56.227,60.779
56.121,60.779
56.017,60.779
55.912,60.779
55.809,60.779
55.705,60.779
55.602,60.779
55.499,60.779
55.397,60.779
55.290,60.830
55.183,60.881
55.082,60.881
54.982,60.881
54.923,60.982
54.798,60.982
54.814,61.083
54.690,61.083
54.587,61.134
54.463,61.134
54.341,61.134
54.284,61.235
54.163,61.235
54.155,61.336
54.055,61.387
53.935,61.387
53.836,61.437
53.717,61.437
53.598,61.437
53.480,61.437
53.363,61.437
53.266,61.488
53.170,61.538
53.118,61.640
53.023,61.690
52.908,61.690
52.793,61.690
52.679,61.690
52.566,61.690
52.516,61.791
52.512,61.893
52.399,61.893
52.287,61.893
52.176,61.893
52.085,61.943
51.975,61.943
51.864,61.943
51.755,61.943
51.646,61.943
51.537,61.943
51.449,61.994
51.341,61.994
51.234,61.994
51.127,61.994
51.020,61.994
50.914,62.045
50.808,62.045
50.703,62.045
50.598,62.045
50.494,62.045
50.390,62.045
50.287,62.045
50.184,62.045
50.082,62.045
49.980,62.045
49.878,62.045
49.898,62.146
49.797,62.146
49.777,62.247
49.738,62.348
49.637,62.348
49.518,62.348
49.419,62.399
49.300,62.399
49.182,62.399
49.085,62.449
48.968,62.449
48.852,62.449
48.796,62.551
48.681,62.551
48.566,62.551
48.452,62.551
48.338,62.551
48.245,62.601
48.132,62.601
48.020,62.601
47.909,62.601
47.798,62.601
47.707,62.652
47.617,62.702
47.508,62.702
47.399,62.702
47.310,62.753
47.202,62.753
47.095,62.753
47.008,62.804
46.901,62.804
46.795,62.804
46.692,62.854
46.587,62.854
46.482,62.854
46.378,62.854
46.277,62.905
46.174,62.905
46.071,62.905
46.077,63.006
45.978,63.057
45.876,63.057
45.778,63.107
45.717,63.209
45.617,63.209
45.501,63.209
45.385,63.209
45.270,63.209
45.175,63.259
45.061,63.259
44.948,63.259
44.855,63.310
44.742,63.310
44.631,63.310
44.520,63.310
44.496,63.411
44.519,63.512
44.511,63.613
44.401,63.613
44.292,63.613
44.183,63.613
44.074,63.613
43.966,63.613
43.879,63.664
43.772,63.664
43.665,63.664
43.579,63.715
43.478,63.765
43.373,63.765
43.274,63.816
43.170,63.816
43.067,63.816
42.964,63.816
42.862,63.816
42.765,63.866
42.664,63.866
42.563,63.866
42.463,63.866
42.349,63.866
42.236,63.866
42.123,63.866
42.011,63.866
41.899,63.866
41.807,63.917
41.697,63.917
41.587,63.917
41.478,63.917
41.369,63.917
41.261,63.917
41.153,63.917
41.046,63.917
40.959,63.968
40.853,63.968
40.767,64.018
40.668,64.069
40.564,64.069
40.460,64.069
40.357,64.069
40.254,64.069
40.152,64.069
40.051,64.069
39.950,64.069
39.849,64.069
39.749,64.069
39.637,64.069
39.525,64.069
39.415,64.069
39.305,64.069
39.195,64.069
39.086,64.069
38.978,64.069
38.870,64.069
38.763,64.069
38.675,64.119
38.642,64.221
38.555,64.271
38.469,64.322
38.364,64.322
38.260,64.322
38.157,64.322
38.054,64.322
37.952,64.322
37.850,64.322
37.749,64.322
37.648,64.322
37.548,64.322
37.456,64.372
37.346,64.372
37.255,64.423
37.146,64.423
37.056,64.474
36.949,64.474
36.860,64.524
36.754,64.524
36.648,64.524
36.543,64.524
36.439,64.524
36.335,64.524
36.232,64.524
36.129,64.524
36.027,64.524
35.926,64.524
35.825,64.524
35.724,64.524
35.633,64.575
35.541,64.626
35.488,64.727
35.380,64.727
35.273,64.727
35.166,64.727
35.078,64.777
34.973,64.777
34.868,64.777
34.764,64.777
34.660,64.777
34.566,64.828
34.472,64.879
34.370,64.879
34.269,64.879
34.168,64.879
34.077,64.929
33.969,64.929
33.861,64.929
33.754,64.929
33.648,64.929
33.542,64.929
33.507,65.030
33.403,65.030
33.299,65.030
33.196,65.030
33.093,65.030
33.025,65.132
32.933,65.182
32.841,65.233
32.741,65.233
32.650,65.283
32.543,65.283
32.453,65.334
32.348,65.334
32.243,65.334
32.138,65.334
32.035,65.334
31.932,65.334
31.829,65.334
31.737,65.385
31.636,65.385
31.623,65.486
31.556,65.587
31.449,65.587
31.413,65.688
31.307,65.688
31.202,65.688
31.097,65.688
30.993,65.688
30.890,65.688
30.797,65.739
30.704,65.789
30.603,65.789
30.571,65.891
30.470,65.891
30.364,65.891
30.258,65.891
30.153,65.891
30.048,65.891
29.945,65.891
29.842,65.891
29.740,65.891
29.638,65.891
29.537,65.891
29.446,65.941
29.340,65.941
29.235,65.941
29.146,65.992
29.058,66.043
28.955,66.043
28.853,66.043
28.751,66.043
28.650,66.043
28.550,66.043
28.444,66.043
28.339,66.043
28.235,66.043
28.131,66.043
28.028,66.043
27.942,66.093
27.841,66.093
27.740,66.093
27.634,66.093
27.530,66.093
27.425,66.093
27.322,66.093
27.235,66.144
27.169,66.245
27.171,66.346
27.070,66.346
26.979,66.397
26.889,66.447
26.785,66.447
26.682,66.447
26.594,66.498
26.507,66.549
26.406,66.549
26.315,66.599
26.210,66.599
26.106,66.599
26.047,66.700
25.959,66.751
25.872,66.802
25.771,66.802
25.671,66.802
25.581,66.852
25.477,66.852
25.375,66.852
25.273,66.852
25.171,66.852
25.071,66.852
24.981,66.903
24.878,66.903
24.789,66.953
24.687,66.953
24.587,66.953
24.496,67.004
24.392,67.004
24.289,67.004
24.201,67.055
24.100,67.055
23.999,67.055
23.895,67.055
23.792,67.055
23.690,67.055
23.603,67.105
23.502,67.105
23.412,67.156
23.309,67.156
23.207,67.156
23.106,67.156
23.020,67.206
22.930,67.257
22.827,67.257
22.726,67.257
22.625,67.257
22.522,67.257
22.432,67.308
22.343,67.358
22.243,67.358
22.139,67.358
22.036,67.358
22.000,67.460
21.912,67.510
21.862,67.611
21.820,67.713
21.733,67.763
21.632,67.763
21.531,67.763
21.427,67.763
21.325,67.763
21.224,67.763
21.123,67.763
21.020,67.763
20.919,67.763
20.818,67.763
20.715,67.763
20.613,67.763
20.512,67.763
20.412,67.763
20.309,67.763
20.208,67.763
20.108,67.763
20.006,67.763
19.920,67.814
19.820,67.814
19.717,67.814
19.616,67.814
19.514,67.814
19.412,67.814
19.311,67.814
19.209,67.814
19.107,67.814
19.007,67.814
18.905,67.814
18.804,67.814
18.702,67.814
18.601,67.814
18.501,67.814
18.399,67.814
18.299,67.814
18.197,67.814
18.096,67.814
17.994,67.814
17.893,67.814
17.791,67.814


==> data/leigh_retrained_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
98.148,2.682
97.101,3.391
97.674,4.251
98.095,5.213
98.387,6.174
98.611,7.186
98.780,8.198
98.913,9.211
99.020,10.223
99.107,11.235
98.326,11.893
97.656,12.652
97.826,13.664
97.973,14.676
97.792,15.688
97.923,16.700
97.765,17.713
97.074,18.472
96.977,19.484
97.122,20.496
96.339,21.306
95.861,22.267
95.188,23.026
95.190,24.038
94.423,24.848
93.900,25.709
93.428,26.619
93.493,27.632
92.727,28.391
92.516,29.403
92.320,30.415
91.679,31.225
90.616,31.275
89.929,32.085
89.575,33.047
88.963,33.856
88.402,34.717
88.250,35.729
88.000,36.741
87.765,37.753
87.743,38.765
86.816,39.322
86.304,40.182
85.714,40.992
84.917,41.599
84.189,42.308
83.627,43.168
83.381,44.180
82.397,44.534
81.752,45.344
81.228,46.204
80.296,46.609
79.369,47.115
78.464,47.571
77.551,48.077
76.560,48.431
75.684,48.988
74.713,49.342
73.720,49.545
72.941,50.202
72.146,50.860
71.388,51.518
70.773,52.328
69.987,52.986
69.321,53.745
68.391,54.200
67.643,54.909
66.687,55.213
65.769,55.617
65.167,56.427
64.286,56.933
63.428,57.490
62.759,58.249
61.867,58.704
60.888,59.008
59.959,59.413
59.020,59.767
58.052,60.020
57.088,60.324
56.174,60.779
55.158,60.881
54.211,61.235
53.243,61.488
52.310,61.893
51.298,61.994
50.287,62.045
49.340,62.399
48.338,62.551
47.346,62.753
46.343,62.854
45.402,63.209
44.480,63.613
43.478,63.765
42.477,63.866
41.478,63.917
40.486,64.069
39.476,64.069
38.503,64.322
37.493,64.322
36.512,64.524
35.512,64.626
34.528,64.828
33.525,64.929
32.584,65.283
31.600,65.486
30.646,65.789
29.645,65.891
28.656,66.043
27.652,66.093
26.714,66.447
25.776,66.802
24.785,66.953
23.788,67.055
22.808,67.257
21.853,67.561
20.873,67.763
19.872,67.814
18.871,67.814
17.869,67.814


==> data/leigh_retrained_hyperopted.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
91.111,2.075
91.304,2.126
91.489,2.176
91.667,2.227
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
89.231,2.935
89.394,2.986
89.552,3.036
89.706,3.087
89.855,3.138
90.000,3.188
90.141,3.239
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
89.474,3.441
89.610,3.492
89.744,3.543
89.873,3.593
90.000,3.644
90.123,3.694
90.244,3.745
90.361,3.796
90.476,3.846
90.588,3.897
90.698,3.947
90.805,3.998
90.909,4.049
91.011,4.099
91.111,4.150
91.209,4.200
91.304,4.251
91.398,4.302
91.489,4.352
91.579,4.403
91.667,4.453
91.837,4.555
92.000,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
92.373,5.516
92.500,5.617
92.623,5.719
91.935,5.769
92.063,5.870
92.188,5.972
92.308,6.073
92.424,6.174
92.537,6.275
92.647,6.377
92.754,6.478
92.857,6.579
92.958,6.680
92.361,6.731
92.466,6.832
92.568,6.933
91.946,6.933
92.053,7.034
92.157,7.136
92.258,7.237
92.357,7.338
92.453,7.439
92.547,7.540
92.638,7.642
92.727,7.743
92.216,7.794
92.308,7.895
92.398,7.996
91.908,8.047
92.000,8.148
92.090,8.249
92.179,8.350
92.265,8.451
92.350,8.553
92.432,8.654
92.513,8.755
92.063,8.806
92.147,8.907
92.228,9.008
92.308,9.109
92.386,9.211
92.462,9.312
92.000,9.312
92.079,9.413
92.157,9.514
91.748,9.565
91.827,9.666
91.905,9.767
91.981,9.868
92.056,9.970
92.130,10.071
92.202,10.172
91.818,10.223
91.892,10.324
91.480,10.324
91.556,10.425
91.630,10.526
91.228,10.526
91.304,10.628
91.379,10.729
91.453,10.830
91.525,10.931
91.597,11.032
91.667,11.134
91.736,11.235
91.803,11.336
91.870,11.437
91.935,11.538
92.000,11.640
92.063,11.741
92.126,11.842
92.188,11.943
91.829,11.943
91.892,12.045
91.954,12.146
92.015,12.247
92.075,12.348
92.135,12.449
92.193,12.551
92.251,12.652
91.941,12.702
92.000,12.804
92.058,12.905
92.115,13.006
91.786,13.006
91.844,13.107
91.901,13.209
91.958,13.310
91.667,13.360
91.724,13.462
91.781,13.563
91.837,13.664
91.892,13.765
91.946,13.866
92.000,13.968
92.053,14.069
92.105,14.170
92.157,14.271
91.883,14.322
91.935,14.423
91.987,14.524
91.693,14.524
91.429,14.575
91.167,14.626
91.223,14.727
91.277,14.828
91.331,14.929
91.385,15.030
91.131,15.081
91.185,15.182
91.239,15.283
91.291,15.385
91.343,15.486
91.071,15.486
91.124,15.587
91.176,15.688
91.228,15.789
91.279,15.891
91.329,15.992
91.379,16.093
91.429,16.194
91.477,16.296
91.525,16.397
91.573,16.498
91.620,16.599
91.365,16.599
91.413,16.700
91.460,16.802
91.507,16.903
91.553,17.004
91.599,17.105
91.644,17.206
91.689,17.308
91.733,17.409
91.777,17.510
91.534,17.510
91.293,17.510
91.339,17.611
91.384,17.713
91.429,17.814
91.473,17.915
91.517,18.016
91.560,18.117
91.603,18.219
91.646,18.320
91.688,18.421
91.457,18.421
91.500,18.522
91.542,18.623
91.584,18.725
91.379,18.775
91.422,18.877
91.463,18.978
91.505,19.079
91.546,19.180
91.587,19.281
91.627,19.383
91.667,19.484
91.706,19.585
91.745,19.686
91.784,19.787
91.822,19.889
91.860,19.990
91.667,20.040
91.705,20.142
91.743,20.243
91.533,20.243
91.572,20.344
91.364,20.344
91.176,20.395
91.216,20.496
91.256,20.597
91.295,20.698
91.333,20.800
91.150,20.850
91.189,20.951
91.228,21.053
91.266,21.154
91.304,21.255
91.342,21.356
91.379,21.457
91.183,21.457
91.221,21.559
91.026,21.559
91.064,21.660
90.890,21.711
90.928,21.812
90.966,21.913
91.004,22.014
91.042,22.115
91.079,22.217
91.116,22.318
90.928,22.318
90.965,22.419
90.798,22.470
90.835,22.571
90.872,22.672
90.909,22.773
90.744,22.824
90.562,22.824
90.600,22.925
90.637,23.026
90.675,23.128
90.711,23.229
90.748,23.330
90.570,23.330
90.607,23.431
90.643,23.532
90.467,23.532
90.291,23.532
90.329,23.634
90.366,23.735
90.211,23.785
90.249,23.887
90.095,23.937
89.943,23.988
89.981,24.089
90.019,24.190
90.056,24.291
90.093,24.393
90.130,24.494
89.963,24.494
89.796,24.494
89.649,24.545
89.483,24.545
89.338,24.595
89.174,24.595
89.011,24.595
89.051,24.696
88.909,24.747
88.748,24.747
88.788,24.848
88.628,24.848
88.669,24.949
88.710,25.051
88.551,25.051
88.393,25.051
88.256,25.101
88.121,25.152
88.163,25.253
88.204,25.354
88.049,25.354
88.091,25.455
88.133,25.557
88.174,25.658
88.215,25.759
88.083,25.810
88.124,25.911
88.165,26.012
88.014,26.012
87.863,26.012
87.905,26.113
87.946,26.215
87.817,26.265
87.690,26.316
87.731,26.417
87.605,26.468
87.458,26.468
87.312,26.468
87.167,26.468
87.209,26.569
87.065,26.569
86.921,26.569
86.964,26.670
86.820,26.670
86.678,26.670
86.721,26.771
86.601,26.822
86.460,26.822
86.341,26.872
86.201,26.872
86.246,26.974
86.290,27.075
86.334,27.176
86.218,27.227
86.262,27.328
86.306,27.429
86.349,27.530
86.392,27.632
86.435,27.733
86.321,27.783
86.185,27.783
86.228,27.885
86.271,27.986
86.137,27.986
86.180,28.087
86.068,28.138
85.957,28.188
85.824,28.188
85.868,28.289
85.911,28.391
85.954,28.492
85.997,28.593
85.866,28.593
85.736,28.593
85.606,28.593
85.477,28.593
85.370,28.644
85.414,28.745
85.457,28.846
85.501,28.947
85.544,29.049
85.438,29.099
85.481,29.200
85.377,29.251
85.272,29.302
85.316,29.403
85.212,29.453
85.109,29.504
85.153,29.605
85.051,29.656
84.928,29.656
84.805,29.656
84.848,29.757
84.748,29.808
84.792,29.909
84.670,29.909
84.571,29.960
84.615,30.061
84.495,30.061
84.539,30.162
84.583,30.263
84.463,30.263
84.344,30.263
84.225,30.263
84.270,30.364
84.314,30.466
84.358,30.567
84.240,30.567
84.284,30.668
84.327,30.769
84.371,30.870
84.276,30.921
84.319,31.022
84.225,31.073
84.268,31.174
84.153,31.174
84.038,31.174
83.946,31.225
83.989,31.326
83.875,31.326
83.784,31.377
83.827,31.478
83.715,31.478
83.758,31.579
83.646,31.579
83.690,31.680
83.733,31.781
83.622,31.781
83.665,31.883
83.576,31.933
83.620,32.034
83.531,32.085
83.443,32.136
83.333,32.136
83.224,32.136
83.268,32.237
83.312,32.338
83.355,32.439
83.268,32.490
83.312,32.591
83.119,32.642
83.162,32.743
83.055,32.743
82.864,32.794
82.908,32.895
82.846,32.996
82.890,33.097
82.702,33.148
82.642,33.249
82.685,33.350
82.581,33.350
82.478,33.350
82.375,33.350
82.316,33.451
82.360,33.553
82.258,33.553
82.156,33.553
82.200,33.654
82.244,33.755
82.288,33.856
82.331,33.957
82.375,34.059
82.274,34.059
82.173,34.059
82.117,34.160
82.160,34.261
82.203,34.362
82.147,34.464
82.190,34.565
82.233,34.666
82.057,34.717
82.100,34.818
82.143,34.919
82.088,35.020
82.130,35.121
82.172,35.223
82.118,35.324
82.160,35.425
81.988,35.476
81.935,35.577
81.765,35.628
81.597,35.678
81.640,35.779
81.682,35.881
81.724,35.982
81.672,36.083
81.714,36.184
81.528,36.184
81.570,36.285
81.612,36.387
81.653,36.488
81.603,36.589
81.644,36.690
81.685,36.791
81.726,36.893
81.767,36.994
81.717,37.095
81.758,37.196
81.596,37.247
81.436,37.298
81.388,37.399
81.429,37.500
81.380,37.601
81.421,37.702
81.461,37.804
81.502,37.905
81.325,37.905
81.365,38.006
81.405,38.107
81.358,38.209
81.310,38.310
81.350,38.411
81.390,38.512
81.343,38.613
81.383,38.715
81.423,38.816
81.376,38.917
81.415,39.018
81.263,39.069
81.303,39.170
81.342,39.271
81.191,39.322
81.022,39.322
81.061,39.423
80.893,39.423
80.933,39.524
80.888,39.626
80.722,39.626
80.678,39.727
80.635,39.828
80.675,39.929
80.714,40.030
80.754,40.132
80.609,40.182
80.567,40.283
80.525,40.385
80.382,40.435
80.422,40.536
80.461,40.638
80.320,40.688
80.359,40.789
80.398,40.891
80.437,40.992
80.476,41.093
80.514,41.194
80.553,41.296
80.413,41.346
80.373,41.447
80.411,41.549
80.273,41.599
80.312,41.700
80.272,41.802
80.310,41.903
80.271,42.004
80.135,42.055
80.173,42.156
80.019,42.156
80.058,42.257
80.019,42.358
80.057,42.460
80.095,42.561
79.943,42.561
79.905,42.662
79.868,42.763
79.906,42.864
79.868,42.966
79.831,43.067
79.794,43.168
79.832,43.269
79.702,43.320
79.666,43.421
79.703,43.522
79.667,43.623
79.520,43.623
79.558,43.725
79.596,43.826
79.450,43.826
79.487,43.927
79.452,44.028
79.417,44.130
79.292,44.180
79.257,44.281
79.295,44.383
79.261,44.484
79.298,44.585
79.264,44.686
79.141,44.737
79.018,44.787
78.896,44.838
78.774,44.889
78.812,44.990
78.780,45.091
78.660,45.142
78.628,45.243
78.665,45.344
78.703,45.445
78.671,45.547
78.709,45.648
78.677,45.749
78.714,45.850
78.751,45.951
78.720,46.053
78.602,46.103
78.485,46.154
78.522,46.255
78.406,46.306
78.443,46.407
78.413,46.508
78.450,46.609
78.335,46.660
78.305,46.761
78.342,46.862
78.228,46.913
78.265,47.014
78.235,47.115
78.206,47.217
78.075,47.217
78.112,47.318
78.148,47.419
78.185,47.520
78.156,47.621
78.192,47.723
78.228,47.824
78.264,47.925
78.236,48.026
78.107,48.026
78.143,48.128
78.179,48.229
78.069,48.279
78.105,48.381
77.977,48.381
77.850,48.381
77.823,48.482
77.796,48.583
77.832,48.684
77.868,48.785
77.840,48.887
77.715,48.887
77.751,48.988
77.787,49.089
77.680,49.140
77.654,49.241
77.627,49.342
77.663,49.443
77.637,49.545
77.611,49.646
77.646,49.747
77.541,49.798
77.577,49.899
77.551,50.000
77.525,50.101
77.500,50.202
77.475,50.304
77.354,50.304
77.389,50.405
77.364,50.506
77.340,50.607
77.375,50.709
77.350,50.810
77.231,50.810
77.112,50.810
77.088,50.911
77.064,51.012
77.099,51.113
77.134,51.215
77.017,51.215
76.917,51.265
76.952,51.366
76.987,51.468
76.888,51.518
76.923,51.619
76.900,51.721
76.877,51.822
76.762,51.822
76.739,51.923
76.642,51.974
76.620,52.075
76.654,52.176
76.632,52.277
76.519,52.277
76.405,52.277
76.384,52.379
76.419,52.480
76.397,52.581
76.302,52.632
76.281,52.733
76.170,52.733
76.058,52.733
75.948,52.733
75.855,52.783
75.762,52.834
75.742,52.935
75.650,52.986
75.685,53.087
75.576,53.087
75.485,53.138
75.466,53.239
75.358,53.239
75.340,53.340
75.250,53.391
75.160,53.441
75.071,53.492
74.965,53.492
74.858,53.492
74.894,53.593
74.929,53.694
74.841,53.745
74.877,53.846
74.772,53.846
74.755,53.947
74.668,53.998
74.703,54.099
74.686,54.200
74.721,54.302
74.618,54.302
74.653,54.403
74.549,54.403
74.446,54.403
74.378,54.504
74.311,54.605
74.296,54.706
74.194,54.706
74.229,54.808
74.213,54.909
74.249,55.010
74.233,55.111
74.167,55.213
74.102,55.314
74.001,55.314
73.937,55.415
73.972,55.516
74.007,55.617
73.858,55.617
73.893,55.719
73.744,55.719
73.596,55.719
73.632,55.820
73.667,55.921
73.537,55.972
73.524,56.073
73.395,56.123
73.430,56.225
73.417,56.326
73.289,56.377
73.276,56.478
73.132,56.478
73.072,56.579
73.012,56.680
72.887,56.731
72.827,56.832
72.816,56.933
72.674,56.933
72.663,57.034
72.523,57.034
72.511,57.136
72.372,57.136
72.315,57.237
72.258,57.338
72.120,57.338
72.109,57.439
72.053,57.540
71.997,57.642
71.861,57.642
71.725,57.642
71.716,57.743
71.661,57.844
71.697,57.945
71.643,58.047
71.526,58.097
71.473,58.198
71.358,58.249
71.349,58.350
71.235,58.401
71.121,58.451
71.007,58.502
70.956,58.603
70.826,58.603
70.696,58.603
70.646,58.704
70.638,58.806
70.510,58.806
70.503,58.907
70.496,59.008
70.489,59.109
70.361,59.109
70.235,59.109
70.228,59.211
70.222,59.312
70.114,59.362
70.107,59.464
69.982,59.464
69.875,59.514
69.751,59.514
69.627,59.514
69.622,59.615
69.658,59.717
69.552,59.767
69.430,59.767
69.308,59.767
69.186,59.767
69.082,59.818
68.980,59.868
68.877,59.919
68.757,59.919
68.638,59.919
68.519,59.919
68.418,59.970
68.454,60.071
68.354,60.121
68.255,60.172
68.156,60.223
68.057,60.273
67.941,60.273
67.825,60.273
67.709,60.273
67.612,60.324
67.610,60.425
67.496,60.425
67.494,60.526
67.380,60.526
67.267,60.526
67.153,60.526
67.040,60.526
67.077,60.628
66.965,60.628
66.853,60.628
66.759,60.678
66.667,60.729
66.556,60.729
66.464,60.779
66.354,60.779
66.244,60.779
66.134,60.779
66.025,60.779
65.917,60.779
65.808,60.779
65.700,60.779
65.702,60.881
65.613,60.931
65.651,61.032
65.652,61.134
65.564,61.184
65.476,61.235
65.370,61.235
65.264,61.235
65.231,61.336
65.269,61.437
65.182,61.488
65.078,61.488
64.973,61.488
64.853,61.538
64.750,61.538
64.646,61.538
64.528,61.589
64.426,61.589
64.323,61.589
64.222,61.589
64.120,61.589
64.004,61.640
63.889,61.690
63.789,61.690
63.674,61.741
63.542,61.741
63.429,61.791
63.297,61.791
63.237,61.893
63.209,61.994
63.098,62.045
62.969,62.045
62.840,62.045
62.711,62.045
62.602,62.095
62.608,62.196
62.500,62.247
62.392,62.298
62.266,62.298
62.159,62.348
62.053,62.399
61.948,62.449
61.824,62.449
61.719,62.500
61.665,62.601
61.561,62.652
61.538,62.753
61.436,62.804
61.314,62.804
61.212,62.854
61.092,62.854
60.972,62.854
60.853,62.854
60.753,62.905
60.634,62.905
60.516,62.905
60.525,63.006
60.534,63.107
60.543,63.209
60.445,63.259
60.347,63.310
60.231,63.310
60.134,63.360
60.038,63.411
60.077,63.512
59.981,63.563
59.867,63.563
59.848,63.664
59.734,63.664
59.621,63.664
59.508,63.664
59.462,63.765
59.350,63.765
59.238,63.765
59.127,63.765
59.016,63.765
58.925,63.816
58.834,63.866
58.725,63.866
58.616,63.866
58.507,63.866
58.399,63.866
58.291,63.866
58.183,63.866
58.096,63.917
58.008,63.968
57.902,63.968
57.796,63.968
57.691,63.968
57.585,63.968
57.481,63.968
57.376,63.968
57.311,64.069
57.201,64.119
57.098,64.119
56.995,64.119
56.893,64.119
56.791,64.119
56.728,64.221
56.627,64.221
56.526,64.221
56.425,64.221
56.319,64.271
56.195,64.271
56.071,64.271
56.011,64.372
55.951,64.474
55.828,64.474
55.726,64.524
55.604,64.524
55.483,64.524
55.363,64.524
55.243,64.524
55.123,64.524
55.004,64.524
54.886,64.524
54.787,64.575
54.756,64.676
54.639,64.676
54.522,64.676
54.406,64.676
54.291,64.676
54.175,64.676
54.146,64.777
54.161,64.879
54.067,64.929
53.972,64.980
53.859,64.980
53.746,64.980
53.634,64.980
53.522,64.980
53.411,64.980
53.300,64.980
53.190,64.980
53.080,64.980
52.970,64.980
52.881,65.030
52.772,65.030
52.664,65.030
52.556,65.030
52.468,65.081
52.362,65.081
52.255,65.081
52.169,65.132
52.061,65.182
51.955,65.233
51.850,65.233
51.745,65.283
51.680,65.385
51.577,65.385
51.474,65.385
51.431,65.486
51.388,65.587
51.286,65.587
51.184,65.638
51.082,65.688
50.981,65.739
50.861,65.739
50.742,65.739
50.624,65.739
50.583,65.840
50.485,65.891
50.368,65.891
50.367,65.992
50.250,65.992
50.135,65.992
50.096,66.093
49.981,66.093
49.885,66.144
49.791,66.194
49.696,66.245
49.602,66.296
49.490,66.296
49.378,66.296
49.267,66.296
49.156,66.296
49.102,66.397
48.992,66.397
48.975,66.498
48.885,66.549
48.776,66.549
48.687,66.599
48.653,66.700
48.564,66.751
48.476,66.802
48.369,66.802
48.263,66.802
48.158,66.802
48.052,66.802
47.948,66.802
47.843,66.802
47.740,66.802
47.636,66.802
47.533,66.802
47.431,66.802
47.329,66.802
47.229,66.852
47.166,66.953
47.067,67.004
47.005,67.105
46.888,67.105
46.772,67.105
46.794,67.206
46.782,67.308
46.685,67.358
46.571,67.358
46.457,67.358
46.344,67.358
46.231,67.358
46.119,67.358
46.008,67.358
45.897,67.358
45.786,67.358
45.676,67.358
45.635,67.460
45.526,67.460
45.417,67.460
45.309,67.460
45.220,67.510
45.132,67.561
45.044,67.611
44.938,67.611
44.832,67.611
44.727,67.611
44.626,67.662
44.522,67.662
44.422,67.713
44.319,67.713
44.217,67.713
44.115,67.713
44.013,67.713
43.912,67.713
43.811,67.713
43.715,67.763
43.620,67.814
43.525,67.864
43.412,67.864
43.300,67.864
43.188,67.864
43.077,67.864
42.967,67.864
42.857,67.864
42.766,67.915
42.657,67.915
42.549,67.915
42.441,67.915
42.334,67.915
42.228,67.915
42.171,68.016
42.181,68.117
42.138,68.219
42.033,68.219
41.928,68.219
41.824,68.219
41.726,68.269
41.623,68.269
41.526,68.320
41.424,68.320
41.328,68.370
41.232,68.421
41.137,68.472
41.025,68.472
40.913,68.472
40.820,68.522
40.727,68.573
40.618,68.573
40.508,68.573
40.417,68.623
40.309,68.623
40.202,68.623
40.095,68.623
39.988,68.623
39.882,68.623
39.859,68.725
39.754,68.725
39.650,68.725
39.546,68.725
39.442,68.725
39.346,68.775
39.243,68.775
39.148,68.826
39.047,68.826
38.946,68.826
38.852,68.877
38.742,68.877
38.649,68.927
38.540,68.927
38.449,68.978
38.407,69.079
38.317,69.130
38.210,69.130
38.120,69.180
38.014,69.180
37.909,69.180
37.821,69.231
37.717,69.231
37.613,69.231
37.517,69.281
37.415,69.281
37.320,69.332
37.218,69.332
37.124,69.383
37.024,69.383
36.914,69.383
36.805,69.383
36.697,69.383
36.589,69.383
36.499,69.433
36.436,69.534
36.330,69.534
36.225,69.534
36.137,69.585
36.032,69.585
35.981,69.686
35.878,69.686
35.783,69.737
35.681,69.737
35.587,69.787
35.486,69.787
35.386,69.787
35.278,69.787
35.186,69.838
35.079,69.838
34.972,69.838
34.866,69.838
34.761,69.838
34.672,69.889
34.585,69.939
34.481,69.939
34.378,69.939
34.276,69.939
34.182,69.990
34.089,70.040
33.988,70.040
33.896,70.091
33.789,70.091
33.698,70.142
33.592,70.142
33.486,70.142
33.382,70.142
33.277,70.142
33.174,70.142
33.198,70.243
33.111,70.294
33.009,70.294
32.907,70.294
32.915,70.395
32.822,70.445
32.722,70.445
32.631,70.496
32.524,70.496
32.418,70.496
32.328,70.547
32.224,70.547
32.135,70.597
32.048,70.648
31.961,70.698
31.874,70.749
31.773,70.749
31.680,70.800
31.580,70.800
31.474,70.800
31.368,70.800
31.263,70.800
31.173,70.850
31.070,70.850
30.982,70.901
30.879,70.901
30.778,70.901
30.677,70.901
30.585,70.951
30.478,70.951
30.388,71.002
30.283,71.002
30.179,71.002
30.075,71.002
29.972,71.002
29.885,71.053
29.784,71.053
29.683,71.053
29.675,71.154
29.569,71.154
29.478,71.204
29.409,71.306
29.320,71.356
29.217,71.356
29.155,71.457
29.053,71.457
28.952,71.457
28.860,71.508
28.769,71.559
28.664,71.559
28.574,71.609
28.534,71.711
28.431,71.711
28.329,71.711
28.227,71.711
28.141,71.761
28.040,71.761
27.935,71.761
27.845,71.812
27.776,71.913
27.673,71.913
27.571,71.913
27.484,71.964
27.443,72.065
27.351,72.115
27.247,72.115
27.143,72.115
27.040,72.115
26.951,72.166
26.850,72.166
26.749,72.166
26.644,72.166
26.540,72.166
26.437,72.166
26.334,72.166
26.233,72.166
26.145,72.217
26.045,72.217
25.941,72.217
25.837,72.217
25.735,72.217
25.647,72.267
25.546,72.267
25.445,72.267
25.342,72.267
25.283,72.368
25.180,72.368
25.092,72.419
24.991,72.419
24.904,72.470
24.801,72.470
24.698,72.470
24.609,72.520
24.508,72.520
24.408,72.520
24.305,72.520
24.215,72.571
24.191,72.672
24.090,72.672
23.989,72.672
23.886,72.672
23.799,72.723
23.697,72.723
23.648,72.824
23.548,72.824
23.444,72.824
23.358,72.874
23.268,72.925
23.167,72.925
23.067,72.925
22.980,72.976
22.878,72.976
22.777,72.976
22.677,72.976
22.574,72.976
22.472,72.976
22.370,72.976
22.270,72.976
22.232,73.077
22.130,73.077
22.029,73.077
21.929,73.077
21.826,73.077
21.724,73.077
21.635,73.128
21.532,73.128
21.444,73.178
21.382,73.279
21.282,73.279
21.179,73.279
21.077,73.279
20.991,73.330
20.888,73.330
20.830,73.431
20.743,73.482
20.643,73.482
20.615,73.583
20.514,73.583
20.427,73.634
20.338,73.684
20.236,73.684
20.136,73.684
20.047,73.735
19.959,73.785
19.940,73.887
19.840,73.887
19.805,73.988
19.717,74.038
19.630,74.089
19.528,74.089
19.440,74.140
19.407,74.241
19.305,74.241
19.204,74.241
19.104,74.241
19.016,74.291
18.915,74.291
18.813,74.291
18.713,74.291
18.611,74.291
18.510,74.291
18.422,74.342
18.397,74.443
18.296,74.443
18.194,74.443
18.093,74.443
17.992,74.443
17.891,74.443
17.789,74.443
17.689,74.443
17.587,74.443
17.487,74.443
17.386,74.443
17.286,74.443
17.185,74.443
17.083,74.443
16.996,74.494
16.894,74.494
16.794,74.494
16.693,74.494
16.592,74.494
16.491,74.494
16.390,74.494
16.289,74.494
16.188,74.494
16.087,74.494
15.986,74.494
15.886,74.494
15.786,74.494
15.685,74.494
15.583,74.494
15.482,74.494
15.381,74.494
15.281,74.494
15.180,74.494
15.079,74.494
14.978,74.494


==> data/leigh_retrained_hyperopted_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
91.111,2.075
91.304,2.126
91.489,2.176
91.667,2.227
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
89.231,2.935
89.394,2.986
89.552,3.036
89.706,3.087
88.406,3.087
88.571,3.138
88.732,3.188
88.889,3.239
89.041,3.289
89.189,3.340
89.333,3.391
88.158,3.391
88.312,3.441
88.462,3.492
88.608,3.543
88.750,3.593
88.889,3.644
89.024,3.694
89.157,3.745
89.286,3.796
89.412,3.846
89.535,3.897
89.655,3.947
88.636,3.947
88.764,3.998
88.889,4.049
89.011,4.099
89.130,4.150
89.247,4.200
89.362,4.251
89.474,4.302
89.583,4.352
89.691,4.403
89.796,4.453
88.889,4.453
89.000,4.504
89.109,4.555
88.235,4.555
88.350,4.605
88.462,4.656
88.571,4.706
88.679,4.757
88.785,4.808
88.889,4.858
88.991,4.909
89.091,4.960
89.189,5.010
89.286,5.061
89.381,5.111
89.474,5.162
89.565,5.213
89.655,5.263
89.744,5.314
89.831,5.364
90.000,5.466
90.164,5.567
89.516,5.617
89.683,5.719
89.844,5.820
90.000,5.921
90.152,6.022
90.299,6.123
90.441,6.225
90.580,6.326
90.714,6.427
90.845,6.528
90.278,6.579
90.411,6.680
90.541,6.781
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
90.446,7.186
90.566,7.287
90.683,7.389
90.798,7.490
90.909,7.591
90.419,7.642
90.533,7.743
90.643,7.844
90.173,7.895
90.286,7.996
90.395,8.097
90.503,8.198
90.608,8.300
90.710,8.401
90.217,8.401
90.323,8.502
90.426,8.603
89.947,8.603
90.052,8.704
90.155,8.806
90.256,8.907
90.355,9.008
90.452,9.109
90.000,9.109
90.099,9.211
90.196,9.312
89.806,9.362
89.904,9.464
90.000,9.565
90.094,9.666
90.187,9.767
90.278,9.868
90.367,9.970
90.000,10.020
90.090,10.121
89.686,10.121
89.778,10.223
89.868,10.324
89.474,10.324
89.565,10.425
89.655,10.526
89.744,10.628
89.831,10.729
89.916,10.830
90.000,10.931
90.083,11.032
90.164,11.134
90.244,11.235
90.323,11.336
90.400,11.437
90.476,11.538
90.551,11.640
90.625,11.741
90.272,11.741
90.347,11.842
90.421,11.943
90.494,12.045
90.566,12.146
90.637,12.247
90.706,12.348
90.370,12.348
90.441,12.449
90.110,12.449
90.182,12.551
90.253,12.652
90.323,12.753
90.000,12.753
90.071,12.854
90.141,12.955
90.210,13.057
89.931,13.107
90.000,13.209
90.068,13.310
90.136,13.411
90.203,13.512
90.268,13.613
90.333,13.715
90.397,13.816
90.461,13.917
90.523,14.018
90.260,14.069
90.323,14.170
90.385,14.271
90.096,14.271
89.841,14.322
89.590,14.372
89.655,14.474
89.720,14.575
89.783,14.676
89.846,14.777
89.602,14.828
89.666,14.929
89.728,15.030
89.790,15.132
89.851,15.233
89.583,15.233
89.645,15.334
89.706,15.435
89.766,15.536
89.826,15.638
89.884,15.739
89.943,15.840
90.000,15.941
90.057,16.043
89.831,16.093
89.577,16.093
89.636,16.194
89.415,16.245
89.474,16.346
89.532,16.447
89.589,16.549
89.646,16.650
89.702,16.751
89.757,16.852
89.812,16.953
89.867,17.055
89.920,17.156
89.683,17.156
89.446,17.156
89.501,17.257
89.556,17.358
89.610,17.460
89.664,17.561
89.717,17.662
89.770,17.763
89.822,17.864
89.873,17.966
89.924,18.067
89.698,18.067
89.750,18.168
89.801,18.269
89.851,18.370
89.655,18.421
89.706,18.522
89.487,18.522
89.538,18.623
89.588,18.725
89.639,18.826
89.688,18.927
89.737,19.028
89.786,19.130
89.573,19.130
89.623,19.231
89.671,19.332
89.720,19.433
89.767,19.534
89.583,19.585
89.631,19.686
89.679,19.787
89.474,19.787
89.522,19.889
89.318,19.889
89.140,19.939
89.189,20.040
89.238,20.142
89.286,20.243
89.333,20.344
89.159,20.395
89.207,20.496
89.254,20.597
89.301,20.698
89.348,20.800
89.394,20.901
89.440,21.002
89.247,21.002
89.293,21.103
89.103,21.103
89.149,21.204
88.983,21.255
89.030,21.356
89.076,21.457
89.121,21.559
88.935,21.559
88.981,21.660
89.027,21.761
88.866,21.812
88.912,21.913
88.753,21.964
88.798,22.065
88.844,22.166
88.889,22.267
88.732,22.318
88.554,22.318
88.600,22.419
88.645,22.520
88.690,22.621
88.538,22.672
88.583,22.773
88.409,22.773
88.454,22.874
88.499,22.976
88.327,22.976
88.155,22.976
88.201,23.077
88.247,23.178
88.100,23.229
88.145,23.330
88.000,23.381
87.856,23.431
87.902,23.532
87.947,23.634
87.992,23.735
88.037,23.836
88.082,23.937
87.918,23.937
87.755,23.937
87.593,23.937
87.431,23.937
87.269,23.937
87.132,23.988
86.972,23.988
86.813,23.988
86.861,24.089
86.727,24.140
86.570,24.140
86.618,24.241
86.462,24.241
86.511,24.342
86.559,24.443
86.404,24.443
86.250,24.443
86.121,24.494
85.993,24.545
85.841,24.545
85.891,24.646
85.764,24.696
85.814,24.798
85.864,24.899
85.913,25.000
85.962,25.101
85.838,25.152
85.886,25.253
85.935,25.354
85.788,25.354
85.641,25.354
85.690,25.455
85.739,25.557
85.618,25.607
85.497,25.658
85.546,25.759
85.427,25.810
85.284,25.810
85.142,25.810
85.000,25.810
84.859,25.810
84.743,25.860
84.603,25.860
84.653,25.962
84.514,25.962
84.375,25.962
84.426,26.063
84.314,26.113
84.176,26.113
84.065,26.164
83.929,26.164
83.981,26.265
84.032,26.366
84.084,26.468
83.974,26.518
83.866,26.569
83.758,26.619
83.810,26.721
83.861,26.822
83.728,26.822
83.780,26.923
83.648,26.923
83.516,26.923
83.568,27.024
83.619,27.126
83.489,27.126
83.540,27.227
83.437,27.277
83.333,27.328
83.205,27.328
83.257,27.429
83.155,27.480
83.206,27.581
83.105,27.632
82.979,27.632
82.853,27.632
82.727,27.632
82.602,27.632
82.504,27.682
82.556,27.783
82.459,27.834
82.511,27.935
82.563,28.036
82.467,28.087
82.519,28.188
82.422,28.239
82.327,28.289
82.379,28.391
82.284,28.441
82.190,28.492
82.242,28.593
82.148,28.644
82.029,28.644
81.910,28.644
81.962,28.745
81.871,28.796
81.923,28.897
81.805,28.897
81.714,28.947
81.766,29.049
81.650,29.049
81.702,29.150
81.754,29.251
81.638,29.251
81.523,29.251
81.408,29.251
81.461,29.352
81.513,29.453
81.564,29.555
81.450,29.555
81.502,29.656
81.389,29.656
81.440,29.757
81.492,29.858
81.379,29.858
81.293,29.909
81.096,29.960
80.900,30.010
80.790,30.010
80.680,30.010
80.733,30.111
80.623,30.111
80.514,30.111
80.405,30.111
80.297,30.111
80.242,30.213
80.187,30.314
80.240,30.415
80.186,30.516
80.239,30.617
80.132,30.617
80.185,30.719
80.000,30.769
79.895,30.769
79.790,30.769
79.685,30.769
79.739,30.870
79.791,30.972
79.740,31.073
79.637,31.073
79.690,31.174
79.510,31.225
79.563,31.326
79.461,31.326
79.284,31.377
79.236,31.478
79.135,31.478
79.188,31.579
79.241,31.680
79.140,31.680
78.967,31.731
79.020,31.832
78.849,31.883
78.678,31.933
78.731,32.034
78.563,32.085
78.616,32.186
78.668,32.287
78.721,32.389
78.773,32.490
78.825,32.591
78.632,32.591
78.589,32.692
78.641,32.794
78.692,32.895
78.528,32.945
78.486,33.047
78.443,33.148
78.401,33.249
78.452,33.350
78.410,33.451
78.462,33.553
78.512,33.654
78.471,33.755
78.521,33.856
78.363,33.907
78.180,33.907
78.231,34.008
78.049,34.008
77.894,34.059
77.855,34.160
77.906,34.261
77.867,34.362
77.829,34.464
77.651,34.464
77.702,34.565
77.753,34.666
77.803,34.767
77.627,34.767
77.678,34.868
77.728,34.970
77.778,35.071
77.740,35.172
77.703,35.273
77.753,35.374
77.605,35.425
77.459,35.476
77.423,35.577
77.473,35.678
77.437,35.779
77.486,35.881
77.535,35.982
77.584,36.083
77.416,36.083
77.465,36.184
77.322,36.235
77.180,36.285
77.146,36.387
77.195,36.488
77.244,36.589
77.210,36.690
77.258,36.791
77.306,36.893
77.273,36.994
77.321,37.095
77.158,37.095
77.206,37.196
77.254,37.298
77.116,37.348
76.955,37.348
76.819,37.399
76.660,37.399
76.501,37.399
76.550,37.500
76.392,37.500
76.259,37.551
76.230,37.652
76.098,37.702
76.069,37.804
75.939,37.854
75.911,37.955
75.883,38.057
75.932,38.158
75.904,38.259
75.776,38.310
75.624,38.310
75.673,38.411
75.721,38.512
75.694,38.613
75.743,38.715
75.617,38.765
75.468,38.765
75.320,38.765
75.368,38.866
75.245,38.917
75.220,39.018
75.097,39.069
75.146,39.170
75.121,39.271
75.000,39.322
74.976,39.423
74.832,39.423
74.880,39.524
74.737,39.524
74.785,39.626
74.833,39.727
74.715,39.777
74.692,39.879
74.669,39.980
74.528,39.980
74.506,40.081
74.484,40.182
74.462,40.283
74.440,40.385
74.302,40.385
74.280,40.486
74.328,40.587
74.191,40.587
74.077,40.638
74.125,40.739
74.173,40.840
74.037,40.840
74.016,40.941
73.905,40.992
73.794,41.043
73.684,41.093
73.732,41.194
73.599,41.194
73.490,41.245
73.537,41.346
73.519,41.447
73.387,41.447
73.280,41.498
73.173,41.549
73.043,41.549
72.937,41.599
72.832,41.650
72.703,41.650
72.575,41.650
72.559,41.751
72.608,41.852
72.656,41.953
72.528,41.953
72.576,42.055
72.474,42.105
72.522,42.206
72.569,42.308
72.468,42.358
72.515,42.460
72.390,42.460
72.289,42.510
72.189,42.561
72.175,42.662
72.075,42.713
72.061,42.814
71.963,42.864
71.949,42.966
71.851,43.016
71.730,43.016
71.778,43.117
71.657,43.117
71.704,43.219
71.608,43.269
71.488,43.269
71.536,43.370
71.583,43.472
71.571,43.573
71.618,43.674
71.523,43.725
71.511,43.826
71.417,43.877
71.405,43.978
71.452,44.079
71.358,44.130
71.265,44.180
71.149,44.180
71.033,44.180
71.080,44.281
71.070,44.383
71.059,44.484
70.944,44.484
70.853,44.534
70.843,44.636
70.890,44.737
70.777,44.737
70.663,44.737
70.710,44.838
70.598,44.838
70.588,44.939
70.476,44.939
70.365,44.939
70.411,45.040
70.403,45.142
70.292,45.142
70.338,45.243
70.251,45.294
70.243,45.395
70.234,45.496
70.226,45.597
70.117,45.597
70.008,45.597
70.000,45.698
69.992,45.800
69.854,45.850
69.846,45.951
69.739,45.951
69.732,46.053
69.625,46.053
69.618,46.154
69.665,46.255
69.559,46.255
69.499,46.356
69.493,46.457
69.388,46.457
69.382,46.559
69.277,46.559
69.323,46.660
69.190,46.711
69.185,46.812
69.053,46.862
68.922,46.913
68.917,47.014
68.815,47.014
68.713,47.014
68.612,47.014
68.658,47.115
68.557,47.115
68.603,47.217
68.548,47.318
68.448,47.318
68.348,47.318
68.198,47.318
68.073,47.368
67.948,47.419
67.824,47.470
67.821,47.571
67.675,47.571
67.529,47.571
67.407,47.621
67.357,47.723
67.213,47.723
67.070,47.723
66.927,47.723
66.785,47.723
66.667,47.773
66.549,47.824
66.433,47.874
66.387,47.976
66.387,48.077
66.272,48.128
66.134,48.128
66.181,48.229
66.043,48.229
65.930,48.279
65.817,48.330
65.704,48.381
65.706,48.482
65.663,48.583
65.710,48.684
65.599,48.735
65.602,48.836
65.468,48.836
65.426,48.937
65.294,48.937
65.341,49.038
65.209,49.038
65.077,49.038
64.970,49.089
64.840,49.089
64.800,49.190
64.694,49.241
64.698,49.342
64.570,49.342
64.442,49.342
64.338,49.393
64.234,49.443
64.108,49.443
63.982,49.443
63.987,49.545
63.862,49.545
63.761,49.595
63.636,49.595
63.601,49.696
63.501,49.747
63.402,49.798
63.280,49.798
63.182,49.848
63.060,49.848
63.027,49.949
62.930,50.000
62.810,50.000
62.714,50.051
62.722,50.152
62.626,50.202
62.508,50.202
62.476,50.304
62.359,50.304
62.328,50.405
62.235,50.455
62.118,50.455
62.002,50.455
61.911,50.506
61.796,50.506
61.805,50.607
61.714,50.658
61.600,50.658
61.486,50.658
61.373,50.658
61.383,50.759
61.271,50.759
61.182,50.810
61.071,50.810
60.959,50.810
60.848,50.810
60.859,50.911
60.906,51.012
60.820,51.063
60.710,51.063
60.601,51.063
60.648,51.164
60.622,51.265
60.501,51.316
60.393,51.316
60.285,51.316
60.178,51.316
60.071,51.316
59.965,51.316
60.012,51.417
59.906,51.417
59.788,51.468
59.683,51.468
59.578,51.468
59.521,51.569
59.417,51.569
59.302,51.619
59.199,51.619
59.096,51.619
58.994,51.619
58.973,51.721
58.986,51.822
58.884,51.822
58.783,51.822
58.682,51.822
58.581,51.822
58.481,51.822
58.381,51.822
58.248,51.822
58.140,51.872
58.088,51.974
58.070,52.075
58.019,52.176
57.889,52.176
57.783,52.227
57.654,52.227
57.525,52.227
57.397,52.227
57.293,52.277
57.167,52.277
57.040,52.277
56.915,52.277
56.789,52.277
56.665,52.277
56.541,52.277
56.441,52.328
56.427,52.429
56.328,52.480
56.314,52.581
56.193,52.581
56.071,52.581
55.974,52.632
56.022,52.733
55.925,52.783
55.805,52.783
55.710,52.834
55.615,52.885
55.520,52.935
55.426,52.986
55.309,52.986
55.192,52.986
55.100,53.036
55.008,53.087
54.893,53.087
54.802,53.138
54.688,53.138
54.597,53.188
54.560,53.289
54.470,53.340
54.381,53.391
54.270,53.391
54.158,53.391
54.047,53.391
53.960,53.441
53.850,53.441
53.740,53.441
53.628,53.492
53.519,53.492
53.407,53.543
53.296,53.593
53.186,53.644
53.077,53.694
52.968,53.745
52.859,53.796
52.752,53.846
52.647,53.846
52.543,53.846
52.437,53.897
52.334,53.897
52.231,53.897
52.127,53.947
52.025,53.947
51.924,53.947
51.920,54.049
51.942,54.150
51.841,54.150
51.812,54.251
51.688,54.251
51.587,54.302
51.463,54.302
51.340,54.302
51.362,54.403
51.239,54.403
51.237,54.504
51.115,54.504
50.994,54.504
50.897,54.555
50.800,54.605
50.681,54.605
50.562,54.605
50.467,54.656
50.350,54.656
50.233,54.656
50.116,54.656
50.000,54.656
49.885,54.656
49.770,54.656
49.655,54.656
49.541,54.656
49.428,54.656
49.315,54.656
49.203,54.656
49.091,54.656
48.980,54.656
48.892,54.706
48.805,54.757
48.695,54.757
48.586,54.757
48.477,54.757
48.458,54.858
48.350,54.858
48.242,54.858
48.135,54.858
48.028,54.858
47.922,54.858
47.818,54.909
47.713,54.909
47.611,54.960
47.509,55.010
47.405,55.010
47.302,55.010
47.199,55.010
47.097,55.010
46.995,55.010
46.894,55.010
46.793,55.010
46.692,55.010
46.658,55.111
46.538,55.111
46.442,55.162
46.324,55.162
46.206,55.162
46.089,55.162
46.134,55.263
46.040,55.314
45.924,55.314
45.809,55.314
45.694,55.314
45.580,55.314
45.466,55.314
45.353,55.314
45.263,55.364
45.151,55.364
45.062,55.415
44.951,55.415
44.840,55.415
44.730,55.415
44.621,55.415
44.512,55.415
44.408,55.466
44.301,55.466
44.194,55.466
44.087,55.466
43.986,55.516
43.960,55.617
43.855,55.617
43.750,55.617
43.760,55.719
43.735,55.820
43.631,55.820
43.528,55.820
43.430,55.870
43.333,55.921
43.232,55.921
43.130,55.921
43.030,55.921
42.935,55.972
42.818,55.972
42.725,56.022
42.610,56.022
42.517,56.073
42.464,56.174
42.350,56.174
42.237,56.174
42.125,56.174
42.036,56.225
41.925,56.225
41.814,56.225
41.704,56.225
41.617,56.275
41.508,56.275
41.521,56.377
41.434,56.427
41.327,56.427
41.226,56.478
41.255,56.579
41.148,56.579
41.043,56.579
40.937,56.579
40.833,56.579
40.729,56.579
40.632,56.630
40.529,56.630
40.426,56.630
40.324,56.630
40.223,56.630
40.122,56.630
40.029,56.680
40.000,56.781
39.908,56.832
39.879,56.933
39.767,56.933
39.711,57.034
39.621,57.085
39.510,57.085
39.399,57.085
39.289,57.085
39.180,57.085
39.072,57.085
38.964,57.085
38.856,57.085
38.750,57.085
38.685,57.186
38.580,57.186
38.475,57.186
38.378,57.237
38.282,57.287
38.187,57.338
38.084,57.338
37.982,57.338
37.880,57.338
37.779,57.338
37.679,57.338
37.587,57.389
37.475,57.389
37.364,57.389
37.254,57.389
37.144,57.389
37.055,57.439
36.967,57.490
36.859,57.490
36.752,57.490
36.645,57.490
36.539,57.490
36.434,57.490
36.329,57.490
36.233,57.540
36.130,57.540
36.027,57.540
35.924,57.540
35.822,57.540
35.721,57.540
35.705,57.642
35.614,57.692
35.503,57.692
35.393,57.692
35.303,57.743
35.194,57.743
35.106,57.794
34.998,57.794
34.911,57.844
34.825,57.895
34.719,57.895
34.614,57.895
34.519,57.945
34.415,57.945
34.312,57.945
34.210,57.945
34.108,57.945
34.007,57.945
33.906,57.945
33.806,57.945
33.696,57.945
33.607,57.996
33.499,57.996
33.411,58.047
33.304,58.047
33.218,58.097
33.112,58.097
33.007,58.097
32.903,58.097
32.810,58.148
32.707,58.148
32.699,58.249
32.597,58.249
32.506,58.300
32.470,58.401
32.370,58.401
32.262,58.401
32.154,58.401
32.047,58.401
31.959,58.451
31.853,58.451
31.748,58.451
31.654,58.502
31.560,58.553
31.457,58.553
31.355,58.553
31.253,58.553
31.152,58.553
31.052,58.553
30.944,58.553
30.837,58.553
30.808,58.654
30.720,58.704
30.615,58.704
30.529,58.755
30.425,58.755
30.332,58.806
30.229,58.806
30.127,58.806
30.026,58.806
29.925,58.806
29.818,58.806
29.711,58.806
29.623,58.856
29.518,58.856
29.413,58.856
29.309,58.856
29.217,58.907
29.125,58.957
29.023,58.957
28.923,58.957
28.833,59.008
28.744,59.059
28.638,59.059
28.533,59.059
28.429,59.059
28.325,59.059
28.233,59.109
28.131,59.109
28.030,59.109
27.940,59.160
27.833,59.160
27.728,59.160
27.709,59.261
27.622,59.312
27.518,59.312
27.426,59.362
27.324,59.362
27.233,59.413
27.132,59.413
27.043,59.464
26.954,59.514
26.849,59.514
26.746,59.514
26.659,59.565
26.557,59.565
26.455,59.565
26.355,59.565
26.265,59.615
26.160,59.615
26.073,59.666
25.969,59.666
25.867,59.666
25.765,59.666
25.664,59.666
25.564,59.666
25.459,59.666
25.355,59.666
25.268,59.717
25.181,59.767
25.080,59.767
24.979,59.767
24.968,59.868
24.863,59.868
24.759,59.868
24.734,59.970
24.647,60.020
24.545,60.020
24.454,60.071
24.354,60.071
24.265,60.121
24.161,60.121
24.074,60.172
23.987,60.223
23.896,60.273
23.796,60.273
23.692,60.273
23.604,60.324
23.502,60.324
23.415,60.374
23.314,60.374
23.210,60.374
23.107,60.374
23.004,60.374
22.917,60.425
22.817,60.425
22.713,60.425
22.609,60.425
22.522,60.476
22.420,60.476
22.320,60.476
22.216,60.476
22.113,60.476
22.011,60.476
21.911,60.476
21.807,60.476
21.704,60.476
21.602,60.476
21.501,60.476
21.411,60.526
21.308,60.526
21.206,60.526
21.181,60.628
21.080,60.628
20.991,60.678
20.902,60.729
20.801,60.729
20.700,60.729
20.597,60.729
20.495,60.729
20.394,60.729
20.308,60.779
20.266,60.881
20.164,60.881
20.063,60.881
19.960,60.881
19.858,60.881
19.770,60.931
19.670,60.931
19.568,60.931
19.466,60.931
19.366,60.931
19.264,60.931
19.176,60.982
19.076,60.982
18.973,60.982
18.872,60.982
18.769,60.982
18.668,60.982
18.567,60.982
18.465,60.982
18.363,60.982
18.263,60.982
18.161,60.982
18.073,61.032
17.970,61.032
17.869,61.032
17.781,61.083
17.680,61.083
17.579,61.083
17.492,61.134
17.391,61.134
17.289,61.134
17.188,61.134
17.086,61.134
16.985,61.134
16.966,61.235
16.864,61.235
16.764,61.235
16.676,61.285
16.575,61.285
16.474,61.285
16.432,61.387
16.330,61.387
16.243,61.437
16.155,61.488
16.054,61.488
15.953,61.488
15.851,61.488
15.751,61.488
15.649,61.488
15.562,61.538
15.461,61.538
15.374,61.589
15.274,61.589
15.187,61.640
15.085,61.640
14.985,61.640
14.885,61.640
14.783,61.640
14.682,61.640
14.582,61.640
14.481,61.640
14.380,61.640
14.279,61.640
14.178,61.640
14.076,61.640
13.976,61.640
13.876,61.640
13.775,61.640
13.675,61.640
13.574,61.640
13.473,61.640
13.373,61.640
13.272,61.640
13.172,61.640
13.071,61.640
12.971,61.640
12.871,61.640
12.770,61.640
12.669,61.640
12.568,61.640
12.468,61.640


==> data/leigh_retrained_hyperopted_0.3_fast.csv <==
prec,rec
100.000,0.051
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
93.750,1.518
91.892,1.721
93.023,2.024
91.111,2.075
89.796,2.227
90.909,2.530
89.231,2.935
88.158,3.391
89.157,3.745
88.235,4.555
89.189,5.010
90.083,5.516
90.647,6.377
90.683,7.389
90.710,8.401
90.000,9.109
90.090,10.121
90.164,11.134
90.530,12.095
90.210,13.057
90.523,14.018
89.815,14.727
89.884,15.739
89.702,16.751
89.770,17.763
89.614,18.775
89.679,19.787
89.325,20.749
89.004,21.711
88.713,22.672
88.000,23.381
87.132,23.988
86.121,24.494
85.666,25.405
84.743,25.860
83.974,26.518
83.333,27.328
82.459,27.834
81.936,28.694
81.476,29.605
80.514,30.111
79.685,30.769
79.241,31.680
78.825,32.591
78.462,33.553
77.867,34.362
77.753,35.374
77.263,36.285
77.254,37.298
76.259,37.551
75.649,38.360
75.097,39.221
74.482,40.030
74.016,40.941
73.173,41.549
72.530,42.358
71.730,43.016
71.405,43.978
70.720,44.737
70.171,45.597
69.499,46.356
68.713,47.014
67.775,47.470
66.785,47.723
65.930,48.279
65.253,49.038
64.319,49.443
63.361,49.798
62.453,50.253
61.524,50.658
60.601,51.063
59.683,51.468
58.716,51.822
57.783,52.227
56.758,52.277
55.895,52.783
54.921,53.087
53.964,53.391
52.997,53.694
52.025,53.947
51.188,54.504
50.186,54.656
49.180,54.656
48.199,54.858
47.199,55.010
46.206,55.162
45.225,55.364
44.229,55.466
43.333,55.921
42.350,56.174
41.373,56.427
40.383,56.630
39.482,57.085
38.475,57.186
37.488,57.389
36.492,57.490
35.503,57.692
34.530,57.945
33.528,57.996
32.560,58.249
31.585,58.502
30.599,58.704
29.608,58.856
28.624,59.059
27.655,59.312
26.673,59.514
25.681,59.666
24.724,59.970
23.768,60.273
22.778,60.425
21.779,60.476
20.808,60.729
19.819,60.881
18.822,60.982
17.822,61.032
16.841,61.235
15.872,61.488
14.883,61.640
13.882,61.640
12.881,61.640


==> data/leigh_retrained_hyperopted_0.3_meta.csv <==
auc,f1,eer
46.315,56.028,53.492


==> data/leigh_retrained_hyperopted_fast.csv <==
prec,rec
100.000,0.051
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
93.750,1.518
91.892,1.721
93.023,2.024
91.111,2.075
89.796,2.227
90.909,2.530
89.231,2.935
90.278,3.289
91.011,4.099
91.919,4.605
92.373,5.516
92.754,6.478
92.453,7.439
92.265,8.451
92.118,9.464
91.480,10.324
91.770,11.285
92.045,12.298
91.958,13.310
92.182,14.322
91.167,14.626
91.150,15.638
91.597,16.549
91.293,17.510
91.500,18.522
91.686,19.534
91.176,20.395
91.361,21.407
90.928,22.318
90.748,23.330
89.943,23.988
89.011,24.595
88.121,25.152
87.925,26.164
86.921,26.569
86.262,27.328
85.846,28.239
85.481,29.200
84.670,29.909
84.371,30.870
83.646,31.579
83.290,32.540
82.685,33.350
82.139,34.211
82.172,35.223
81.693,36.134
81.737,37.146
81.405,38.107
81.283,39.119
80.675,39.929
80.398,40.891
80.310,41.903
79.887,42.814
79.577,43.775
79.211,44.737
78.690,45.597
78.450,46.609
78.138,47.571
77.778,48.532
77.637,49.545
77.382,50.557
76.929,51.468
76.366,52.328
75.685,53.087
74.876,53.694
74.345,54.555
73.972,55.516
73.368,56.326
72.616,57.034
71.816,57.642
71.208,58.451
70.446,59.109
69.617,59.717
68.598,59.919
67.632,60.273
66.685,60.678
65.664,60.779
64.992,61.538
63.971,61.640
63.033,62.045
62.085,62.399
61.182,62.854
60.289,63.310
59.378,63.765
58.372,63.866
57.376,63.968
56.400,64.221
55.435,64.524
54.429,64.676
53.455,64.980
52.447,65.081
51.474,65.385
50.583,65.840
49.659,66.245
48.704,66.549
47.722,66.802
46.775,67.156
45.786,67.358
44.817,67.611
43.811,67.713
42.816,67.864
41.876,68.219
40.901,68.472
39.906,68.623
38.924,68.826
37.983,69.180
36.994,69.383
36.014,69.585
35.043,69.838
34.063,70.040
33.095,70.294
32.135,70.597
31.167,70.850
30.172,71.002
29.235,71.356
28.295,71.711
27.378,72.115
26.378,72.166
25.382,72.267
24.412,72.520
23.459,72.824
22.468,72.976
21.486,73.178
20.569,73.583
19.701,74.089
18.720,74.291
17.729,74.443
16.729,74.494
15.728,74.494


==> data/leigh_retrained_hyperopted_meta.csv <==
auc,f1,eer
57.220,64.348,62.298


==> data/leigh_retrained_meta.csv <==
auc,f1,eer
55.930,60.665,59.666


==> data/leigh_untrained.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
72.222,0.658
68.421,0.658
70.000,0.709
71.429,0.759
72.727,0.810
69.565,0.810
70.833,0.860
72.000,0.911
73.077,0.962
74.074,1.012
71.429,1.012
68.966,1.012
70.000,1.063
67.742,1.063
65.625,1.063
66.667,1.113
67.647,1.164
65.714,1.164
66.667,1.215
64.865,1.215
63.158,1.215
61.538,1.215
62.500,1.265
60.976,1.265
61.905,1.316
62.791,1.366
63.636,1.417
62.222,1.417
63.043,1.468
61.702,1.468
62.500,1.518
61.224,1.518
62.000,1.569
62.745,1.619
63.462,1.670
62.264,1.670
62.963,1.721
63.636,1.771
64.286,1.822
64.912,1.872
63.793,1.872
62.712,1.872
61.667,1.872
62.295,1.923
62.903,1.974
63.492,2.024
64.062,2.075
63.077,2.075
62.121,2.075
62.687,2.126
63.235,2.176
62.319,2.176
61.429,2.176
60.563,2.176
61.111,2.227
61.644,2.277
60.811,2.277
61.333,2.328
60.526,2.328
59.740,2.328
60.256,2.379
59.494,2.379
58.750,2.379
59.259,2.429
58.537,2.429
57.831,2.429
57.143,2.429
57.647,2.480
58.140,2.530
57.471,2.530
56.818,2.530
57.303,2.581
57.778,2.632
57.143,2.632
57.609,2.682
58.065,2.733
58.511,2.783
57.895,2.783
58.333,2.834
58.763,2.885
59.184,2.935
59.596,2.986
60.000,3.036
60.396,3.087
60.784,3.138
60.194,3.138
60.577,3.188
60.952,3.239
60.377,3.239
59.813,3.239
59.259,3.239
59.633,3.289
60.000,3.340
59.459,3.340
59.821,3.391
60.177,3.441
59.649,3.441
60.000,3.492
60.345,3.543
60.684,3.593
61.017,3.644
60.504,3.644
60.833,3.694
60.331,3.694
60.656,3.745
60.976,3.796
61.290,3.846
60.800,3.846
60.317,3.846
60.630,3.897
60.938,3.947
61.240,3.998
60.769,3.998
60.305,3.998
59.848,3.998
59.398,3.998
59.701,4.049
60.000,4.099
60.294,4.150
60.584,4.200
60.870,4.251
61.151,4.302
61.429,4.352
60.993,4.352
60.563,4.352
60.839,4.403
61.111,4.453
61.379,4.504
61.644,4.555
61.905,4.605
61.486,4.605
61.745,4.656
61.333,4.656
60.927,4.656
60.526,4.656
60.784,4.706
60.390,4.706
60.000,4.706
60.256,4.757
59.873,4.757
59.494,4.757
59.748,4.808
59.375,4.808
59.627,4.858
59.259,4.858
58.896,4.858
58.537,4.858
58.788,4.909
58.434,4.909
58.084,4.909
57.738,4.909
57.988,4.960
58.235,5.010
57.895,5.010
57.558,5.010
57.225,5.010
57.471,5.061
57.714,5.111
57.955,5.162
58.192,5.213
58.427,5.263
58.659,5.314
58.889,5.364
59.116,5.415
59.341,5.466
59.563,5.516
59.239,5.516
59.459,5.567
59.677,5.617
59.358,5.617
59.574,5.668
59.788,5.719
59.474,5.719
59.686,5.769
59.896,5.820
60.104,5.870
59.794,5.870
59.487,5.870
59.184,5.870
59.391,5.921
59.091,5.921
58.794,5.921
58.500,5.921
58.706,5.972
58.911,6.022
58.621,6.022
58.824,6.073
59.024,6.123
58.738,6.123
58.454,6.123
58.173,6.123
57.895,6.123
58.095,6.174
58.294,6.225
58.491,6.275
58.685,6.326
58.879,6.377
59.070,6.427
59.259,6.478
59.447,6.528
59.633,6.579
59.817,6.630
60.000,6.680
59.729,6.680
59.910,6.731
60.090,6.781
60.268,6.832
60.000,6.832
60.177,6.883
60.352,6.933
60.526,6.984
60.699,7.034
60.870,7.085
61.039,7.136
61.207,7.186
60.944,7.186
61.111,7.237
61.277,7.287
61.441,7.338
61.181,7.338
61.345,7.389
61.506,7.439
61.250,7.439
61.411,7.490
61.570,7.540
61.728,7.591
61.885,7.642
62.041,7.692
61.789,7.692
61.943,7.743
62.097,7.794
62.249,7.844
62.400,7.895
62.550,7.945
62.698,7.996
62.846,8.047
62.992,8.097
62.745,8.097
62.891,8.148
63.035,8.198
63.178,8.249
63.320,8.300
63.462,8.350
63.602,8.401
63.740,8.451
63.498,8.451
63.636,8.502
63.774,8.553
63.534,8.553
63.670,8.603
63.806,8.654
63.569,8.654
63.704,8.704
63.469,8.704
63.235,8.704
63.370,8.755
63.139,8.755
63.273,8.806
63.406,8.856
63.177,8.856
63.309,8.907
63.441,8.957
63.571,9.008
63.701,9.059
63.830,9.109
63.958,9.160
64.085,9.211
63.860,9.211
63.986,9.261
64.111,9.312
63.889,9.312
64.014,9.362
64.138,9.413
64.261,9.464
64.384,9.514
64.505,9.565
64.626,9.615
64.746,9.666
64.865,9.717
64.983,9.767
65.101,9.818
65.217,9.868
65.333,9.919
65.116,9.919
65.232,9.970
65.347,10.020
65.461,10.071
65.574,10.121
65.686,10.172
65.472,10.172
65.584,10.223
65.696,10.273
65.806,10.324
65.916,10.374
66.026,10.425
66.134,10.476
66.242,10.526
66.032,10.526
66.139,10.577
66.246,10.628
66.352,10.678
66.144,10.678
66.250,10.729
66.355,10.779
66.460,10.830
66.563,10.881
66.667,10.931
66.769,10.982
66.871,11.032
66.667,11.032
66.768,11.083
66.869,11.134
66.970,11.184
67.069,11.235
67.169,11.285
67.267,11.336
67.365,11.387
67.463,11.437
67.560,11.488
67.656,11.538
67.751,11.589
67.847,11.640
67.941,11.690
68.035,11.741
68.129,11.791
68.222,11.842
68.314,11.893
68.406,11.943
68.497,11.994
68.588,12.045
68.678,12.095
68.481,12.095
68.286,12.095
68.376,12.146
68.466,12.196
68.555,12.247
68.362,12.247
68.451,12.298
68.539,12.348
68.627,12.399
68.436,12.399
68.245,12.399
68.333,12.449
68.421,12.500
68.508,12.551
68.595,12.601
68.681,12.652
68.852,12.753
68.750,12.804
68.919,12.905
69.086,13.006
68.901,13.006
69.067,13.107
69.231,13.209
69.129,13.259
69.291,13.360
69.110,13.360
69.271,13.462
69.091,13.462
68.992,13.512
68.814,13.512
68.638,13.512
68.798,13.613
68.622,13.613
68.448,13.613
68.354,13.664
68.262,13.715
68.421,13.816
68.579,13.917
68.408,13.917
68.564,14.018
68.719,14.119
68.627,14.170
68.460,14.170
68.370,14.221
68.204,14.221
68.357,14.322
68.193,14.322
68.345,14.423
68.182,14.423
68.333,14.524
68.483,14.626
68.632,14.727
68.471,14.727
68.384,14.777
68.531,14.879
68.372,14.879
68.360,14.980
68.203,14.980
68.046,14.980
68.037,15.081
68.182,15.182
68.326,15.283
68.172,15.283
68.018,15.283
67.865,15.283
68.009,15.385
68.151,15.486
68.000,15.486
68.142,15.587
67.991,15.587
67.841,15.587
67.615,15.638
67.756,15.739
67.896,15.840
67.749,15.840
67.742,15.941
67.880,16.043
68.017,16.144
67.872,16.144
68.008,16.245
68.143,16.346
68.000,16.346
67.992,16.447
67.983,16.549
67.769,16.599
67.901,16.700
68.033,16.802
68.024,16.903
68.154,17.004
68.283,17.105
68.072,17.156
68.200,17.257
68.064,17.257
68.191,17.358
68.056,17.358
68.047,17.460
67.913,17.460
68.039,17.561
68.164,17.662
68.288,17.763
68.155,17.763
68.279,17.864
68.077,17.915
67.878,17.966
67.681,18.016
67.803,18.117
67.925,18.219
67.797,18.219
67.669,18.219
67.790,18.320
67.784,18.421
67.904,18.522
68.022,18.623
67.897,18.623
67.772,18.623
67.890,18.725
68.007,18.826
67.883,18.826
67.877,18.927
67.993,19.028
68.108,19.130
67.986,19.130
67.864,19.130
67.742,19.130
67.558,19.180
67.673,19.281
67.553,19.281
67.668,19.383
67.782,19.484
67.895,19.585
67.776,19.585
67.657,19.585
67.539,19.585
67.535,19.686
67.418,19.686
67.530,19.787
67.414,19.787
67.526,19.889
67.637,19.990
67.521,19.990
67.406,19.990
67.291,19.990
67.177,19.990
67.288,20.091
67.285,20.192
67.172,20.192
67.059,20.192
66.946,20.192
66.834,20.192
66.722,20.192
66.611,20.192
66.500,20.192
66.611,20.294
66.722,20.395
66.612,20.395
66.502,20.395
66.502,20.496
66.612,20.597
66.612,20.698
66.504,20.698
66.396,20.698
66.397,20.800
66.506,20.901
66.399,20.901
66.292,20.901
66.186,20.901
66.294,21.002
66.188,21.002
66.296,21.103
66.403,21.204
66.297,21.204
66.299,21.306
66.195,21.306
66.091,21.306
66.094,21.407
66.199,21.508
66.096,21.508
65.994,21.508
66.099,21.609
65.997,21.609
66.102,21.711
66.000,21.711
65.899,21.711
66.003,21.812
65.902,21.812
65.802,21.812
65.701,21.812
65.805,21.913
65.809,22.014
65.913,22.115
65.766,22.166
65.569,22.166
65.373,22.166
65.476,22.267
65.579,22.368
65.385,22.368
65.487,22.470
65.588,22.571
65.689,22.672
65.789,22.773
65.793,22.874
65.797,22.976
65.657,23.026
65.661,23.128
65.665,23.229
65.527,23.279
65.532,23.381
65.395,23.431
65.493,23.532
65.309,23.532
65.315,23.634
65.320,23.735
65.417,23.836
65.422,23.937
65.427,24.038
65.432,24.140
65.301,24.190
65.306,24.291
65.176,24.342
65.000,24.342
64.825,24.342
64.919,24.443
64.793,24.494
64.800,24.595
64.628,24.595
64.636,24.696
64.644,24.798
64.474,24.798
64.351,24.848
64.444,24.949
64.276,24.949
64.286,25.051
64.378,25.152
64.387,25.253
64.479,25.354
64.487,25.455
64.578,25.557
64.668,25.658
64.676,25.759
64.557,25.810
64.439,25.860
64.322,25.911
64.411,26.012
64.419,26.113
64.428,26.215
64.312,26.265
64.198,26.316
64.286,26.417
64.172,26.468
64.059,26.518
64.068,26.619
64.156,26.721
64.242,26.822
64.251,26.923
64.096,26.923
63.986,26.974
63.876,27.024
63.962,27.126
64.048,27.227
63.895,27.227
63.981,27.328
63.991,27.429
63.882,27.480
63.967,27.581
63.817,27.581
63.711,27.632
63.562,27.632
63.647,27.733
63.542,27.783
63.552,27.885
63.563,27.986
63.647,28.087
63.543,28.138
63.440,28.188
63.451,28.289
63.307,28.289
63.390,28.391
63.401,28.492
63.483,28.593
63.382,28.644
63.240,28.644
63.252,28.745
63.111,28.745
63.193,28.846
63.274,28.947
63.355,29.049
63.366,29.150
63.447,29.251
63.348,29.302
63.359,29.403
63.261,29.453
63.272,29.555
63.283,29.656
63.186,29.706
63.197,29.808
63.276,29.909
63.180,29.960
63.259,30.061
63.124,30.061
62.990,30.061
62.896,30.111
62.803,30.162
62.815,30.263
62.893,30.364
62.800,30.415
62.669,30.415
62.682,30.516
62.552,30.516
62.461,30.567
62.539,30.668
62.410,30.668
62.320,30.719
62.231,30.769
62.104,30.769
61.978,30.769
61.890,30.820
61.905,30.921
61.818,30.972
61.895,31.073
61.771,31.073
61.647,31.073
61.523,31.073
61.400,31.073
61.477,31.174
61.554,31.275
61.569,31.377
61.645,31.478
61.660,31.579
61.736,31.680
61.591,31.731
61.471,31.731
61.426,31.832
61.306,31.832
61.262,31.933
61.278,32.034
61.353,32.136
61.234,32.136
61.250,32.237
61.324,32.338
61.185,32.389
61.069,32.389
60.952,32.389
60.911,32.490
60.927,32.591
60.812,32.591
60.829,32.692
60.845,32.794
60.731,32.794
60.617,32.794
60.578,32.895
60.595,32.996
60.482,32.996
60.370,32.996
60.240,33.047
60.129,33.047
60.202,33.148
60.092,33.148
59.982,33.148
59.945,33.249
59.964,33.350
59.855,33.350
59.819,33.451
59.711,33.451
59.603,33.451
59.496,33.451
59.515,33.553
59.534,33.654
59.411,33.704
59.431,33.806
59.397,33.907
59.276,33.957
59.171,33.957
59.243,34.059
59.315,34.160
59.282,34.261
59.250,34.362
59.146,34.362
59.115,34.464
59.012,34.464
59.083,34.565
59.154,34.666
59.224,34.767
59.107,34.818
59.177,34.919
59.145,35.020
59.044,35.020
59.014,35.121
58.913,35.121
58.983,35.223
58.868,35.273
58.719,35.273
58.606,35.324
58.494,35.374
58.382,35.425
58.271,35.476
58.244,35.577
58.134,35.628
58.025,35.678
57.998,35.779
57.972,35.881
57.993,35.982
58.062,36.083
58.130,36.184
58.151,36.285
58.124,36.387
57.984,36.387
57.878,36.437
57.899,36.538
57.760,36.538
57.735,36.640
57.757,36.741
57.732,36.842
57.753,36.943
57.616,36.943
57.480,36.943
57.378,36.994
57.277,37.045
57.143,37.045
57.121,37.146
57.099,37.247
56.999,37.298
56.867,37.298
56.934,37.399
57.000,37.500
57.066,37.601
57.044,37.702
56.914,37.702
56.893,37.804
56.915,37.905
56.937,38.006
56.841,38.057
56.712,38.057
56.777,38.158
56.649,38.158
56.554,38.209
56.460,38.259
56.525,38.360
56.399,38.360
56.422,38.462
56.296,38.462
56.171,38.462
56.080,38.512
55.988,38.563
55.865,38.563
55.775,38.613
55.685,38.664
55.596,38.715
55.475,38.715
55.387,38.765
55.451,38.866
55.364,38.917
55.244,38.917
55.158,38.968
55.039,38.968
55.064,39.069
55.128,39.170
55.004,39.221
54.887,39.221
54.873,39.322
54.750,39.372
54.698,39.474
54.584,39.474
54.533,39.575
54.558,39.676
54.438,39.727
54.319,39.777
54.201,39.828
54.084,39.879
54.110,39.980
53.993,40.030
53.878,40.081
53.867,40.182
53.820,40.283
53.711,40.283
53.701,40.385
53.691,40.486
53.717,40.587
53.707,40.688
53.595,40.739
53.586,40.840
53.576,40.941
53.602,41.043
53.496,41.043
53.386,41.093
53.277,41.144
53.172,41.144
53.233,41.245
53.294,41.346
53.286,41.447
53.182,41.447
53.074,41.498
52.968,41.549
52.865,41.549
52.763,41.549
52.659,41.599
52.719,41.700
52.615,41.751
52.514,41.751
52.411,41.802
52.471,41.903
52.369,41.953
52.267,42.004
52.166,42.055
52.065,42.105
51.935,42.105
51.806,42.105
51.801,42.206
51.703,42.257
51.605,42.308
51.633,42.409
51.536,42.460
51.439,42.510
51.343,42.561
51.248,42.611
51.245,42.713
51.273,42.814
51.149,42.814
51.055,42.864
50.962,42.915
50.839,42.915
50.837,43.016
50.745,43.067
50.654,43.117
50.563,43.168
50.444,43.168
50.472,43.269
50.353,43.269
50.235,43.269
50.117,43.269
50.000,43.269
50.000,43.370
49.884,43.370
49.797,43.421
49.682,43.421
49.567,43.472
49.597,43.573
49.483,43.623
49.541,43.725
49.542,43.826
49.430,43.877
49.317,43.877
49.205,43.877
49.094,43.877
48.984,43.927
48.874,43.927
48.764,43.927
48.739,44.028
48.715,44.130
48.718,44.231
48.694,44.332
48.586,44.332
48.478,44.332
48.371,44.332
48.266,44.383
48.160,44.383
48.057,44.433
47.952,44.433
47.983,44.534
47.878,44.534
47.774,44.534
47.671,44.534
47.701,44.636
47.598,44.636
47.496,44.636
47.394,44.636
47.292,44.636
47.191,44.636
47.090,44.636
46.990,44.636
46.865,44.636
46.741,44.636
46.617,44.636
46.523,44.686
46.400,44.686
46.279,44.686
46.186,44.737
46.218,44.838
46.126,44.889
46.110,44.990
46.142,45.091
46.051,45.142
46.035,45.243
45.945,45.294
45.929,45.395
45.938,45.496
45.969,45.597
45.880,45.648
45.764,45.648
45.648,45.648
45.533,45.648
45.418,45.648
45.331,45.698
45.218,45.698
45.110,45.749
45.120,45.850
45.012,45.901
44.901,45.901
44.867,46.002
44.921,46.103
44.816,46.154
44.706,46.154
44.602,46.204
44.493,46.204
44.390,46.255
44.288,46.306
44.187,46.356
44.081,46.356
43.975,46.356
43.944,46.457
43.956,46.559
43.851,46.559
43.747,46.559
43.643,46.559
43.546,46.609
43.517,46.711
43.550,46.812
43.454,46.862
43.507,46.964
43.411,47.014
43.310,47.014
43.216,47.065
43.115,47.065
43.022,47.115
42.930,47.166
42.837,47.217
42.720,47.217
42.603,47.217
42.577,47.318
42.488,47.368
42.443,47.470
42.329,47.470
42.214,47.470
42.101,47.470
42.058,47.571
41.946,47.571
41.841,47.621
41.729,47.621
41.626,47.672
41.516,47.672
41.407,47.672
41.298,47.672
41.189,47.672
41.089,47.723
41.033,47.824
40.935,47.874
40.933,47.976
40.948,48.077
40.946,48.178
40.841,48.178
40.744,48.229
40.742,48.330
40.646,48.381
40.543,48.381
40.576,48.482
40.473,48.482
40.379,48.532
40.277,48.532
40.243,48.634
40.259,48.735
40.158,48.735
40.141,48.836
40.050,48.887
40.033,48.988
40.000,49.089
40.000,49.190
40.000,49.291
39.885,49.291
39.771,49.291
39.683,49.342
39.570,49.342
39.458,49.342
39.371,49.393
39.284,49.443
39.174,49.443
39.064,49.443
38.955,49.443
38.856,49.494
38.757,49.545
38.650,49.545
38.552,49.595
38.555,49.696
38.459,49.747
38.417,49.848
38.321,49.899
38.309,50.000
38.313,50.101
38.209,50.101
38.115,50.152
38.022,50.202
37.920,50.202
37.829,50.253
37.775,50.354
37.684,50.405
37.689,50.506
37.599,50.557
37.486,50.557
37.374,50.557
37.286,50.607
37.175,50.607
37.221,50.709
37.171,50.810
37.218,50.911
37.223,51.012
37.113,51.012
37.004,51.012
36.942,51.113
36.961,51.215
36.854,51.215
36.747,51.215
36.650,51.265
36.554,51.316
36.494,51.417
36.399,51.468
36.354,51.569
36.260,51.619
36.228,51.721
36.126,51.721
36.024,51.721
36.018,51.822
35.927,51.872
35.837,51.923
35.747,51.974
35.657,52.024
35.569,52.075
35.481,52.126
35.393,52.176
35.306,52.227
35.220,52.277
35.112,52.277
35.005,52.277
34.899,52.277
34.793,52.277
34.688,52.277
34.594,52.328
34.490,52.328
34.533,52.429
34.440,52.480
34.338,52.480
34.246,52.530
34.155,52.581
34.165,52.682
34.075,52.733
34.029,52.834
33.940,52.885
33.830,52.885
33.742,52.935
33.633,52.935
33.601,53.036
33.504,53.087
33.408,53.138
33.312,53.188
33.207,53.188
33.113,53.239
33.145,53.340
33.041,53.340
32.979,53.441
32.877,53.441
32.775,53.441
32.755,53.543
32.726,53.644
32.667,53.745
32.567,53.745
32.457,53.745
32.409,53.846
32.301,53.846
32.283,53.947
32.256,54.049
32.258,54.150
32.162,54.200
32.067,54.251
31.973,54.302
31.937,54.403
31.833,54.403
31.845,54.504
31.820,54.605
31.727,54.656
31.636,54.706
31.545,54.757
31.512,54.858
31.542,54.960
31.536,55.061
31.436,55.061
31.347,55.111
31.259,55.162
31.152,55.162
31.065,55.213
31.086,55.314
30.992,55.364
30.897,55.415
30.841,55.516
30.737,55.516
30.724,55.617
30.703,55.719
30.611,55.769
30.520,55.820
30.419,55.820
30.441,55.921
30.351,55.972
30.243,55.972
30.215,56.073
30.237,56.174
30.149,56.225
30.130,56.326
30.043,56.377
30.065,56.478
30.046,56.579
30.051,56.680
30.040,56.781
29.936,56.781
29.832,56.781
29.740,56.832
29.746,56.933
29.768,57.034
29.718,57.136
29.628,57.186
29.587,57.287
29.498,57.338
29.458,57.439
29.487,57.540
29.439,57.642
29.351,57.692
29.290,57.794
29.288,57.895
29.324,57.996
29.238,58.047
29.177,58.148
29.084,58.198
29.047,58.300
29.068,58.401
29.074,58.502
29.059,58.603
29.058,58.704
28.967,58.755
28.981,58.856
28.923,58.957
28.833,59.008
28.744,59.059
28.680,59.160
28.631,59.261
28.659,59.362
28.624,59.464
28.575,59.565
28.471,59.565
28.379,59.615
28.277,59.615
28.175,59.615
28.085,59.666
28.079,59.767
27.973,59.767
27.914,59.868
27.928,59.970
27.943,60.071
27.957,60.172
27.869,60.223
27.805,60.324
27.718,60.374
27.626,60.425
27.628,60.526
27.526,60.526
27.477,60.628
27.429,60.729
27.437,60.830
27.347,60.881
27.258,60.931
27.170,60.982
27.066,60.982
26.980,61.032
26.888,61.083
26.787,61.083
26.795,61.184
26.768,61.285
26.668,61.285
26.579,61.336
26.474,61.336
26.371,61.336
26.284,61.387
26.182,61.387
26.185,61.488
26.084,61.488
25.984,61.488
25.993,61.589
26.008,61.690
25.984,61.791
25.895,61.842
25.807,61.893
25.784,61.994
25.745,62.095
25.658,62.146
25.557,62.146
25.524,62.247
25.424,62.247
25.319,62.247
25.215,62.247
25.112,62.247
25.066,62.348
25.046,62.449
24.944,62.449
24.844,62.449
24.754,62.500
24.651,62.500
24.563,62.551
24.476,62.601
24.457,62.702
24.356,62.702
24.266,62.753
24.215,62.854
24.127,62.905
24.119,63.006
24.031,63.057
24.014,63.158
23.927,63.209
23.943,63.310
23.935,63.411
23.845,63.462
23.755,63.512
23.713,63.613
23.652,63.715
23.592,63.816
23.505,63.866
23.415,63.917
23.325,63.968
23.222,63.968
23.121,63.968
23.019,63.968
22.919,63.968
22.893,64.069
22.790,64.069
22.702,64.119
22.615,64.170
22.514,64.170
22.411,64.170
22.322,64.221
22.234,64.271
22.133,64.271
22.047,64.322
21.944,64.322
21.967,64.423
21.879,64.474
21.778,64.474
21.678,64.474
21.660,64.575
21.558,64.575
21.469,64.626
21.417,64.727
21.313,64.727
21.211,64.727
21.142,64.828
21.041,64.828
20.938,64.828
20.903,64.929
20.801,64.929
20.776,65.030
20.676,65.030
20.612,65.132
20.510,65.132
20.422,65.182
20.334,65.233
20.248,65.283
20.147,65.283
20.047,65.283
19.997,65.385
19.908,65.435
19.841,65.536
19.753,65.587
19.747,65.688
19.700,65.789
19.709,65.891
19.621,65.941
19.533,65.992
19.519,66.093
19.458,66.194
19.480,66.296
19.469,66.397
19.415,66.498
19.404,66.599
19.422,66.700
19.366,66.802
19.308,66.903
19.264,67.004
19.234,67.105
19.131,67.105
19.044,67.156
18.958,67.206
18.870,67.257
18.783,67.308
18.755,67.409
18.653,67.409
18.565,67.460
18.562,67.561
18.500,67.662
18.474,67.763
18.386,67.814
18.286,67.814
18.184,67.814
18.084,67.814
17.982,67.814
17.881,67.814
17.779,67.814


==> data/leigh_untrained_0.3.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
66.667,0.607
63.158,0.607
65.000,0.658
66.667,0.709
68.182,0.759
65.217,0.759
66.667,0.810
68.000,0.860
69.231,0.911
66.667,0.911
64.286,0.911
62.069,0.911
63.333,0.962
61.290,0.962
59.375,0.962
60.606,1.012
61.765,1.063
60.000,1.063
61.111,1.113
59.459,1.113
57.895,1.113
56.410,1.113
57.500,1.164
56.098,1.164
57.143,1.215
58.140,1.265
59.091,1.316
57.778,1.316
58.696,1.366
57.447,1.366
58.333,1.417
57.143,1.417
58.000,1.468
58.824,1.518
59.615,1.569
58.491,1.569
57.407,1.569
58.182,1.619
58.929,1.670
59.649,1.721
58.621,1.721
57.627,1.721
56.667,1.721
57.377,1.771
58.065,1.822
58.730,1.872
59.375,1.923
58.462,1.923
57.576,1.923
58.209,1.974
58.824,2.024
57.971,2.024
57.143,2.024
56.338,2.024
56.944,2.075
57.534,2.126
56.757,2.126
57.333,2.176
56.579,2.176
55.844,2.176
56.410,2.227
55.696,2.227
55.000,2.227
55.556,2.277
54.878,2.277
54.217,2.277
53.571,2.277
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
53.763,2.530
54.255,2.581
53.684,2.581
54.167,2.632
54.639,2.682
55.102,2.733
55.556,2.783
56.000,2.834
56.436,2.885
56.863,2.935
56.311,2.935
56.731,2.986
57.143,3.036
56.604,3.036
56.075,3.036
55.556,3.036
55.963,3.087
56.364,3.138
55.856,3.138
56.250,3.188
56.637,3.239
56.140,3.239
56.522,3.289
56.897,3.340
57.265,3.391
57.627,3.441
57.143,3.441
57.500,3.492
57.025,3.492
57.377,3.543
57.724,3.593
58.065,3.644
57.600,3.644
57.143,3.644
57.480,3.694
57.812,3.745
58.140,3.796
57.692,3.796
57.252,3.796
56.818,3.796
56.391,3.796
56.716,3.846
56.296,3.846
56.618,3.897
56.934,3.947
57.246,3.998
57.554,4.049
57.857,4.099
57.447,4.099
57.042,4.099
56.643,4.099
56.944,4.150
57.241,4.200
57.534,4.251
57.823,4.302
57.432,4.302
57.718,4.352
57.333,4.352
56.954,4.352
56.579,4.352
56.863,4.403
56.494,4.403
56.129,4.403
56.410,4.453
56.051,4.453
55.696,4.453
55.975,4.504
55.625,4.504
55.901,4.555
55.556,4.555
55.215,4.555
54.878,4.555
55.152,4.605
54.819,4.605
54.491,4.605
54.167,4.605
54.438,4.656
54.706,4.706
54.386,4.706
54.070,4.706
53.757,4.706
54.023,4.757
54.286,4.808
54.545,4.858
54.802,4.909
55.056,4.960
55.307,5.010
55.556,5.061
55.801,5.111
56.044,5.162
56.284,5.213
55.978,5.213
56.216,5.263
56.452,5.314
56.150,5.314
56.383,5.364
56.614,5.415
56.316,5.415
56.545,5.466
56.771,5.516
56.995,5.567
56.701,5.567
56.410,5.567
56.122,5.567
56.345,5.617
56.061,5.617
55.779,5.617
55.500,5.617
55.721,5.668
55.941,5.719
55.665,5.719
55.882,5.769
55.610,5.769
55.340,5.769
55.072,5.769
54.808,5.769
54.545,5.769
54.762,5.820
54.976,5.870
55.189,5.921
55.399,5.972
55.607,6.022
55.814,6.073
56.019,6.123
56.221,6.174
56.422,6.225
56.621,6.275
56.818,6.326
56.561,6.326
56.757,6.377
56.951,6.427
56.696,6.427
56.444,6.427
56.637,6.478
56.828,6.528
57.018,6.579
57.205,6.630
57.391,6.680
57.576,6.731
57.759,6.781
57.511,6.781
57.692,6.832
57.872,6.883
58.051,6.933
57.806,6.933
57.983,6.984
58.159,7.034
57.917,7.034
58.091,7.085
58.264,7.136
58.436,7.186
58.607,7.237
58.776,7.287
58.537,7.287
58.704,7.338
58.871,7.389
59.036,7.439
59.200,7.490
59.363,7.540
59.524,7.591
59.684,7.642
59.843,7.692
59.608,7.692
59.766,7.743
59.922,7.794
60.078,7.844
60.232,7.895
60.385,7.945
60.153,7.945
60.305,7.996
60.076,7.996
60.227,8.047
60.377,8.097
60.150,8.097
60.300,8.148
60.448,8.198
60.223,8.198
60.370,8.249
60.148,8.249
59.926,8.249
60.073,8.300
59.854,8.300
60.000,8.350
60.145,8.401
59.928,8.401
60.072,8.451
59.857,8.451
60.000,8.502
60.142,8.553
60.284,8.603
60.071,8.603
60.211,8.654
60.000,8.654
59.790,8.654
59.930,8.704
59.722,8.704
59.862,8.755
60.000,8.806
60.137,8.856
60.274,8.907
60.410,8.957
60.544,9.008
60.678,9.059
60.811,9.109
60.943,9.160
60.738,9.160
60.870,9.211
61.000,9.261
60.797,9.261
60.927,9.312
61.056,9.362
61.184,9.413
61.311,9.464
61.438,9.514
61.238,9.514
61.364,9.565
61.489,9.615
61.613,9.666
61.736,9.717
61.859,9.767
61.981,9.818
62.102,9.868
61.905,9.868
62.025,9.919
62.145,9.970
62.264,10.020
62.069,10.020
62.187,10.071
62.305,10.121
62.112,10.121
62.229,10.172
62.346,10.223
62.462,10.273
62.577,10.324
62.385,10.324
62.500,10.374
62.614,10.425
62.727,10.476
62.840,10.526
62.952,10.577
63.063,10.628
63.174,10.678
63.284,10.729
63.393,10.779
63.501,10.830
63.609,10.881
63.717,10.931
63.824,10.982
63.930,11.032
64.035,11.083
64.140,11.134
64.244,11.184
64.348,11.235
64.451,11.285
64.553,11.336
64.368,11.336
64.183,11.336
64.000,11.336
64.103,11.387
64.205,11.437
64.306,11.488
64.124,11.488
64.225,11.538
64.326,11.589
64.426,11.640
64.246,11.640
64.067,11.640
64.167,11.690
63.989,11.690
64.088,11.741
64.187,11.791
64.286,11.842
64.384,11.893
64.481,11.943
64.578,11.994
64.402,11.994
64.499,12.045
64.595,12.095
64.420,12.095
64.516,12.146
64.343,12.146
64.439,12.196
64.533,12.247
64.628,12.298
64.721,12.348
64.815,12.399
64.644,12.399
64.737,12.449
64.829,12.500
64.660,12.500
64.752,12.551
64.844,12.601
64.675,12.601
64.767,12.652
64.599,12.652
64.433,12.652
64.267,12.652
64.359,12.702
64.450,12.753
64.286,12.753
64.122,12.753
64.213,12.804
64.051,12.804
64.141,12.854
63.980,12.854
64.070,12.905
64.160,12.955
64.250,13.006
64.339,13.057
64.179,13.057
64.268,13.107
64.356,13.158
64.444,13.209
64.532,13.259
64.619,13.310
64.461,13.310
64.303,13.310
64.390,13.360
64.234,13.360
64.078,13.360
64.165,13.411
64.251,13.462
64.096,13.462
64.183,13.512
64.200,13.613
64.371,13.715
64.539,13.816
64.554,13.917
64.403,13.917
64.569,14.018
64.419,14.018
64.434,14.119
64.286,14.119
64.138,14.119
64.155,14.221
64.009,14.221
64.172,14.322
63.964,14.372
63.820,14.372
63.982,14.474
64.143,14.575
64.000,14.575
64.159,14.676
64.018,14.676
63.877,14.676
63.676,14.727
63.834,14.828
63.991,14.929
63.853,14.929
63.871,15.030
63.734,15.030
63.889,15.132
63.753,15.132
63.617,15.132
63.771,15.233
63.924,15.334
63.789,15.334
63.808,15.435
63.674,15.435
63.542,15.435
63.693,15.536
63.561,15.536
63.430,15.536
63.580,15.638
63.599,15.739
63.469,15.739
63.618,15.840
63.765,15.941
63.636,15.941
63.454,15.992
63.600,16.093
63.473,16.093
63.618,16.194
63.492,16.194
63.314,16.245
63.189,16.245
63.333,16.346
63.477,16.447
63.619,16.549
63.495,16.549
63.636,16.650
63.462,16.700
63.289,16.751
63.118,16.802
63.258,16.903
63.396,17.004
63.277,17.004
63.158,17.004
63.296,17.105
63.315,17.206
63.451,17.308
63.586,17.409
63.469,17.409
63.352,17.409
63.486,17.510
63.620,17.611
63.504,17.611
63.521,17.713
63.653,17.814
63.784,17.915
63.669,17.915
63.555,17.915
63.441,17.915
63.280,17.966
63.410,18.067
63.298,18.067
63.428,18.168
63.445,18.269
63.287,18.320
63.176,18.320
63.194,18.421
63.085,18.421
63.212,18.522
63.103,18.522
63.230,18.623
63.356,18.725
63.248,18.725
63.140,18.725
63.032,18.725
62.925,18.725
63.051,18.826
63.069,18.927
62.963,18.927
62.857,18.927
62.752,18.927
62.647,18.927
62.542,18.927
62.437,18.927
62.333,18.927
62.458,19.028
62.583,19.130
62.479,19.130
62.376,19.130
62.397,19.231
62.520,19.332
62.418,19.332
62.316,19.332
62.175,19.383
62.197,19.484
62.319,19.585
62.219,19.585
62.019,19.585
62.141,19.686
62.162,19.787
62.025,19.838
62.047,19.939
61.852,19.939
61.875,20.040
61.994,20.142
61.801,20.142
61.920,20.243
61.941,20.344
61.751,20.344
61.868,20.445
61.679,20.445
61.702,20.547
61.725,20.648
61.840,20.749
61.712,20.800
61.527,20.800
61.343,20.800
61.367,20.901
61.243,20.951
61.267,21.053
61.290,21.154
61.404,21.255
61.426,21.356
61.304,21.407
61.183,21.457
61.207,21.559
61.230,21.660
61.111,21.711
61.135,21.812
61.017,21.862
61.127,21.964
60.955,21.964
60.979,22.065
61.003,22.166
61.026,22.267
60.912,22.318
61.019,22.419
61.043,22.520
60.929,22.571
60.763,22.571
60.787,22.672
60.622,22.672
60.459,22.672
60.349,22.723
60.241,22.773
60.267,22.874
60.106,22.874
60.000,22.925
60.026,23.026
59.868,23.026
59.764,23.077
59.869,23.178
59.713,23.178
59.740,23.279
59.845,23.381
59.871,23.482
59.974,23.583
60.000,23.684
60.102,23.785
60.204,23.887
60.229,23.988
60.127,24.038
60.025,24.089
59.925,24.140
60.025,24.241
59.925,24.291
59.776,24.291
59.677,24.342
59.530,24.342
59.556,24.443
59.582,24.545
59.486,24.595
59.390,24.646
59.489,24.747
59.587,24.848
59.685,24.949
59.590,25.000
59.446,25.000
59.353,25.051
59.379,25.152
59.476,25.253
59.382,25.304
59.479,25.405
59.504,25.506
59.412,25.557
59.320,25.607
59.229,25.658
59.091,25.658
59.117,25.759
59.028,25.810
58.939,25.860
58.966,25.962
59.060,26.063
58.971,26.113
58.884,26.164
58.797,26.215
58.664,26.215
58.625,26.316
58.718,26.417
58.810,26.518
58.679,26.518
58.547,26.518
58.398,26.569
58.426,26.670
58.518,26.771
58.480,26.872
58.571,26.974
58.598,27.075
58.470,27.075
58.561,27.176
58.433,27.176
58.306,27.176
58.397,27.277
58.270,27.277
58.297,27.379
58.172,27.379
58.262,27.480
58.120,27.530
58.147,27.632
58.023,27.632
57.900,27.632
57.867,27.733
57.745,27.733
57.773,27.834
57.862,27.935
57.741,27.935
57.620,27.935
57.588,28.036
57.469,28.036
57.438,28.138
57.305,28.188
57.275,28.289
57.157,28.289
57.041,28.289
56.925,28.289
56.897,28.391
56.781,28.391
56.811,28.492
56.683,28.543
56.570,28.543
56.456,28.543
56.487,28.644
56.574,28.745
56.604,28.846
56.690,28.947
56.719,29.049
56.805,29.150
56.680,29.200
56.569,29.200
56.543,29.302
56.433,29.302
56.408,29.403
56.438,29.504
56.522,29.605
56.413,29.605
56.442,29.706
56.418,29.808
56.310,29.808
56.202,29.808
56.095,29.808
55.989,29.808
55.871,29.858
55.766,29.858
55.660,29.858
55.744,29.960
55.775,30.061
55.670,30.061
55.566,30.061
55.545,30.162
55.576,30.263
55.473,30.263
55.370,30.263
55.268,30.263
55.166,30.263
55.064,30.263
55.147,30.364
55.046,30.364
54.945,30.364
54.836,30.415
54.868,30.516
54.719,30.516
54.611,30.567
54.463,30.567
54.317,30.567
54.399,30.668
54.293,30.719
54.148,30.719
54.181,30.820
54.167,30.921
54.023,30.921
53.880,30.921
53.961,31.022
53.995,31.123
53.981,31.225
53.880,31.275
53.779,31.326
53.680,31.377
53.760,31.478
53.747,31.579
53.608,31.579
53.596,31.680
53.498,31.731
53.486,31.832
53.475,31.933
53.378,31.984
53.243,31.984
53.109,31.984
52.976,31.984
52.882,32.034
52.789,32.085
52.658,32.085
52.693,32.186
52.601,32.237
52.510,32.287
52.502,32.389
52.494,32.490
52.486,32.591
52.563,32.692
52.555,32.794
52.546,32.895
52.419,32.895
52.293,32.895
52.285,32.996
52.160,32.996
52.035,32.996
52.029,33.097
51.902,33.148
51.978,33.249
51.855,33.249
51.732,33.249
51.610,33.249
51.487,33.300
51.366,33.300
51.244,33.350
51.123,33.401
51.005,33.401
51.002,33.502
51.077,33.603
51.152,33.704
51.149,33.806
51.031,33.806
51.028,33.907
51.064,34.008
51.099,34.109
50.982,34.160
50.979,34.261
50.864,34.261
50.749,34.312
50.708,34.413
50.595,34.413
50.483,34.413
50.370,34.413
50.259,34.413
50.147,34.464
50.037,34.514
49.927,34.565
49.818,34.565
49.709,34.565
49.601,34.615
49.566,34.717
49.460,34.767
49.353,34.767
49.248,34.818
49.143,34.818
49.180,34.919
49.218,35.020
49.113,35.020
49.008,35.020
48.905,35.020
48.803,35.071
48.700,35.071
48.599,35.121
48.500,35.172
48.504,35.273
48.405,35.324
48.304,35.324
48.207,35.374
48.074,35.374
47.978,35.425
47.883,35.476
47.788,35.526
47.761,35.628
47.632,35.628
47.606,35.729
47.478,35.729
47.517,35.830
47.555,35.931
47.562,36.032
47.470,36.083
47.477,36.184
47.351,36.184
47.389,36.285
47.264,36.285
47.175,36.336
47.086,36.387
47.093,36.488
47.162,36.589
47.074,36.640
46.952,36.640
46.865,36.690
46.744,36.690
46.624,36.690
46.509,36.741
46.394,36.791
46.345,36.893
46.324,36.994
46.212,37.045
46.101,37.095
45.990,37.146
45.880,37.196
45.766,37.196
45.776,37.298
45.668,37.348
45.556,37.348
45.595,37.449
45.482,37.449
45.377,37.500
45.333,37.601
45.222,37.601
45.261,37.702
45.157,37.753
45.054,37.804
44.946,37.804
44.838,37.804
44.797,37.905
44.690,37.905
44.590,37.955
44.491,38.006
44.451,38.107
44.346,38.107
44.242,38.107
44.138,38.107
44.035,38.107
44.049,38.209
43.946,38.209
43.844,38.209
43.743,38.209
43.649,38.259
43.613,38.360
43.513,38.360
43.578,38.462
43.593,38.563
43.501,38.613
43.377,38.613
43.254,38.613
43.164,38.664
43.042,38.664
42.921,38.664
42.913,38.765
42.905,38.866
42.921,38.968
42.913,39.069
42.794,39.069
42.676,39.069
42.566,39.119
42.449,39.119
42.341,39.170
42.226,39.170
42.120,39.221
42.005,39.221
41.901,39.271
41.788,39.271
41.676,39.271
41.564,39.271
41.453,39.271
41.343,39.271
41.233,39.271
41.123,39.271
41.015,39.271
40.907,39.271
40.799,39.271
40.692,39.271
40.596,39.322
40.636,39.423
40.541,39.474
40.560,39.575
40.601,39.676
40.578,39.777
40.484,39.828
40.390,39.879
40.368,39.980
40.265,39.980
40.173,40.030
40.071,40.030
39.970,40.030
39.869,40.030
39.769,40.030
39.649,40.030
39.560,40.081
39.542,40.182
39.454,40.233
39.337,40.233
39.339,40.334
39.398,40.435
39.312,40.486
39.196,40.486
39.092,40.536
38.978,40.536
38.962,40.638
38.849,40.638
38.747,40.688
38.635,40.688
38.583,40.789
38.605,40.891
38.505,40.941
38.396,40.941
38.298,40.992
38.201,41.043
38.205,41.144
38.209,41.245
38.113,41.296
38.018,41.346
37.912,41.346
37.818,41.397
37.725,41.447
37.632,41.498
37.529,41.498
37.437,41.549
37.392,41.650
37.381,41.751
37.291,41.802
37.190,41.802
37.090,41.802
37.047,41.903
36.931,41.903
36.816,41.903
36.714,41.953
36.600,41.953
36.488,41.953
36.376,41.953
36.264,41.953
36.166,42.004
36.127,42.105
36.029,42.156
36.007,42.257
36.047,42.358
35.950,42.409
35.855,42.460
35.879,42.561
35.784,42.611
35.748,42.713
35.642,42.713
35.549,42.763
35.445,42.763
35.425,42.864
35.321,42.864
35.316,42.966
35.226,43.016
35.192,43.117
35.187,43.219
35.183,43.320
35.094,43.370
34.994,43.370
34.906,43.421
34.793,43.421
34.681,43.421
34.581,43.472
34.470,43.472
34.360,43.472
34.250,43.472
34.154,43.522
34.046,43.522
33.951,43.573
33.844,43.573
33.843,43.674
33.737,43.674
33.632,43.674
33.528,43.674
33.540,43.775
33.553,43.877
33.449,43.877
33.359,43.927
33.257,43.927
33.155,43.927
33.054,43.927
33.017,44.028
32.905,44.028
32.931,44.130
32.844,44.180
32.733,44.180
32.636,44.231
32.527,44.231
32.541,44.332
32.506,44.433
32.532,44.534
32.437,44.585
32.343,44.636
32.286,44.737
32.181,44.737
32.088,44.787
31.984,44.787
31.893,44.838
31.897,44.939
31.807,44.990
31.787,45.091
31.699,45.142
31.691,45.243
31.590,45.243
31.503,45.294
31.507,45.395
31.397,45.395
31.300,45.445
31.250,45.547
31.155,45.597
31.061,45.648
30.954,45.648
30.848,45.648
30.756,45.698
30.652,45.698
30.548,45.698
30.445,45.698
30.343,45.698
30.254,45.749
30.153,45.749
30.170,45.850
30.083,45.901
29.974,45.901
29.878,45.951
29.865,46.053
29.771,46.103
29.678,46.154
29.585,46.204
29.493,46.255
29.389,46.255
29.368,46.356
29.320,46.457
29.230,46.508
29.142,46.559
29.040,46.559
28.994,46.660
28.907,46.711
28.812,46.761
28.705,46.761
28.669,46.862
28.651,46.964
28.558,47.014
28.453,47.014
28.349,47.014
28.358,47.115
28.255,47.115
28.256,47.217
28.239,47.318
28.150,47.368
28.062,47.419
27.962,47.419
27.875,47.470
27.781,47.520
27.824,47.621
27.809,47.723
27.745,47.824
27.640,47.824
27.593,47.925
27.571,48.026
27.581,48.128
27.623,48.229
27.519,48.229
27.430,48.279
27.340,48.330
27.252,48.381
27.247,48.482
27.159,48.532
27.073,48.583
26.979,48.634
26.874,48.634
26.877,48.735
26.820,48.836
26.729,48.887
26.667,48.988
26.577,49.038
26.475,49.038
26.494,49.140
26.512,49.241
26.480,49.342
26.448,49.443
26.361,49.494
26.401,49.595
26.391,49.696
26.402,49.798
26.309,49.848
26.204,49.848
26.112,49.899
26.096,50.000
26.006,50.051
25.976,50.152
25.887,50.202
25.845,50.304
25.843,50.405
25.855,50.506
25.767,50.557
25.661,50.557
25.667,50.658
25.672,50.759
25.664,50.860
25.572,50.911
25.513,51.012
25.422,51.063
25.428,51.164
25.420,51.265
25.407,51.366
25.343,51.468
25.298,51.569
25.266,51.670
25.160,51.670
25.074,51.721
25.037,51.822
25.067,51.923
25.043,52.024
25.006,52.126
24.903,52.126
24.813,52.176
24.724,52.227
24.636,52.277
24.549,52.328
24.462,52.379
24.452,52.480
24.476,52.581
24.506,52.682
24.484,52.783
24.381,52.783
24.376,52.885
24.286,52.935
24.237,53.036
24.148,53.087
24.060,53.138
24.013,53.239
23.926,53.289
23.835,53.340
23.745,53.391
23.656,53.441
23.567,53.492
23.463,53.492
23.471,53.593
23.453,53.694
23.366,53.745
23.276,53.796
23.174,53.796
23.074,53.796
23.072,53.897
22.967,53.897
22.864,53.897
22.794,53.998
22.808,54.099
22.792,54.200
22.728,54.302
22.628,54.302
22.613,54.403
22.525,54.453
22.438,54.504
22.351,54.555
22.250,54.555
22.149,54.555
22.045,54.555
22.041,54.656
22.014,54.757
22.001,54.858
21.899,54.858
21.809,54.909
21.720,54.960
21.632,55.010
21.545,55.061
21.443,55.061
21.353,55.111
21.264,55.162
21.270,55.263
21.182,55.314
21.172,55.415
21.108,55.516
21.018,55.567
21.012,55.668
20.909,55.668
20.821,55.719
20.734,55.769
20.633,55.769
20.544,55.820
20.441,55.820
20.339,55.820
20.239,55.820
20.135,55.820
20.033,55.820
19.931,55.820
19.842,55.870
19.753,55.921
19.666,55.972
19.565,55.972
19.476,56.022
19.388,56.073
19.286,56.073
19.186,56.073
19.154,56.174
19.066,56.225
18.966,56.225
18.893,56.326
18.791,56.326
18.704,56.377
18.617,56.427
18.515,56.427
18.428,56.478
18.342,56.528
18.253,56.579
18.166,56.630
18.124,56.731
18.023,56.731
17.985,56.832
17.885,56.832
17.783,56.832
17.733,56.933
17.633,56.933
17.532,56.933
17.444,56.984
17.426,57.085
17.340,57.136
17.286,57.237
17.198,57.287
17.171,57.389
17.139,57.490
17.052,57.540
16.965,57.591
16.952,57.692
16.864,57.743
16.853,57.844
16.873,57.945
16.828,58.047
16.781,58.148
16.735,58.249
16.647,58.300
16.559,58.350
16.472,58.401
16.385,58.451
16.323,58.553
16.237,58.603
16.149,58.654
16.143,58.755
16.092,58.856
16.073,58.957
15.986,59.008
15.886,59.008
15.784,59.008
15.683,59.008
15.582,59.008
15.481,59.008


==> data/leigh_untrained_0.3_fast.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
66.667,0.607
63.158,0.607
65.000,0.658
66.667,0.709
68.182,0.759
65.217,0.759
66.667,0.810
68.000,0.860
69.231,0.911
66.667,0.911
64.286,0.911
62.069,0.911
63.333,0.962
61.290,0.962
59.375,0.962
60.606,1.012
61.765,1.063
60.000,1.063
61.111,1.113
59.459,1.113
57.895,1.113
56.410,1.113
57.500,1.164
56.098,1.164
57.143,1.215
59.091,1.316
57.778,1.316
58.824,1.518
57.407,1.569
58.929,1.670
57.627,1.721
58.730,1.872
57.576,1.923
58.824,2.024
57.143,2.024
55.844,2.176
54.217,2.277
55.556,2.783
56.863,2.935
55.556,3.036
56.637,3.239
57.627,3.441
56.391,3.796
57.554,4.049
56.579,4.352
55.556,4.555
54.491,4.605
55.556,5.061
56.614,5.415
55.500,5.617
56.422,6.225
57.391,6.680
58.436,7.186
59.524,7.591
60.448,8.198
60.943,9.160
61.859,9.767
62.614,10.425
63.609,10.881
64.553,11.336
64.721,12.348
64.303,13.310
64.172,14.322
63.848,15.283
63.564,16.245
63.383,17.257
63.445,18.269
62.647,18.927
62.063,19.787
61.898,20.800
61.151,21.508
61.043,22.520
60.106,22.874
60.204,23.887
59.486,24.595
59.459,25.607
58.664,26.215
58.370,27.176
57.680,27.935
56.781,28.391
56.420,29.352
55.670,30.061
54.768,30.516
53.947,31.123
53.423,31.984
52.467,32.287
51.943,33.148
50.965,33.401
50.672,34.362
49.673,34.615
48.768,35.071
47.850,35.476
47.233,36.285
46.365,36.791
45.561,37.399
44.690,37.905
43.717,38.209
42.865,38.765
41.960,39.221
40.950,39.271
40.295,40.030
39.309,40.283
38.513,40.891
37.701,41.498
36.784,41.903
35.919,42.409
35.165,43.067
34.250,43.472
33.359,43.927
32.494,44.433
31.778,45.142
30.912,45.648
29.944,45.901
29.188,46.559
28.350,47.115
27.640,47.824
27.017,48.634
26.461,49.494
25.845,50.304
25.421,51.215
25.006,52.126
24.377,52.935
23.541,53.492
22.785,54.150
22.012,54.808
21.181,55.364
20.291,55.820
19.320,56.073
18.429,56.528
17.512,56.933
16.924,57.743
16.323,58.553
15.431,59.008


==> data/leigh_untrained_0.3_meta.csv <==
auc,f1,eer
28.153,41.254,40.030


==> data/leigh_untrained_fast.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
72.222,0.658
68.421,0.658
70.000,0.709
71.429,0.759
72.727,0.810
69.565,0.810
70.833,0.860
72.000,0.911
73.077,0.962
71.429,1.012
68.966,1.012
70.000,1.063
67.742,1.063
65.625,1.063
66.667,1.113
64.865,1.215
63.158,1.215
61.538,1.215
62.791,1.366
61.702,1.468
62.745,1.619
64.286,1.822
62.712,1.872
61.667,1.872
62.903,1.974
64.062,2.075
62.121,2.075
63.235,2.176
61.429,2.176
59.740,2.328
58.537,2.429
57.143,2.429
58.140,2.530
56.818,2.530
58.065,2.733
59.184,2.935
60.396,3.087
59.259,3.239
60.345,3.543
61.240,3.998
59.848,3.998
60.870,4.251
61.905,4.605
60.526,4.656
59.494,4.757
58.434,4.909
57.225,5.010
58.427,5.263
59.563,5.516
58.500,5.921
59.447,6.528
60.526,6.984
61.506,7.439
62.400,7.895
63.320,8.300
63.958,9.160
64.865,9.717
65.696,10.273
66.563,10.881
67.463,11.437
68.406,11.943
68.937,12.804
68.354,13.664
68.558,14.676
68.142,15.587
68.050,16.599
68.102,17.611
68.022,18.623
67.657,19.585
66.834,20.192
66.188,21.002
65.857,21.964
65.797,22.976
65.374,23.887
64.628,24.595
64.623,25.607
64.137,26.518
63.925,27.530
63.390,28.391
63.359,29.403
62.815,30.263
61.914,30.769
61.591,31.731
60.874,32.439
60.147,33.148
59.414,33.856
59.107,34.818
58.319,35.476
58.018,36.437
57.188,37.045
56.894,38.006
55.997,38.512
55.079,38.968
54.401,39.727
53.660,40.435
53.325,41.397
52.438,41.903
51.599,42.460
50.776,43.067
49.826,43.421
48.957,43.927
48.083,44.433
47.090,44.636
46.102,44.889
45.441,45.648
44.602,46.204
43.664,46.559
42.897,47.217
41.946,47.571
40.988,47.874
40.227,48.532
39.634,49.342
38.650,49.545
37.892,50.202
37.227,50.962
36.396,51.518
35.556,52.075
34.582,52.328
33.786,52.935
32.918,53.441
32.210,54.150
31.502,54.858
30.746,55.516
30.130,56.326
29.646,57.237
29.177,58.148
28.758,59.059
28.052,59.767
27.460,60.577
26.751,61.285
25.917,61.842
25.051,62.348
24.211,62.905
23.621,63.715
22.706,64.119
21.770,64.474
20.879,64.929
19.988,65.385
19.470,66.245
19.058,67.156
18.304,67.814


==> data/leigh_untrained_meta.csv <==
auc,f1,eer
34.994,46.663,45.648


==> data/new_spaam_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
94.545,5.263
94.643,5.364
94.737,5.466
94.828,5.567
94.915,5.668
95.000,5.769
95.082,5.870
95.161,5.972
95.238,6.073
95.312,6.174
95.385,6.275
95.455,6.377
95.522,6.478
95.588,6.579
95.652,6.680
95.714,6.781
95.775,6.883
95.833,6.984
95.890,7.085
95.946,7.186
96.000,7.287
96.053,7.389
96.104,7.490
95.513,7.540
95.570,7.642
95.625,7.743
95.679,7.844
95.732,7.945
95.783,8.047
95.833,8.148
95.882,8.249
95.930,8.350
95.977,8.451
96.023,8.553
96.067,8.654
96.111,8.755
96.154,8.856
96.196,8.957
96.237,9.059
96.277,9.160
96.316,9.261
95.833,9.312
95.876,9.413
95.918,9.514
95.455,9.565
95.500,9.666
95.545,9.767
95.098,9.818
95.146,9.919
95.192,10.020
94.737,10.020
94.787,10.121
94.836,10.223
94.884,10.324
94.931,10.425
94.977,10.526
95.023,10.628
94.619,10.678
94.667,10.779
94.273,10.830
93.886,10.881
93.939,10.982
93.991,11.083
94.043,11.184
94.093,11.285
94.142,11.387
93.776,11.437
93.827,11.538
93.878,11.640
93.927,11.741
93.976,11.842
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.382,12.753
94.030,12.753
94.074,12.854
94.118,12.955
94.161,13.057
94.203,13.158
94.245,13.259
94.286,13.360
94.326,13.462
94.366,13.563
94.035,13.563
94.077,13.664
94.118,13.765
94.158,13.866
94.198,13.968
94.237,14.069
94.276,14.170
94.314,14.271
94.352,14.372
94.389,14.474
94.426,14.575
94.463,14.676
94.498,14.777
94.534,14.879
94.569,14.980
94.603,15.081
94.637,15.182
94.671,15.283
94.704,15.385
94.737,15.486
94.769,15.587
94.801,15.688
94.833,15.789
94.864,15.891
94.595,15.941
94.311,15.941
94.345,16.043
94.379,16.144
94.412,16.245
94.444,16.346
94.477,16.447
94.509,16.549
94.540,16.650
94.571,16.751
94.302,16.751
94.334,16.852
94.366,16.953
94.398,17.055
94.429,17.156
94.460,17.257
94.490,17.358
94.521,17.460
94.550,17.561
94.309,17.611
94.070,17.662
94.102,17.763
94.133,17.864
94.164,17.966
94.195,18.067
94.226,18.168
94.256,18.269
94.286,18.370
94.315,18.472
94.072,18.472
94.103,18.573
94.133,18.674
94.162,18.775
94.192,18.877
94.221,18.978
94.250,19.079
94.279,19.180
94.307,19.281
94.335,19.383
94.363,19.484
94.390,19.585
94.417,19.686
94.444,19.787
94.231,19.838
94.258,19.939
94.286,20.040
94.076,20.091
94.104,20.192
93.897,20.243
93.925,20.344
93.953,20.445
93.981,20.547
94.009,20.648
94.037,20.749
93.836,20.800
93.864,20.901
93.891,21.002
93.919,21.103
93.946,21.204
93.973,21.306
93.764,21.306
93.792,21.407
93.819,21.508
93.846,21.609
93.873,21.711
93.900,21.812
93.696,21.812
93.506,21.862
93.305,21.862
93.103,21.862
93.133,21.964
93.162,22.065
93.191,22.166
92.994,22.166
93.023,22.267
93.053,22.368
93.082,22.470
93.111,22.571
93.139,22.672
93.168,22.773
92.975,22.773
93.004,22.874
93.033,22.976
93.061,23.077
93.089,23.178
93.117,23.279
92.929,23.279
92.958,23.381
92.986,23.482
93.014,23.583
93.042,23.684
93.069,23.785
93.097,23.887
93.124,23.988
92.955,24.038
92.982,24.140
93.010,24.241
93.037,24.342
93.064,24.443
93.090,24.545
92.925,24.595
92.952,24.696
92.979,24.798
93.006,24.899
93.032,25.000
93.058,25.101
92.884,25.101
92.910,25.202
92.937,25.304
92.963,25.405
92.989,25.506
92.818,25.506
92.844,25.607
92.870,25.709
92.896,25.810
92.922,25.911
92.767,25.962
92.793,26.063
92.819,26.164
92.844,26.265
92.870,26.366
92.895,26.468
92.743,26.518
92.580,26.518
92.606,26.619
92.632,26.721
92.657,26.822
92.496,26.822
92.334,26.822
92.361,26.923
92.388,27.024
92.228,27.024
92.069,27.024
92.096,27.126
91.952,27.176
91.980,27.277
92.007,27.379
92.034,27.480
92.061,27.581
92.088,27.682
92.114,27.783
92.140,27.885
92.167,27.986
92.193,28.087
92.040,28.087
92.066,28.188
92.092,28.289
91.954,28.340
91.803,28.340
91.830,28.441
91.857,28.543
91.883,28.644
91.734,28.644
91.761,28.745
91.613,28.745
91.465,28.745
91.493,28.846
91.520,28.947
91.374,28.947
91.401,29.049
91.256,29.049
91.284,29.150
91.139,29.150
91.167,29.251
91.195,29.352
91.223,29.453
91.250,29.555
91.277,29.656
91.304,29.757
91.331,29.858
91.358,29.960
91.385,30.061
91.244,30.061
91.271,30.162
91.298,30.263
91.324,30.364
91.351,30.466
91.377,30.567
91.403,30.668
91.429,30.769
91.291,30.769
91.317,30.870
91.343,30.972
91.207,30.972
91.233,31.073
91.259,31.174
91.285,31.275
91.311,31.377
91.336,31.478
91.215,31.528
91.082,31.528
91.108,31.630
90.988,31.680
90.870,31.731
90.896,31.832
90.778,31.883
90.647,31.883
90.674,31.984
90.558,32.034
90.585,32.136
90.612,32.237
90.483,32.237
90.368,32.287
90.395,32.389
90.423,32.490
90.449,32.591
90.476,32.692
90.503,32.794
90.529,32.895
90.556,32.996
90.443,33.047
90.470,33.148
90.496,33.249
90.522,33.350
90.548,33.451
90.574,33.553
90.599,33.654
90.625,33.755
90.650,33.856
90.541,33.907
90.566,34.008
90.591,34.109
90.617,34.211
90.642,34.312
90.667,34.413
90.691,34.514
90.716,34.615
90.608,34.666
90.633,34.767
90.658,34.868
90.682,34.970
90.707,35.071
90.731,35.172
90.755,35.273
90.779,35.374
90.661,35.374
90.686,35.476
90.581,35.526
90.605,35.628
90.629,35.729
90.525,35.779
90.409,35.779
90.434,35.881
90.458,35.982
90.482,36.083
90.506,36.184
90.404,36.235
90.290,36.235
90.189,36.285
90.213,36.387
90.238,36.488
90.262,36.589
90.286,36.690
90.311,36.791
90.211,36.842
90.235,36.943
90.259,37.045
90.283,37.146
90.307,37.247
90.330,37.348
90.354,37.449
90.244,37.449
90.146,37.500
90.170,37.601
90.194,37.702
90.085,37.702
89.988,37.753
90.012,37.854
90.036,37.955
90.060,38.057
90.084,38.158
90.107,38.259
90.131,38.360
90.154,38.462
90.178,38.563
90.071,38.563
90.094,38.664
90.000,38.715
90.023,38.816
90.047,38.917
90.070,39.018
89.965,39.018
89.872,39.069
89.895,39.170
89.919,39.271
89.942,39.372
89.965,39.474
89.873,39.524
89.897,39.626
89.794,39.626
89.817,39.727
89.840,39.828
89.863,39.929
89.886,40.030
89.909,40.132
89.932,40.233
89.955,40.334
89.977,40.435
90.000,40.536
90.022,40.638
90.045,40.739
90.067,40.840
90.089,40.941
90.000,40.992
89.800,40.992
89.823,41.093
89.735,41.144
89.758,41.245
89.780,41.346
89.583,41.346
89.497,41.397
89.520,41.498
89.445,41.599
89.371,41.700
89.297,41.802
89.320,41.903
89.343,42.004
89.151,42.004
89.175,42.105
89.198,42.206
89.221,42.308
89.244,42.409
89.267,42.510
89.290,42.611
89.312,42.713
89.335,42.814
89.263,42.915
89.192,43.016
89.215,43.117
89.237,43.219
89.260,43.320
89.282,43.421
89.108,43.472
89.130,43.573
89.153,43.674
89.175,43.775
89.198,43.877
89.014,43.877
89.037,43.978
88.866,44.028
88.685,44.028
88.618,44.130
88.438,44.130
88.462,44.231
88.295,44.281
88.229,44.383
88.253,44.484
88.188,44.585
88.212,44.686
88.235,44.787
88.259,44.889
88.282,44.990
88.305,45.091
88.142,45.142
88.079,45.243
88.016,45.344
88.039,45.445
87.977,45.547
87.817,45.597
87.658,45.648
87.682,45.749
87.706,45.850
87.729,45.951
87.560,45.951
87.584,46.053
87.608,46.154
87.548,46.255
87.488,46.356
87.429,46.457
87.452,46.559
87.476,46.660
87.417,46.761
87.441,46.862
87.276,46.862
87.218,46.964
87.054,46.964
87.079,47.065
87.103,47.166
87.046,47.267
86.989,47.368
86.932,47.470
86.957,47.571
86.796,47.571
86.820,47.672
86.845,47.773
86.789,47.874
86.734,47.976
86.758,48.077
86.703,48.178
86.545,48.178
86.570,48.279
86.413,48.279
86.438,48.381
86.384,48.482
86.409,48.583
86.355,48.684
86.380,48.785
86.404,48.887
86.429,48.988
86.453,49.089
86.400,49.190
86.348,49.291
86.372,49.393
86.320,49.494
86.268,49.595
86.216,49.696
86.077,49.747
85.939,49.798
85.801,49.848
85.752,49.949
85.702,50.051
85.727,50.152
85.677,50.253
85.628,50.354
85.653,50.455
85.506,50.455
85.531,50.557
85.556,50.658
85.422,50.709
85.447,50.810
85.472,50.911
85.496,51.012
85.351,51.012
85.376,51.113
85.329,51.215
85.354,51.316
85.306,51.417
85.176,51.468
85.129,51.569
85.000,51.619
84.871,51.670
84.896,51.771
84.921,51.872
84.781,51.872
84.736,51.974
84.761,52.075
84.786,52.176
84.660,52.227
84.534,52.277
84.559,52.379
84.421,52.379
84.378,52.480
84.403,52.581
84.360,52.682
84.385,52.783
84.410,52.885
84.287,52.935
84.244,53.036
84.270,53.138
84.295,53.239
84.173,53.289
84.131,53.391
83.997,53.391
83.876,53.441
83.743,53.441
83.769,53.543
83.636,53.543
83.596,53.644
83.556,53.745
83.425,53.745
83.451,53.846
83.477,53.947
83.438,54.049
83.463,54.150
83.424,54.251
83.450,54.352
83.411,54.453
83.295,54.504
83.166,54.504
83.192,54.605
83.218,54.706
83.090,54.706
83.052,54.808
83.078,54.909
82.964,54.960
82.927,55.061
82.953,55.162
82.916,55.263
82.942,55.364
82.816,55.364
82.704,55.415
82.579,55.415
82.468,55.466
82.344,55.466
82.371,55.567
82.247,55.567
82.212,55.668
82.239,55.769
82.130,55.820
82.007,55.820
81.899,55.870
81.865,55.972
81.892,56.073
81.919,56.174
81.798,56.174
81.678,56.174
81.645,56.275
81.672,56.377
81.698,56.478
81.579,56.478
81.606,56.579
81.633,56.680
81.659,56.781
81.627,56.883
81.594,56.984
81.562,57.085
81.444,57.085
81.327,57.085
81.210,57.085
81.093,57.085
80.990,57.136
80.874,57.136
80.843,57.237
80.728,57.237
80.627,57.287
80.526,57.338
80.496,57.439
80.467,57.540
80.367,57.591
80.254,57.591
80.225,57.692
80.126,57.743
80.028,57.794
79.916,57.794
79.944,57.895
79.972,57.996
79.875,58.047
79.847,58.148
79.736,58.148
79.764,58.249
79.792,58.350
79.696,58.401
79.586,58.401
79.491,58.451
79.381,58.451
79.287,58.502
79.315,58.603
79.289,58.704
79.181,58.704
79.209,58.806
79.184,58.907
79.212,59.008
79.119,59.059
79.012,59.059
78.905,59.059
78.812,59.109
78.706,59.109
78.600,59.109
78.509,59.160
78.418,59.211
78.313,59.211
78.209,59.211
78.119,59.261
78.015,59.261
77.911,59.261
77.807,59.261
77.719,59.312
77.616,59.312
77.646,59.413
77.624,59.514
77.602,59.615
77.500,59.615
77.398,59.615
77.377,59.717
77.407,59.818
77.305,59.818
77.204,59.818
77.184,59.919
77.163,60.020
77.063,60.020
76.963,60.020
76.813,60.020
76.744,60.121
76.596,60.121
76.626,60.223
76.493,60.273
76.346,60.273
76.376,60.374
76.309,60.476
76.163,60.476
76.145,60.577
76.015,60.628
76.046,60.729
75.917,60.779
75.773,60.779
75.708,60.881
75.565,60.881
75.549,60.982
75.579,61.083
75.438,61.083
75.374,61.184
75.233,61.184
75.171,61.285
75.031,61.285
74.907,61.336
74.769,61.336
74.800,61.437
74.677,61.488
74.540,61.488
74.525,61.589
74.557,61.690
74.420,61.690
74.361,61.791
74.301,61.893
74.182,61.943
74.168,62.045
74.199,62.146
74.231,62.247
74.096,62.247
73.978,62.298
74.010,62.399
73.892,62.449
73.775,62.500
73.807,62.601
73.675,62.601
73.619,62.702
73.650,62.804
73.519,62.804
73.404,62.854
73.274,62.854
73.263,62.955
73.133,62.955
73.005,62.955
72.892,63.006
72.924,63.107
72.812,63.158
72.701,63.209
72.590,63.259
72.480,63.310
72.354,63.310
72.344,63.411
72.334,63.512
72.209,63.512
72.200,63.613
72.076,63.613
71.968,63.664
71.918,63.765
71.795,63.765
71.672,63.765
71.550,63.765
71.445,63.816
71.340,63.866
71.235,63.917
71.131,63.968
71.011,63.968
70.892,63.968
70.845,64.069
70.743,64.119
70.624,64.119
70.578,64.221
70.461,64.221
70.360,64.271
70.243,64.271
70.127,64.271
70.028,64.322
69.929,64.372
69.813,64.372
69.699,64.372
69.601,64.423
69.634,64.524
69.537,64.575
69.570,64.676
69.457,64.676
69.414,64.777
69.302,64.777
69.297,64.879
69.202,64.929
69.160,65.030
69.066,65.081
68.954,65.081
68.860,65.132
68.750,65.132
68.657,65.182
68.547,65.182
68.455,65.233
68.346,65.233
68.237,65.233
68.271,65.334
68.163,65.334
68.196,65.435
68.230,65.536
68.122,65.536
68.015,65.536
67.925,65.587
67.818,65.587
67.728,65.638
67.623,65.638
67.517,65.638
67.412,65.638
67.410,65.739
67.323,65.789
67.218,65.789
67.114,65.789
67.010,65.789
66.975,65.891
66.975,65.992
66.855,66.043
66.735,66.093
66.616,66.144
66.582,66.245
66.548,66.346
66.515,66.447
66.414,66.447
66.313,66.447
66.196,66.498
66.164,66.599
66.031,66.599
66.065,66.700
65.933,66.700
65.901,66.802
65.787,66.852
65.656,66.852
65.543,66.903
65.430,66.953
65.301,66.953
65.190,67.004
65.079,67.055
65.049,67.156
65.020,67.257
64.893,67.257
64.766,67.257
64.706,67.358
64.580,67.358
64.455,67.358
64.331,67.358
64.224,67.409
64.117,67.460
63.994,67.460
63.872,67.460
63.749,67.460
63.784,67.561
63.788,67.662
63.667,67.662
63.563,67.713
63.460,67.763
63.357,67.814
63.237,67.814
63.242,67.915
63.141,67.966
63.039,68.016
62.985,68.117
62.868,68.117
62.768,68.168
62.715,68.269
62.599,68.269
62.483,68.269
62.367,68.269
62.315,68.370
62.201,68.370
62.104,68.421
61.990,68.421
61.894,68.472
61.798,68.522
61.777,68.623
61.682,68.674
61.587,68.725
61.493,68.775
61.382,68.775
61.362,68.877
61.314,68.978
61.221,69.028
61.111,69.028
61.091,69.130
61.126,69.231
61.017,69.231
60.926,69.281
60.835,69.332
60.727,69.332
60.619,69.332
60.512,69.332
60.406,69.332
60.414,69.433
60.308,69.433
60.219,69.484
60.114,69.484
60.026,69.534
60.061,69.636
59.956,69.636
59.852,69.636
59.766,69.686
59.662,69.686
59.551,69.737
59.448,69.737
59.406,69.838
59.296,69.889
59.194,69.889
59.153,69.990
59.052,69.990
58.944,70.040
58.836,70.091
58.821,70.192
58.697,70.192
58.590,70.243
58.484,70.294
58.519,70.395
58.396,70.395
58.274,70.395
58.152,70.395
58.090,70.496
57.987,70.547
57.866,70.547
57.877,70.648
57.775,70.698
57.656,70.698
57.596,70.800
57.536,70.901
57.418,70.901
57.301,70.901
57.201,70.951
57.085,70.951
56.969,70.951
56.853,70.951
56.756,71.002
56.641,71.002
56.608,71.103
56.511,71.154
56.415,71.204
56.303,71.204
56.208,71.255
56.113,71.306
56.019,71.356
55.908,71.356
55.815,71.407
55.705,71.407
55.612,71.457
55.503,71.457
55.394,71.457
55.286,71.457
55.178,71.457
55.088,71.508
54.981,71.508
54.891,71.559
54.785,71.559
54.697,71.609
54.609,71.660
54.503,71.660
54.416,71.711
54.451,71.812
54.403,71.913
54.316,71.964
54.268,72.065
54.221,72.166
54.118,72.166
54.015,72.166
53.910,72.217
53.864,72.318
53.762,72.318
53.661,72.318
53.561,72.318
53.461,72.318
53.358,72.368
53.256,72.419
53.138,72.419
53.020,72.419
52.956,72.520
52.857,72.571
52.757,72.621
52.773,72.723
52.657,72.723
52.541,72.723
52.426,72.723
52.312,72.723
52.308,72.824
52.194,72.824
52.098,72.874
52.077,72.976
51.964,72.976
51.869,73.026
51.775,73.077
51.664,73.077
51.553,73.077
51.588,73.178
51.477,73.178
51.385,73.229
51.293,73.279
51.201,73.330
51.093,73.330
51.002,73.381
50.947,73.482
50.946,73.583
50.856,73.634
50.750,73.634
50.784,73.735
50.678,73.735
50.695,73.836
50.589,73.836
50.502,73.887
50.397,73.887
50.293,73.887
50.189,73.887
50.086,73.937
49.983,73.988
49.881,74.038
49.779,74.038
49.677,74.038
49.577,74.089
49.476,74.089
49.376,74.140
49.260,74.140
49.245,74.241
49.146,74.291
49.031,74.291
48.917,74.291
48.803,74.291
48.707,74.342
48.594,74.342
48.499,74.393
48.404,74.443
48.293,74.443
48.199,74.494
48.201,74.595
48.091,74.595
47.999,74.646
47.907,74.696
47.798,74.696
47.690,74.696
47.599,74.747
47.541,74.848
47.434,74.848
47.328,74.848
47.239,74.899
47.151,74.949
47.063,75.000
46.958,75.000
46.854,75.000
46.768,75.051
46.667,75.101
46.564,75.101
46.568,75.202
46.529,75.304
46.427,75.304
46.326,75.304
46.226,75.304
46.173,75.405
46.149,75.506
46.052,75.557
45.938,75.557
45.826,75.557
45.831,75.658
45.735,75.709
45.768,75.810
45.657,75.810
45.562,75.860
45.452,75.860
45.457,75.962
45.347,75.962
45.238,75.962
45.129,75.962
45.037,76.012
44.946,76.063
44.839,76.063
44.749,76.113
44.642,76.113
44.537,76.113
44.448,76.164
44.343,76.164
44.239,76.164
44.135,76.164
44.032,76.164
43.929,76.164
43.923,76.265
43.821,76.265
43.765,76.366
43.667,76.417
43.570,76.468
43.470,76.468
43.357,76.468
43.246,76.468
43.134,76.468
43.024,76.468
42.995,76.569
42.942,76.670
42.914,76.771
42.821,76.822
42.712,76.822
42.661,76.923
42.569,76.974
42.462,76.974
42.356,76.974
42.250,76.974
42.200,77.075
42.095,77.075
41.991,77.075
41.903,77.126
41.799,77.126
41.751,77.227
41.664,77.277
41.562,77.277
41.461,77.277
41.364,77.328
41.307,77.429
41.211,77.480
41.101,77.480
40.991,77.480
40.881,77.480
40.869,77.581
40.776,77.632
40.668,77.632
40.561,77.632
40.454,77.632
40.347,77.632
40.326,77.733
40.236,77.783
40.214,77.885
40.125,77.935
40.021,77.935
39.959,78.036
39.871,78.087
39.768,78.087
39.666,78.087
39.564,78.087
39.504,78.188
39.403,78.188
39.308,78.239
39.199,78.239
39.130,78.340
39.022,78.340
38.914,78.340
38.807,78.340
38.700,78.340
38.594,78.340
38.488,78.340
38.383,78.340
38.279,78.340
38.175,78.340
38.072,78.340
37.969,78.340
37.882,78.391
37.780,78.391
37.679,78.391
37.585,78.441
37.551,78.543
37.458,78.593
37.365,78.644
37.272,78.694
37.165,78.694
37.074,78.745
37.025,78.846
36.934,78.897
36.830,78.897
36.726,78.897
36.712,78.998
36.624,79.049
36.521,79.049
36.434,79.099
36.332,79.099
36.231,79.099
36.137,79.150
36.066,79.251
35.959,79.251
35.866,79.302
35.775,79.352
35.779,79.453
35.688,79.504
35.583,79.504
35.556,79.605
35.452,79.605
35.348,79.605
35.260,79.656
35.157,79.656
35.179,79.757
35.091,79.808
35.004,79.858
34.918,79.909
34.878,80.010
34.770,80.010
34.663,80.010
34.572,80.061
34.532,80.162
34.427,80.162
34.337,80.213
34.247,80.263
34.144,80.263
34.056,80.314
33.954,80.314
33.866,80.364
33.766,80.364
33.672,80.415
33.566,80.415
33.580,80.516
33.488,80.567
33.382,80.567
33.292,80.617
33.201,80.668
33.112,80.719
33.009,80.719
32.921,80.769
32.819,80.769
32.718,80.769
32.618,80.769
32.512,80.769
32.406,80.769
32.301,80.769
32.211,80.820
32.107,80.820
32.128,80.921
32.058,81.022
31.970,81.073
31.933,81.174
31.832,81.174
31.731,81.174
31.695,81.275
31.609,81.326
31.504,81.326
31.399,81.326
31.308,81.377
31.218,81.427
31.116,81.427
31.094,81.528
30.993,81.528
30.905,81.579
30.843,81.680
30.737,81.680
30.632,81.680
30.541,81.731
30.450,81.781
30.347,81.781
30.258,81.832
30.157,81.832
30.138,81.933
30.037,81.933
29.950,81.984
29.864,82.034
29.759,82.034
29.669,82.085
29.579,82.136
29.556,82.237
29.467,82.287
29.379,82.338
29.291,82.389
29.186,82.389
29.082,82.389
28.991,82.439
28.888,82.439
28.786,82.439
28.685,82.439
28.584,82.439
28.479,82.439
28.392,82.490
28.289,82.490
28.186,82.490
28.084,82.490
27.995,82.540
27.895,82.540
27.853,82.642
27.749,82.642
27.662,82.692
27.572,82.743
27.499,82.844
27.410,82.895
27.309,82.895
27.205,82.895
27.118,82.945
27.031,82.996
26.929,82.996
26.856,83.097
26.768,83.148
26.663,83.148
26.597,83.249
26.494,83.249
26.479,83.350
26.377,83.350
26.367,83.451
26.266,83.451
26.178,83.502
26.075,83.502
25.988,83.553
25.886,83.553
25.796,83.603
25.708,83.654
25.679,83.755
25.576,83.755
25.473,83.755
25.372,83.755
25.282,83.806
25.194,83.856
25.106,83.907
25.004,83.907
24.902,83.907
24.802,83.907
24.698,83.907
24.655,84.008
24.567,84.059
24.466,84.059
24.366,84.059
24.262,84.059
24.160,84.059
24.073,84.109
23.987,84.160
23.898,84.211
23.810,84.261
23.722,84.312
23.621,84.312
23.521,84.312
23.419,84.312
23.317,84.312
23.230,84.362
23.127,84.362
23.025,84.362
22.924,84.362
22.823,84.362
22.720,84.362
22.732,84.464
22.631,84.464
22.543,84.514
22.440,84.514
22.338,84.514
22.250,84.565
22.185,84.666
22.083,84.666
21.994,84.717
21.894,84.717
21.820,84.818
21.718,84.818
21.617,84.818
21.568,84.919
21.482,84.970
21.380,84.970
21.293,85.020
21.206,85.071
21.105,85.071
21.017,85.121
20.930,85.172
20.842,85.223
20.754,85.273
20.652,85.273
20.563,85.324
20.476,85.374
20.450,85.476
20.364,85.526
20.264,85.526
20.162,85.526
20.062,85.526
19.974,85.577
19.906,85.678
19.806,85.678
19.718,85.729
19.632,85.779
19.544,85.830
19.490,85.931
19.404,85.982
19.302,85.982
19.202,85.982
19.114,86.032
19.014,86.032
19.006,86.134
18.905,86.134
18.805,86.134
18.769,86.235
18.723,86.336
18.622,86.336
18.587,86.437
18.517,86.538
18.415,86.538
18.409,86.640
18.308,86.640
18.306,86.741
18.205,86.741
18.141,86.842
18.105,86.943
18.019,86.994
17.917,86.994
17.829,87.045
17.728,87.045
17.640,87.095
17.554,87.146
17.466,87.196
17.379,87.247
17.278,87.247
17.176,87.247
17.133,87.348
17.032,87.348
16.932,87.348
16.831,87.348
16.730,87.348
16.699,87.449
16.598,87.449
16.511,87.500
16.423,87.551
16.322,87.551
16.221,87.551
16.120,87.551
16.034,87.601
15.933,87.601
15.846,87.652
15.745,87.652
15.659,87.702
15.558,87.702
15.552,87.804
15.479,87.905
15.391,87.955
15.304,88.006
15.204,88.006
15.117,88.057
15.074,88.158
14.987,88.209
14.941,88.310
14.841,88.310
14.741,88.310
14.654,88.360
14.554,88.360
14.452,88.360
14.366,88.411
14.265,88.411
14.164,88.411
14.141,88.512
14.040,88.512
14.045,88.613
13.944,88.613
13.857,88.664
13.757,88.664
13.671,88.715
13.595,88.816
13.538,88.917
13.509,89.018
13.408,89.018
13.348,89.119
13.261,89.170
13.221,89.271
13.121,89.271
13.034,89.322
12.934,89.322
12.834,89.322
12.747,89.372
12.660,89.423
12.574,89.474
12.474,89.474
12.373,89.474
12.286,89.524
12.200,89.575
12.142,89.676
12.055,89.727
11.955,89.727
11.940,89.828
11.840,89.828
11.808,89.929
11.801,90.030
11.701,90.030
11.600,90.030
11.575,90.132
11.474,90.132
11.387,90.182
11.301,90.233
11.268,90.334
11.181,90.385
11.176,90.486
11.160,90.587
11.073,90.638
11.056,90.739
10.956,90.739
10.907,90.840
10.821,90.891
10.734,90.941
10.665,91.043
10.592,91.144
10.597,91.245
10.510,91.296
10.465,91.397
10.398,91.498
10.298,91.498
10.211,91.549
10.125,91.599
10.098,91.700
9.997,91.700
9.911,91.751
9.858,91.852
9.758,91.852
9.670,91.903
9.570,91.903
9.483,91.953
9.487,92.055
9.401,92.105
9.314,92.156
9.228,92.206
9.226,92.308
9.220,92.409
9.223,92.510
9.136,92.561
9.050,92.611
8.956,92.662
8.870,92.713
8.769,92.713
8.746,92.814
8.701,92.915
8.614,92.966
8.528,93.016
8.441,93.067
8.399,93.168
8.375,93.269
8.288,93.320
8.200,93.370
8.100,93.370
8.014,93.421
7.927,93.472
7.827,93.472
7.741,93.522
7.715,93.623
7.647,93.725
7.547,93.725
7.461,93.775
7.360,93.775
7.260,93.775
7.222,93.877
7.197,93.978
7.166,94.079
7.138,94.180
7.074,94.281
6.988,94.332
6.901,94.383
6.815,94.433
6.729,94.484
6.629,94.484
6.528,94.484
6.442,94.534
6.342,94.534
6.255,94.585
6.155,94.585
6.069,94.636
5.969,94.636
5.883,94.686
5.796,94.737
5.710,94.787
5.654,94.889
5.554,94.889
5.454,94.889
5.354,94.889
5.254,94.889
5.154,94.889
5.054,94.889


==> data/new_spaam_0.3_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
94.286,1.670
95.238,2.024
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
95.122,3.947
95.146,4.960
95.161,5.972
95.745,6.832
95.679,7.844
96.111,8.755
95.455,9.565
94.931,10.425
93.886,10.881
94.000,11.893
94.096,12.905
94.178,13.917
94.534,14.879
94.848,15.840
94.302,16.751
94.102,17.763
94.162,18.775
94.444,19.787
94.023,20.698
93.873,21.711
93.008,22.217
93.103,23.229
93.010,24.241
92.924,25.253
92.844,26.265
92.069,27.024
92.180,28.036
91.465,28.745
91.304,29.757
91.429,30.769
90.988,31.680
90.436,32.540
90.574,33.553
90.704,34.565
90.593,35.577
90.250,36.538
90.158,37.551
90.178,38.563
89.873,39.524
90.000,40.536
89.508,41.447
89.255,42.460
89.293,43.472
88.528,44.130
88.218,45.091
87.645,45.951
87.288,46.913
86.857,47.824
86.368,48.735
86.228,49.747
85.506,50.455
85.319,51.468
84.660,52.227
84.282,53.188
83.425,53.745
83.090,54.706
82.406,55.466
81.678,56.174
81.210,57.085
80.311,57.591
79.696,58.401
78.905,59.059
77.911,59.261
77.134,59.919
76.260,60.476
75.438,61.083
74.510,61.538
74.025,62.449
73.133,62.955
72.293,63.512
71.340,63.866
70.399,64.271
69.457,64.676
68.584,65.182
67.693,65.638
66.769,66.093
65.966,66.700
65.032,67.105
64.087,67.460
63.200,67.966
62.258,68.370
61.344,68.826
60.459,69.332
59.525,69.737
58.640,70.243
57.727,70.698
56.756,71.002
55.837,71.407
54.827,71.559
54.015,72.166
53.039,72.419
52.136,72.874
51.238,73.330
50.397,73.887
49.426,74.140
48.468,74.443
47.507,74.747
46.564,75.101
45.763,75.709
44.826,76.063
43.834,76.265
42.934,76.721
41.991,77.075
41.068,77.480
40.167,77.935
39.209,78.239
38.213,78.340
37.272,78.694
36.357,79.099
35.492,79.605
34.594,80.061
33.658,80.415
32.718,80.769
31.800,81.174
30.906,81.630
29.967,81.984
29.051,82.389
28.058,82.540
27.140,82.945
26.275,83.451
25.321,83.755
24.366,84.059
23.396,84.312
22.416,84.514
21.523,84.970
20.586,85.324
19.670,85.729
18.774,86.184
18.105,86.943
17.168,87.298
16.200,87.551
15.309,88.006
14.394,88.411
13.531,88.917
12.668,89.423
11.806,89.929
11.099,90.638
10.460,91.447
9.569,91.903
8.918,92.662
8.200,93.370
7.286,93.775
6.580,94.484
5.654,94.889


==> data/new_spaam_0.3_meta.csv <==
auc,f1,eer
68.530,67.796,66.447


==> data/new_spaam_0.5.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
94.545,5.263
94.643,5.364
94.737,5.466
94.828,5.567
94.915,5.668
95.000,5.769
95.082,5.870
95.161,5.972
95.238,6.073
95.312,6.174
95.385,6.275
95.455,6.377
95.522,6.478
95.588,6.579
95.652,6.680
95.714,6.781
95.775,6.883
95.833,6.984
95.890,7.085
95.946,7.186
96.000,7.287
96.053,7.389
96.104,7.490
95.513,7.540
95.570,7.642
95.625,7.743
95.679,7.844
95.732,7.945
95.783,8.047
95.833,8.148
95.882,8.249
95.930,8.350
95.977,8.451
96.023,8.553
96.067,8.654
96.111,8.755
96.154,8.856
96.196,8.957
96.237,9.059
96.277,9.160
96.316,9.261
95.833,9.312
95.876,9.413
95.918,9.514
95.455,9.565
95.500,9.666
95.545,9.767
95.098,9.818
95.146,9.919
95.192,10.020
94.737,10.020
94.787,10.121
94.836,10.223
94.884,10.324
94.931,10.425
94.977,10.526
95.023,10.628
94.619,10.678
94.667,10.779
94.273,10.830
93.886,10.881
93.939,10.982
93.991,11.083
94.043,11.184
94.093,11.285
94.142,11.387
93.776,11.437
93.827,11.538
93.878,11.640
93.927,11.741
93.976,11.842
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.382,12.753
94.030,12.753
94.074,12.854
94.118,12.955
94.161,13.057
94.203,13.158
94.245,13.259
94.286,13.360
94.326,13.462
94.366,13.563
94.035,13.563
94.077,13.664
94.118,13.765
94.158,13.866
94.198,13.968
94.237,14.069
94.276,14.170
94.314,14.271
94.352,14.372
94.389,14.474
94.426,14.575
94.463,14.676
94.498,14.777
94.534,14.879
94.569,14.980
94.603,15.081
94.637,15.182
94.671,15.283
94.704,15.385
94.737,15.486
94.769,15.587
94.801,15.688
94.833,15.789
94.864,15.891
94.895,15.992
94.611,15.992
94.643,16.093
94.675,16.194
94.706,16.296
94.737,16.397
94.767,16.498
94.798,16.599
94.828,16.700
94.857,16.802
94.587,16.802
94.618,16.903
94.648,17.004
94.678,17.105
94.708,17.206
94.737,17.308
94.766,17.409
94.795,17.510
94.823,17.611
94.580,17.662
94.340,17.713
94.370,17.814
94.400,17.915
94.430,18.016
94.459,18.117
94.488,18.219
94.517,18.320
94.545,18.421
94.574,18.522
94.330,18.522
94.359,18.623
94.388,18.725
94.416,18.826
94.444,18.927
94.472,19.028
94.500,19.130
94.527,19.231
94.554,19.332
94.581,19.433
94.608,19.534
94.634,19.636
94.660,19.737
94.686,19.838
94.471,19.889
94.498,19.990
94.524,20.091
94.313,20.142
94.340,20.243
94.131,20.294
94.159,20.395
94.186,20.496
94.213,20.597
94.240,20.698
94.266,20.800
94.064,20.850
94.091,20.951
94.118,21.053
94.144,21.154
94.170,21.255
94.196,21.356
93.987,21.356
94.013,21.457
94.040,21.559
94.066,21.660
94.092,21.761
94.118,21.862
94.143,21.964
93.939,21.964
93.736,21.964
93.763,22.065
93.790,22.166
93.817,22.267
93.631,22.318
93.658,22.419
93.684,22.520
93.711,22.621
93.737,22.723
93.763,22.824
93.789,22.925
93.595,22.925
93.621,23.026
93.648,23.128
93.673,23.229
93.699,23.330
93.725,23.431
93.535,23.431
93.561,23.532
93.587,23.634
93.613,23.735
93.638,23.836
93.663,23.937
93.688,24.038
93.713,24.140
93.542,24.190
93.567,24.291
93.592,24.393
93.617,24.494
93.642,24.595
93.666,24.696
93.499,24.747
93.524,24.848
93.548,24.949
93.573,25.051
93.597,25.152
93.621,25.253
93.446,25.253
93.470,25.354
93.494,25.455
93.519,25.557
93.542,25.658
93.370,25.658
93.394,25.759
93.419,25.860
93.443,25.962
93.466,26.063
93.309,26.113
93.333,26.215
93.357,26.316
93.381,26.417
93.405,26.518
93.428,26.619
93.274,26.670
93.110,26.670
93.134,26.771
93.158,26.872
93.182,26.974
93.019,26.974
92.857,26.974
92.882,27.075
92.907,27.176
92.746,27.176
92.586,27.176
92.612,27.277
92.466,27.328
92.491,27.429
92.517,27.530
92.542,27.632
92.568,27.733
92.593,27.834
92.617,27.935
92.642,28.036
92.667,28.138
92.691,28.239
92.537,28.239
92.562,28.340
92.586,28.441
92.447,28.492
92.295,28.492
92.320,28.593
92.345,28.694
92.370,28.796
92.220,28.796
92.246,28.897
92.097,28.897
91.948,28.897
91.974,28.998
92.000,29.099
91.853,29.099
91.879,29.200
91.733,29.200
91.759,29.302
91.614,29.302
91.640,29.403
91.667,29.504
91.693,29.605
91.719,29.706
91.745,29.808
91.770,29.909
91.796,30.010
91.821,30.111
91.846,30.213
91.705,30.213
91.730,30.314
91.756,30.415
91.781,30.516
91.806,30.617
91.831,30.719
91.855,30.820
91.880,30.921
91.742,30.921
91.766,31.022
91.791,31.123
91.654,31.123
91.679,31.225
91.704,31.326
91.728,31.427
91.753,31.528
91.777,31.630
91.654,31.680
91.520,31.680
91.545,31.781
91.424,31.832
91.304,31.883
91.329,31.984
91.210,32.034
91.079,32.034
91.105,32.136
90.987,32.186
91.013,32.287
91.038,32.389
90.909,32.389
90.793,32.439
90.819,32.540
90.845,32.642
90.871,32.743
90.896,32.844
90.922,32.945
90.947,33.047
90.972,33.148
90.859,33.198
90.884,33.300
90.909,33.401
90.934,33.502
90.959,33.603
90.984,33.704
91.008,33.806
91.033,33.907
91.057,34.008
91.081,34.109
91.105,34.211
91.129,34.312
91.153,34.413
91.176,34.514
91.200,34.615
91.223,34.717
91.247,34.818
91.138,34.868
91.161,34.970
91.184,35.071
91.207,35.172
91.230,35.273
91.253,35.374
91.276,35.476
91.299,35.577
91.180,35.577
91.203,35.678
91.097,35.729
91.120,35.830
91.142,35.931
91.037,35.982
90.921,35.982
90.944,36.083
90.967,36.184
90.990,36.285
91.013,36.387
90.909,36.437
90.794,36.437
90.692,36.488
90.715,36.589
90.738,36.690
90.762,36.791
90.785,36.893
90.807,36.994
90.706,37.045
90.729,37.146
90.752,37.247
90.775,37.348
90.798,37.449
90.820,37.551
90.842,37.652
90.732,37.652
90.633,37.702
90.655,37.804
90.678,37.905
90.568,37.905
90.470,37.955
90.493,38.057
90.516,38.158
90.539,38.259
90.562,38.360
90.584,38.462
90.606,38.563
90.629,38.664
90.651,38.765
90.544,38.765
90.566,38.866
90.471,38.917
90.493,39.018
90.515,39.119
90.537,39.221
90.432,39.221
90.338,39.271
90.360,39.372
90.382,39.474
90.405,39.575
90.427,39.676
90.334,39.727
90.356,39.828
90.252,39.828
90.275,39.929
90.297,40.030
90.319,40.132
90.341,40.233
90.363,40.334
90.385,40.435
90.406,40.536
90.428,40.638
90.449,40.739
90.471,40.840
90.492,40.941
90.513,41.043
90.535,41.144
90.444,41.194
90.344,41.194
90.244,41.194
90.265,41.296
90.177,41.346
90.198,41.447
90.220,41.549
90.022,41.549
89.934,41.599
89.956,41.700
89.869,41.751
89.783,41.802
89.805,41.903
89.730,42.004
89.752,42.105
89.774,42.206
89.581,42.206
89.603,42.308
89.626,42.409
89.648,42.510
89.670,42.611
89.692,42.713
89.714,42.814
89.735,42.915
89.757,43.016
89.684,43.117
89.612,43.219
89.634,43.320
89.655,43.421
89.677,43.522
89.698,43.623
89.523,43.674
89.545,43.775
89.566,43.877
89.588,43.978
89.609,44.079
89.425,44.079
89.447,44.180
89.275,44.231
89.093,44.231
89.024,44.332
88.956,44.433
88.979,44.534
88.799,44.534
88.732,44.636
88.755,44.737
88.689,44.838
88.711,44.939
88.734,45.040
88.756,45.142
88.779,45.243
88.801,45.344
88.636,45.395
88.571,45.496
88.507,45.597
88.529,45.698
88.465,45.800
88.304,45.850
88.144,45.901
88.167,46.002
88.190,46.103
88.213,46.204
88.042,46.204
88.065,46.306
88.088,46.407
88.027,46.508
87.966,46.609
87.905,46.711
87.928,46.812
87.951,46.913
87.890,47.014
87.913,47.115
87.747,47.115
87.688,47.217
87.523,47.217
87.547,47.318
87.570,47.419
87.512,47.520
87.454,47.621
87.396,47.723
87.419,47.824
87.258,47.824
87.281,47.925
87.305,48.026
87.248,48.128
87.191,48.229
87.215,48.330
87.158,48.431
87.000,48.431
87.024,48.532
86.866,48.532
86.890,48.634
86.835,48.735
86.859,48.836
86.804,48.937
86.828,49.038
86.852,49.140
86.875,49.241
86.898,49.342
86.922,49.443
86.945,49.545
86.891,49.646
86.914,49.747
86.861,49.848
86.807,49.949
86.754,50.051
86.602,50.051
86.463,50.101
86.324,50.152
86.273,50.253
86.222,50.354
86.246,50.455
86.195,50.557
86.219,50.658
86.242,50.759
86.106,50.810
86.130,50.911
86.154,51.012
86.019,51.063
86.043,51.164
86.066,51.265
86.090,51.366
85.944,51.366
85.968,51.468
85.992,51.569
86.015,51.670
86.039,51.771
85.990,51.872
85.846,51.872
85.798,51.974
85.667,52.024
85.536,52.075
85.560,52.176
85.584,52.277
85.443,52.277
85.396,52.379
85.420,52.480
85.444,52.581
85.316,52.632
85.188,52.682
85.212,52.783
85.073,52.783
85.028,52.885
85.053,52.986
85.008,53.087
85.032,53.188
85.057,53.289
84.932,53.340
84.887,53.441
84.912,53.543
84.936,53.644
84.812,53.694
84.769,53.796
84.634,53.796
84.512,53.846
84.377,53.846
84.402,53.947
84.269,53.947
84.227,54.049
84.186,54.150
84.053,54.150
84.078,54.251
84.103,54.352
84.062,54.453
84.087,54.555
84.047,54.656
84.071,54.757
84.031,54.858
83.913,54.909
83.784,54.909
83.809,55.010
83.834,55.111
83.705,55.111
83.666,55.213
83.691,55.314
83.575,55.364
83.537,55.466
83.562,55.567
83.523,55.668
83.548,55.769
83.422,55.769
83.308,55.820
83.183,55.820
83.070,55.870
82.945,55.870
82.971,55.972
82.846,55.972
82.810,56.073
82.836,56.174
82.725,56.225
82.602,56.225
82.493,56.275
82.457,56.377
82.483,56.478
82.509,56.579
82.388,56.579
82.266,56.579
82.232,56.680
82.258,56.781
82.284,56.883
82.164,56.883
82.190,56.984
82.216,57.085
82.242,57.186
82.208,57.287
82.174,57.389
82.140,57.490
82.022,57.490
81.903,57.490
81.785,57.490
81.668,57.490
81.564,57.540
81.447,57.540
81.415,57.642
81.299,57.642
81.197,57.692
81.095,57.743
81.064,57.844
81.033,57.945
80.932,57.996
80.818,57.996
80.788,58.097
80.688,58.148
80.589,58.198
80.476,58.198
80.503,58.300
80.530,58.401
80.432,58.451
80.403,58.553
80.291,58.553
80.319,58.654
80.346,58.755
80.249,58.806
80.138,58.806
80.041,58.856
79.931,58.856
79.835,58.907
79.863,59.008
79.836,59.109
79.727,59.109
79.755,59.211
79.728,59.312
79.755,59.413
79.661,59.464
79.553,59.464
79.446,59.464
79.352,59.514
79.245,59.514
79.139,59.514
79.046,59.565
78.954,59.615
78.849,59.615
78.743,59.615
78.652,59.666
78.548,59.666
78.443,59.666
78.339,59.666
78.249,59.717
78.146,59.717
78.175,59.818
78.152,59.919
78.129,60.020
78.026,60.020
77.924,60.020
77.902,60.121
77.931,60.223
77.829,60.223
77.727,60.223
77.705,60.324
77.684,60.425
77.583,60.425
77.482,60.425
77.382,60.425
77.282,60.425
77.261,60.526
77.112,60.526
77.141,60.628
77.007,60.678
76.938,60.779
76.967,60.881
76.899,60.982
76.766,61.032
76.796,61.134
76.650,61.134
76.679,61.235
76.549,61.285
76.404,61.285
76.337,61.387
76.208,61.437
76.238,61.538
76.268,61.640
76.125,61.640
76.060,61.741
75.918,61.741
75.948,61.842
75.821,61.893
75.696,61.943
75.556,61.943
75.539,62.045
75.415,62.095
75.276,62.095
75.260,62.196
75.291,62.298
75.153,62.298
75.091,62.399
75.030,62.500
74.909,62.551
74.894,62.652
74.924,62.753
74.955,62.854
74.819,62.854
74.700,62.905
74.730,63.006
74.611,63.057
74.492,63.107
74.523,63.209
74.390,63.209
74.332,63.310
74.362,63.411
74.230,63.411
74.113,63.462
73.982,63.462
73.969,63.563
73.839,63.563
73.709,63.563
73.595,63.613
73.626,63.715
73.512,63.765
73.399,63.816
73.287,63.866
73.175,63.917
73.048,63.917
73.037,64.018
73.026,64.119
72.900,64.119
72.889,64.221
72.764,64.221
72.654,64.271
72.603,64.372
72.479,64.372
72.355,64.372
72.232,64.372
72.125,64.423
72.018,64.474
71.912,64.524
71.806,64.575
71.685,64.575
71.565,64.575
71.517,64.676
71.413,64.727
71.293,64.727
71.246,64.828
71.127,64.828
71.025,64.879
70.907,64.879
70.790,64.879
70.689,64.929
70.588,64.980
70.472,64.980
70.356,64.980
70.257,65.030
70.289,65.132
70.191,65.182
70.223,65.283
70.109,65.283
70.065,65.385
69.951,65.385
69.946,65.486
69.849,65.536
69.881,65.638
69.876,65.739
69.764,65.739
69.651,65.739
69.556,65.789
69.444,65.789
69.350,65.840
69.239,65.840
69.145,65.891
69.035,65.891
68.925,65.891
68.958,65.992
68.849,65.992
68.882,66.093
68.915,66.194
68.806,66.194
68.697,66.194
68.606,66.245
68.498,66.245
68.407,66.296
68.300,66.296
68.194,66.296
68.087,66.296
68.085,66.397
67.996,66.447
67.890,66.447
67.785,66.447
67.680,66.447
67.644,66.549
67.643,66.650
67.555,66.700
67.451,66.700
67.416,66.802
67.313,66.802
67.243,66.903
67.242,67.004
67.207,67.105
67.088,67.156
66.986,67.156
66.868,67.206
66.868,67.308
66.767,67.308
66.767,67.409
66.667,67.409
66.600,67.510
66.484,67.561
66.352,67.561
66.237,67.611
66.123,67.662
65.992,67.662
65.879,67.713
65.766,67.763
65.735,67.864
65.704,67.966
65.576,67.966
65.448,67.966
65.386,68.067
65.260,68.067
65.133,68.067
65.007,68.067
64.899,68.117
64.791,68.168
64.666,68.168
64.559,68.219
64.501,68.320
64.504,68.421
64.381,68.421
64.276,68.472
64.279,68.573
64.157,68.573
64.053,68.623
63.996,68.725
63.893,68.775
63.790,68.826
63.734,68.927
63.615,68.927
63.514,68.978
63.459,69.079
63.341,69.079
63.224,69.079
63.107,69.079
63.054,69.180
62.937,69.180
62.839,69.231
62.724,69.231
62.626,69.281
62.529,69.332
62.506,69.433
62.409,69.484
62.313,69.534
62.217,69.585
62.105,69.585
62.083,69.686
62.033,69.787
61.939,69.838
61.828,69.838
61.807,69.939
61.841,70.040
61.731,70.040
61.638,70.091
61.545,70.142
61.436,70.142
61.327,70.142
61.219,70.142
61.111,70.142
61.118,70.243
61.011,70.243
60.921,70.294
60.814,70.294
60.725,70.344
60.759,70.445
60.654,70.445
60.548,70.445
60.460,70.496
60.355,70.496
60.268,70.547
60.164,70.547
60.078,70.597
60.034,70.698
59.931,70.698
59.820,70.749
59.752,70.850
59.651,70.850
59.541,70.901
59.500,71.002
59.399,71.002
59.291,71.053
59.166,71.053
59.175,71.154
59.068,71.204
58.944,71.204
58.821,71.204
58.806,71.306
58.701,71.356
58.596,71.407
58.582,71.508
58.478,71.559
58.357,71.559
58.296,71.660
58.234,71.761
58.132,71.812
58.013,71.812
57.912,71.862
57.794,71.862
57.694,71.913
57.577,71.913
57.518,72.014
57.419,72.065
57.361,72.166
57.263,72.217
57.149,72.217
57.034,72.217
57.023,72.318
56.910,72.318
56.814,72.368
56.701,72.368
56.606,72.419
56.494,72.419
56.400,72.470
56.289,72.470
56.179,72.470
56.069,72.470
55.959,72.470
55.867,72.520
55.759,72.520
55.728,72.621
55.637,72.672
55.547,72.723
55.457,72.773
55.350,72.773
55.261,72.824
55.295,72.925
55.245,73.026
55.157,73.077
55.107,73.178
55.057,73.279
54.953,73.279
54.848,73.279
54.762,73.330
54.693,73.431
54.590,73.431
54.487,73.431
54.385,73.431
54.284,73.431
54.179,73.482
54.075,73.532
53.975,73.532
53.875,73.532
53.755,73.532
53.769,73.634
53.668,73.684
53.566,73.735
53.581,73.836
53.463,73.836
53.346,73.836
53.229,73.836
53.112,73.836
53.108,73.937
52.992,73.937
52.894,73.988
52.871,74.089
52.757,74.089
52.660,74.140
52.564,74.190
52.451,74.190
52.338,74.190
52.372,74.291
52.261,74.291
52.166,74.342
52.072,74.393
51.979,74.443
51.869,74.443
51.776,74.494
51.719,74.595
51.717,74.696
51.625,74.747
51.517,74.747
51.551,74.848
51.443,74.848
51.459,74.949
51.352,74.949
51.263,75.000
51.156,75.000
51.051,75.000
50.997,75.101
50.892,75.101
50.787,75.101
50.751,75.202
50.648,75.202
50.544,75.202
50.441,75.253
50.339,75.253
50.236,75.253
50.135,75.304
50.034,75.304
50.017,75.405
49.916,75.455
49.816,75.455
49.700,75.455
49.584,75.455
49.486,75.506
49.371,75.506
49.274,75.557
49.177,75.607
49.064,75.607
48.968,75.658
48.954,75.759
48.842,75.759
48.747,75.810
48.653,75.860
48.543,75.860
48.433,75.860
48.340,75.911
48.280,76.012
48.172,76.012
48.064,76.012
47.973,76.063
47.883,76.113
47.793,76.164
47.687,76.164
47.581,76.164
47.493,76.215
47.405,76.265
47.301,76.265
47.289,76.366
47.248,76.468
47.145,76.468
47.042,76.468
46.940,76.468
46.886,76.569
46.861,76.670
46.761,76.721
46.661,76.721
46.560,76.721
46.536,76.822
46.438,76.872
46.471,76.974
46.374,77.024
46.322,77.126
46.210,77.126
46.214,77.227
46.103,77.227
45.992,77.227
45.881,77.227
45.787,77.277
45.694,77.328
45.585,77.328
45.492,77.379
45.384,77.379
45.277,77.379
45.296,77.480
45.189,77.480
45.082,77.480
44.977,77.480
44.871,77.480
44.766,77.480
44.662,77.480
44.681,77.581
44.593,77.632
44.548,77.733
44.461,77.783
44.358,77.783
44.259,77.834
44.157,77.834
44.056,77.834
43.955,77.834
43.855,77.834
43.759,77.885
43.766,77.986
43.711,78.087
43.616,78.138
43.521,78.188
43.427,78.239
43.398,78.340
43.304,78.391
43.196,78.391
43.103,78.441
43.012,78.492
42.920,78.543
42.814,78.543
42.724,78.593
42.618,78.593
42.529,78.644
42.560,78.745
42.456,78.745
42.352,78.745
42.248,78.745
42.161,78.796
42.101,78.897
42.041,78.998
41.940,78.998
41.839,78.998
41.738,78.998
41.669,79.099
41.574,79.150
41.463,79.150
41.354,79.150
41.245,79.150
41.152,79.200
41.139,79.302
41.047,79.352
41.024,79.453
40.933,79.504
40.826,79.504
40.762,79.605
40.672,79.656
40.567,79.656
40.463,79.656
40.359,79.656
40.297,79.757
40.194,79.757
40.107,79.808
40.005,79.808
39.909,79.858
39.813,79.909
39.713,79.909
39.604,79.909
39.495,79.909
39.386,79.909
39.279,79.909
39.171,79.909
39.065,79.909
38.959,79.909
38.868,79.960
38.763,79.960
38.674,80.010
38.570,80.010
38.467,80.010
38.379,80.061
38.326,80.162
38.239,80.213
38.153,80.263
38.146,80.364
38.045,80.364
37.951,80.415
37.842,80.415
37.809,80.516
37.716,80.567
37.609,80.567
37.503,80.567
37.488,80.668
37.397,80.719
37.292,80.719
37.203,80.769
37.099,80.769
36.996,80.769
36.908,80.820
36.852,80.921
36.765,80.972
36.709,81.073
36.609,81.073
36.571,81.174
36.542,81.275
36.434,81.275
36.327,81.275
36.347,81.377
36.241,81.377
36.135,81.377
36.044,81.427
35.954,81.478
35.982,81.579
35.892,81.630
35.803,81.680
35.714,81.731
35.672,81.832
35.570,81.832
35.468,81.832
35.382,81.883
35.317,81.984
35.224,82.034
35.131,82.085
35.039,82.136
34.933,82.136
34.842,82.186
34.738,82.186
34.648,82.237
34.545,82.237
34.456,82.287
34.355,82.287
34.360,82.389
34.259,82.389
34.172,82.439
34.086,82.490
33.993,82.540
33.901,82.591
33.796,82.591
33.705,82.642
33.601,82.642
33.497,82.642
33.395,82.642
33.293,82.642
33.191,82.642
33.090,82.642
33.003,82.692
32.897,82.692
32.871,82.794
32.799,82.895
32.708,82.945
32.670,83.047
32.566,83.047
32.463,83.047
32.425,83.148
32.337,83.198
32.235,83.198
32.134,83.198
32.048,83.249
31.961,83.300
31.856,83.300
31.809,83.401
31.705,83.401
31.640,83.502
31.569,83.603
31.467,83.603
31.378,83.654
31.290,83.704
31.190,83.704
31.103,83.755
31.011,83.806
30.907,83.806
30.864,83.907
30.761,83.907
30.671,83.957
30.582,84.008
30.481,84.008
30.495,84.109
30.395,84.109
30.382,84.211
30.295,84.261
30.243,84.362
30.139,84.362
30.049,84.413
29.959,84.464
29.857,84.464
29.756,84.464
29.668,84.514
29.563,84.514
29.458,84.514
29.355,84.514
29.252,84.514
29.150,84.514
29.061,84.565
28.960,84.565
28.860,84.565
28.773,84.615
28.669,84.615
28.579,84.666
28.489,84.717
28.399,84.767
28.311,84.818
28.211,84.818
28.187,84.919
28.100,84.970
27.997,84.970
27.907,85.020
27.894,85.121
27.804,85.172
27.704,85.172
27.599,85.172
27.560,85.273
27.520,85.374
27.434,85.425
27.408,85.526
27.318,85.577
27.249,85.678
27.160,85.729
27.119,85.830
27.015,85.830
26.928,85.881
26.826,85.881
26.736,85.931
26.635,85.931
26.547,85.982
26.459,86.032
26.408,86.134
26.306,86.134
26.205,86.134
26.104,86.134
26.016,86.184
25.913,86.184
25.896,86.285
25.794,86.285
25.704,86.336
25.604,86.336
25.516,86.387
25.413,86.387
25.382,86.488
25.296,86.538
25.195,86.538
25.092,86.538
24.989,86.538
24.902,86.589
24.815,86.640
24.726,86.690
24.637,86.741
24.549,86.791
24.462,86.842
24.361,86.842
24.258,86.842
24.155,86.842
24.054,86.842
23.967,86.893
23.864,86.893
23.761,86.893
23.674,86.943
23.573,86.943
23.470,86.943
23.427,87.045
23.325,87.045
23.238,87.095
23.135,87.095
23.033,87.095
22.945,87.146
22.858,87.196
22.771,87.247
22.682,87.298
22.581,87.298
22.494,87.348
22.408,87.399
22.307,87.399
22.219,87.449
22.177,87.551
22.090,87.601
21.989,87.601
21.902,87.652
21.815,87.702
21.753,87.804
21.665,87.854
21.578,87.905
21.491,87.955
21.391,87.955
21.289,87.955
21.202,88.006
21.114,88.057
21.092,88.158
21.005,88.209
20.904,88.209
20.802,88.209
20.701,88.209
20.612,88.259
20.525,88.310
20.438,88.360
20.335,88.360
20.262,88.462
20.175,88.512
20.099,88.613
20.039,88.715
19.939,88.715
19.837,88.715
19.750,88.765
19.648,88.765
19.609,88.866
19.509,88.866
19.408,88.866
19.320,88.917
19.304,89.018
19.203,89.018
19.173,89.119
19.086,89.170
18.998,89.221
18.978,89.322
18.877,89.322
18.872,89.423
18.772,89.423
18.685,89.474
18.653,89.575
18.566,89.626
18.465,89.626
18.378,89.676
18.277,89.676
18.190,89.727
18.090,89.727
17.989,89.727
17.973,89.828
17.872,89.828
17.771,89.828
17.670,89.828
17.639,89.929
17.538,89.929
17.437,89.929
17.337,89.929
17.236,89.929
17.192,90.030
17.091,90.030
16.999,90.081
16.912,90.132
16.811,90.132
16.710,90.132
16.609,90.132
16.521,90.182
16.421,90.182
16.334,90.233
16.233,90.233
16.146,90.283
16.046,90.283
16.009,90.385
15.933,90.486
15.846,90.536
15.758,90.587
15.658,90.587
15.571,90.638
15.516,90.739
15.428,90.789
15.378,90.891
15.277,90.891
15.177,90.891
15.089,90.941
14.989,90.941
14.888,90.941
14.801,90.992
14.700,90.992
14.600,90.992
14.554,91.093
14.453,91.093
14.454,91.194
14.354,91.194
14.268,91.245
14.167,91.245
14.079,91.296
13.992,91.346
13.947,91.447
13.919,91.549
13.832,91.599
13.745,91.650
13.681,91.751
13.604,91.852
13.564,91.953
13.477,92.004
13.377,92.004
13.290,92.055
13.204,92.105
13.103,92.105
13.024,92.206
12.923,92.206
12.823,92.206
12.723,92.206
12.660,92.308
12.573,92.358
12.486,92.409
12.400,92.460
12.300,92.460
12.303,92.561
12.203,92.561
12.167,92.662
12.159,92.763
12.058,92.763
11.958,92.763
11.926,92.864
11.825,92.864
11.738,92.915
11.652,92.966
11.608,93.067
11.522,93.117
11.513,93.219
11.496,93.320
11.409,93.370
11.389,93.472
11.289,93.472
11.235,93.573
11.149,93.623
11.062,93.674
11.006,93.775
10.919,93.826
10.916,93.927
10.920,94.028
10.834,94.079
10.784,94.180
10.714,94.281
10.628,94.332
10.541,94.383
10.491,94.484
10.415,94.585
10.315,94.585
10.229,94.636
10.167,94.737
10.067,94.737
9.974,94.787
9.873,94.787
9.849,94.889
9.763,94.939
9.686,95.040
9.586,95.040
9.521,95.142
9.510,95.243
9.506,95.344
9.419,95.395
9.332,95.445
9.232,95.445
9.151,95.547
9.051,95.547
9.013,95.648
8.966,95.749
8.879,95.800
8.793,95.850
8.707,95.901
8.655,96.002
8.629,96.103
8.543,96.154
8.449,96.204
8.349,96.204
8.262,96.255
8.176,96.306
8.076,96.306
7.989,96.356
7.948,96.457
7.878,96.559
7.778,96.559
7.692,96.609
7.592,96.609
7.492,96.609
7.440,96.711
7.414,96.812
7.382,96.913
7.353,97.014
7.287,97.115
7.200,97.166
7.114,97.217
7.026,97.267
6.940,97.318
6.840,97.318
6.753,97.368
6.667,97.419
6.567,97.419
6.467,97.419
6.463,97.520
6.363,97.520
6.277,97.571
6.177,97.571
6.090,97.621
6.004,97.672
5.904,97.672
5.874,97.773
5.788,97.824
5.688,97.824
5.588,97.824
5.487,97.824
5.387,97.824
5.287,97.824
5.187,97.824


==> data/new_spaam_0.5_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
94.286,1.670
95.238,2.024
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
95.122,3.947
95.146,4.960
95.161,5.972
95.745,6.832
95.679,7.844
96.111,8.755
95.455,9.565
94.931,10.425
93.886,10.881
94.000,11.893
94.096,12.905
94.178,13.917
94.534,14.879
94.848,15.840
94.602,16.852
94.385,17.864
94.430,18.877
94.699,19.889
94.266,20.800
94.105,21.812
93.750,22.773
93.625,23.785
93.511,24.798
93.407,25.810
93.146,26.822
92.542,27.632
92.333,28.644
91.640,29.403
91.756,30.415
91.728,31.427
90.987,32.186
90.985,33.198
91.105,34.211
91.219,35.223
90.978,36.235
90.752,37.247
90.539,38.259
90.443,39.271
90.352,40.283
90.265,41.296
89.774,42.206
89.612,43.219
89.366,44.231
88.734,45.040
88.144,45.901
87.951,46.913
87.407,47.773
86.890,48.634
86.891,49.646
86.234,50.405
85.944,51.366
85.513,52.277
85.032,53.188
84.335,53.947
84.043,54.909
83.485,55.769
82.615,56.275
82.255,57.237
81.299,57.642
80.490,58.249
79.808,59.008
79.007,59.615
78.078,60.020
77.211,60.526
76.549,61.285
75.728,61.893
74.955,62.551
74.347,63.360
73.442,63.816
72.603,64.372
71.605,64.575
70.650,64.929
69.849,65.536
68.958,65.992
68.015,66.397
67.259,67.055
66.385,67.561
65.448,67.966
64.467,68.219
63.734,68.927
62.781,69.231
61.967,69.838
61.038,70.243
60.078,70.597
59.166,71.053
58.285,71.559
57.419,72.065
56.472,72.419
55.521,72.773
54.717,73.381
53.730,73.634
52.833,74.089
51.887,74.443
51.051,75.000
50.084,75.304
49.129,75.607
48.203,76.012
47.276,76.417
46.443,76.974
45.503,77.328
44.557,77.682
43.665,78.138
42.771,78.593
41.850,78.998
40.986,79.504
40.025,79.808
39.026,79.909
38.127,80.364
37.211,80.769
36.343,81.275
35.507,81.832
34.589,82.237
33.670,82.642
32.715,82.945
31.795,83.350
30.901,83.806
30.103,84.413
29.111,84.565
28.173,84.919
27.377,85.526
26.513,86.032
25.558,86.336
24.641,86.741
23.661,86.943
22.705,87.247
21.812,87.702
20.950,88.209
20.057,88.664
19.166,89.119
18.334,89.676
17.365,89.929
16.397,90.182
15.534,90.688
14.581,90.992
13.786,91.599
12.991,92.206
12.159,92.763
11.385,93.421
10.779,94.231
9.947,94.787
9.230,95.496
8.477,96.154
7.587,96.609
6.881,97.318
5.945,97.672


==> data/new_spaam_0.5_meta.csv <==
auc,f1,eer
70.349,68.451,67.156


==> data/new_spaam_0.7.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
95.238,5.061
95.327,5.162
95.413,5.263
94.545,5.263
94.643,5.364
94.737,5.466
94.828,5.567
94.915,5.668
95.000,5.769
95.082,5.870
95.161,5.972
95.238,6.073
95.312,6.174
95.385,6.275
95.455,6.377
95.522,6.478
95.588,6.579
95.652,6.680
95.714,6.781
95.775,6.883
95.833,6.984
95.890,7.085
95.946,7.186
96.000,7.287
96.053,7.389
96.104,7.490
95.513,7.540
95.570,7.642
95.625,7.743
95.679,7.844
95.732,7.945
95.783,8.047
95.833,8.148
95.882,8.249
95.930,8.350
95.977,8.451
96.023,8.553
96.067,8.654
96.111,8.755
96.154,8.856
96.196,8.957
96.237,9.059
96.277,9.160
96.316,9.261
95.833,9.312
95.876,9.413
95.918,9.514
95.455,9.565
95.500,9.666
95.545,9.767
95.098,9.818
95.146,9.919
95.192,10.020
94.737,10.020
94.787,10.121
94.836,10.223
94.884,10.324
94.931,10.425
94.977,10.526
95.023,10.628
94.619,10.678
94.667,10.779
94.273,10.830
93.886,10.881
93.939,10.982
93.991,11.083
94.043,11.184
94.093,11.285
94.142,11.387
93.776,11.437
93.827,11.538
93.878,11.640
93.927,11.741
93.976,11.842
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.382,12.753
94.030,12.753
94.074,12.854
94.118,12.955
94.161,13.057
94.203,13.158
94.245,13.259
94.286,13.360
94.326,13.462
94.366,13.563
94.035,13.563
94.077,13.664
94.118,13.765
94.158,13.866
94.198,13.968
94.237,14.069
94.276,14.170
94.314,14.271
94.352,14.372
94.389,14.474
94.426,14.575
94.463,14.676
94.498,14.777
94.534,14.879
94.569,14.980
94.603,15.081
94.637,15.182
94.671,15.283
94.704,15.385
94.737,15.486
94.769,15.587
94.801,15.688
94.833,15.789
94.864,15.891
94.895,15.992
94.611,15.992
94.643,16.093
94.675,16.194
94.706,16.296
94.737,16.397
94.767,16.498
94.798,16.599
94.828,16.700
94.857,16.802
94.587,16.802
94.618,16.903
94.648,17.004
94.678,17.105
94.708,17.206
94.737,17.308
94.766,17.409
94.795,17.510
94.823,17.611
94.580,17.662
94.340,17.713
94.370,17.814
94.400,17.915
94.430,18.016
94.459,18.117
94.488,18.219
94.517,18.320
94.545,18.421
94.574,18.522
94.330,18.522
94.359,18.623
94.388,18.725
94.416,18.826
94.444,18.927
94.472,19.028
94.500,19.130
94.527,19.231
94.554,19.332
94.581,19.433
94.608,19.534
94.634,19.636
94.660,19.737
94.686,19.838
94.471,19.889
94.498,19.990
94.524,20.091
94.313,20.142
94.340,20.243
94.131,20.294
94.159,20.395
94.186,20.496
94.213,20.597
94.240,20.698
94.266,20.800
94.064,20.850
94.091,20.951
94.118,21.053
94.144,21.154
94.170,21.255
94.196,21.356
93.987,21.356
94.013,21.457
94.040,21.559
94.066,21.660
94.092,21.761
94.118,21.862
94.143,21.964
93.939,21.964
93.736,21.964
93.763,22.065
93.790,22.166
93.817,22.267
93.631,22.318
93.658,22.419
93.684,22.520
93.711,22.621
93.737,22.723
93.763,22.824
93.789,22.925
93.595,22.925
93.621,23.026
93.648,23.128
93.673,23.229
93.699,23.330
93.725,23.431
93.535,23.431
93.561,23.532
93.587,23.634
93.613,23.735
93.638,23.836
93.663,23.937
93.688,24.038
93.713,24.140
93.542,24.190
93.567,24.291
93.592,24.393
93.617,24.494
93.642,24.595
93.666,24.696
93.499,24.747
93.524,24.848
93.548,24.949
93.573,25.051
93.597,25.152
93.621,25.253
93.446,25.253
93.470,25.354
93.494,25.455
93.519,25.557
93.542,25.658
93.370,25.658
93.394,25.759
93.419,25.860
93.443,25.962
93.466,26.063
93.309,26.113
93.333,26.215
93.357,26.316
93.381,26.417
93.405,26.518
93.428,26.619
93.274,26.670
93.110,26.670
93.134,26.771
93.158,26.872
93.182,26.974
93.019,26.974
92.857,26.974
92.882,27.075
92.907,27.176
92.746,27.176
92.586,27.176
92.612,27.277
92.466,27.328
92.491,27.429
92.517,27.530
92.542,27.632
92.568,27.733
92.593,27.834
92.617,27.935
92.642,28.036
92.667,28.138
92.691,28.239
92.537,28.239
92.562,28.340
92.586,28.441
92.447,28.492
92.295,28.492
92.320,28.593
92.345,28.694
92.370,28.796
92.220,28.796
92.246,28.897
92.097,28.897
91.948,28.897
91.974,28.998
92.000,29.099
91.853,29.099
91.879,29.200
91.733,29.200
91.759,29.302
91.614,29.302
91.640,29.403
91.667,29.504
91.693,29.605
91.719,29.706
91.745,29.808
91.770,29.909
91.796,30.010
91.821,30.111
91.846,30.213
91.705,30.213
91.730,30.314
91.756,30.415
91.781,30.516
91.806,30.617
91.831,30.719
91.855,30.820
91.880,30.921
91.742,30.921
91.766,31.022
91.791,31.123
91.654,31.123
91.679,31.225
91.704,31.326
91.728,31.427
91.753,31.528
91.777,31.630
91.654,31.680
91.520,31.680
91.545,31.781
91.424,31.832
91.304,31.883
91.329,31.984
91.210,32.034
91.079,32.034
91.105,32.136
90.987,32.186
91.013,32.287
91.038,32.389
90.909,32.389
90.793,32.439
90.819,32.540
90.845,32.642
90.871,32.743
90.896,32.844
90.922,32.945
90.947,33.047
90.972,33.148
90.859,33.198
90.884,33.300
90.909,33.401
90.934,33.502
90.959,33.603
90.984,33.704
91.008,33.806
91.033,33.907
91.057,34.008
91.081,34.109
91.105,34.211
91.129,34.312
91.153,34.413
91.176,34.514
91.200,34.615
91.223,34.717
91.247,34.818
91.138,34.868
91.161,34.970
91.184,35.071
91.207,35.172
91.230,35.273
91.253,35.374
91.276,35.476
91.299,35.577
91.180,35.577
91.203,35.678
91.097,35.729
91.120,35.830
91.142,35.931
91.037,35.982
90.921,35.982
90.944,36.083
90.967,36.184
90.990,36.285
91.013,36.387
90.909,36.437
90.794,36.437
90.692,36.488
90.715,36.589
90.738,36.690
90.762,36.791
90.785,36.893
90.807,36.994
90.706,37.045
90.729,37.146
90.752,37.247
90.775,37.348
90.798,37.449
90.820,37.551
90.842,37.652
90.732,37.652
90.633,37.702
90.655,37.804
90.678,37.905
90.568,37.905
90.470,37.955
90.493,38.057
90.516,38.158
90.539,38.259
90.562,38.360
90.584,38.462
90.606,38.563
90.629,38.664
90.651,38.765
90.544,38.765
90.566,38.866
90.471,38.917
90.493,39.018
90.515,39.119
90.537,39.221
90.432,39.221
90.338,39.271
90.360,39.372
90.382,39.474
90.405,39.575
90.427,39.676
90.334,39.727
90.356,39.828
90.252,39.828
90.275,39.929
90.297,40.030
90.319,40.132
90.341,40.233
90.363,40.334
90.385,40.435
90.406,40.536
90.428,40.638
90.449,40.739
90.471,40.840
90.492,40.941
90.513,41.043
90.535,41.144
90.444,41.194
90.344,41.194
90.244,41.194
90.265,41.296
90.177,41.346
90.198,41.447
90.220,41.549
90.022,41.549
89.934,41.599
89.956,41.700
89.869,41.751
89.783,41.802
89.805,41.903
89.730,42.004
89.752,42.105
89.774,42.206
89.581,42.206
89.603,42.308
89.626,42.409
89.648,42.510
89.670,42.611
89.692,42.713
89.714,42.814
89.735,42.915
89.757,43.016
89.684,43.117
89.612,43.219
89.634,43.320
89.655,43.421
89.677,43.522
89.698,43.623
89.523,43.674
89.545,43.775
89.566,43.877
89.588,43.978
89.609,44.079
89.425,44.079
89.447,44.180
89.275,44.231
89.093,44.231
89.024,44.332
88.956,44.433
88.979,44.534
88.799,44.534
88.732,44.636
88.755,44.737
88.689,44.838
88.711,44.939
88.734,45.040
88.756,45.142
88.779,45.243
88.801,45.344
88.636,45.395
88.571,45.496
88.507,45.597
88.529,45.698
88.465,45.800
88.304,45.850
88.144,45.901
88.167,46.002
88.190,46.103
88.213,46.204
88.042,46.204
88.065,46.306
88.088,46.407
88.027,46.508
87.966,46.609
87.905,46.711
87.928,46.812
87.951,46.913
87.890,47.014
87.913,47.115
87.747,47.115
87.688,47.217
87.523,47.217
87.547,47.318
87.570,47.419
87.512,47.520
87.454,47.621
87.396,47.723
87.419,47.824
87.258,47.824
87.281,47.925
87.305,48.026
87.248,48.128
87.191,48.229
87.215,48.330
87.158,48.431
87.000,48.431
87.024,48.532
86.866,48.532
86.890,48.634
86.835,48.735
86.859,48.836
86.804,48.937
86.828,49.038
86.852,49.140
86.875,49.241
86.898,49.342
86.922,49.443
86.945,49.545
86.891,49.646
86.914,49.747
86.861,49.848
86.807,49.949
86.754,50.051
86.602,50.051
86.463,50.101
86.324,50.152
86.273,50.253
86.222,50.354
86.246,50.455
86.195,50.557
86.219,50.658
86.242,50.759
86.106,50.810
86.130,50.911
86.154,51.012
86.019,51.063
86.043,51.164
86.066,51.265
86.090,51.366
85.944,51.366
85.968,51.468
85.992,51.569
86.015,51.670
86.039,51.771
85.990,51.872
85.846,51.872
85.798,51.974
85.667,52.024
85.536,52.075
85.560,52.176
85.584,52.277
85.443,52.277
85.396,52.379
85.420,52.480
85.444,52.581
85.316,52.632
85.188,52.682
85.212,52.783
85.073,52.783
85.028,52.885
85.053,52.986
85.008,53.087
85.032,53.188
85.057,53.289
84.932,53.340
84.887,53.441
84.912,53.543
84.936,53.644
84.892,53.745
84.848,53.846
84.713,53.846
84.591,53.897
84.457,53.897
84.481,53.998
84.348,53.998
84.306,54.099
84.264,54.200
84.132,54.200
84.157,54.302
84.182,54.403
84.141,54.504
84.165,54.605
84.125,54.706
84.149,54.808
84.109,54.909
83.991,54.960
83.861,54.960
83.886,55.061
83.911,55.162
83.782,55.162
83.742,55.263
83.767,55.364
83.652,55.415
83.613,55.516
83.638,55.617
83.599,55.719
83.624,55.820
83.497,55.820
83.384,55.870
83.258,55.870
83.145,55.921
83.108,56.022
82.996,56.073
82.960,56.174
82.985,56.275
82.874,56.326
82.751,56.326
82.641,56.377
82.605,56.478
82.631,56.579
82.657,56.680
82.535,56.680
82.414,56.680
82.379,56.781
82.405,56.883
82.430,56.984
82.310,56.984
82.336,57.085
82.362,57.186
82.387,57.287
82.353,57.389
82.319,57.490
82.285,57.591
82.166,57.591
82.048,57.591
81.929,57.591
81.812,57.591
81.707,57.642
81.590,57.642
81.558,57.743
81.442,57.743
81.339,57.794
81.237,57.844
81.206,57.945
81.175,58.047
81.073,58.097
80.959,58.097
80.929,58.198
80.956,58.300
80.856,58.350
80.742,58.350
80.713,58.451
80.740,58.553
80.641,58.603
80.612,58.704
80.500,58.704
80.527,58.806
80.554,58.907
80.456,58.957
80.345,58.957
80.248,59.008
80.137,59.008
80.041,59.059
80.068,59.160
80.041,59.261
80.014,59.362
79.986,59.464
80.014,59.565
80.041,59.666
79.932,59.666
79.824,59.666
79.716,59.666
79.622,59.717
79.515,59.717
79.408,59.717
79.315,59.767
79.223,59.818
79.116,59.818
79.011,59.818
78.919,59.868
78.814,59.868
78.709,59.868
78.605,59.868
78.515,59.919
78.411,59.919
78.439,60.020
78.416,60.121
78.444,60.223
78.355,60.273
78.252,60.273
78.230,60.374
78.258,60.476
78.156,60.476
78.054,60.476
78.031,60.577
78.009,60.678
77.908,60.678
77.807,60.678
77.706,60.678
77.605,60.678
77.584,60.779
77.484,60.779
77.463,60.881
77.328,60.931
77.258,61.032
77.287,61.134
77.218,61.235
77.085,61.285
77.114,61.387
76.967,61.387
76.996,61.488
76.865,61.538
76.797,61.640
76.667,61.690
76.600,61.791
76.629,61.893
76.500,61.943
76.434,62.045
76.291,62.045
76.321,62.146
76.193,62.196
76.067,62.247
75.926,62.247
75.909,62.348
75.784,62.399
75.644,62.399
75.628,62.500
75.657,62.601
75.519,62.601
75.457,62.702
75.395,62.804
75.273,62.854
75.257,62.955
75.287,63.057
75.317,63.158
75.181,63.158
75.060,63.209
75.090,63.310
74.970,63.360
74.851,63.411
74.881,63.512
74.747,63.512
74.688,63.613
74.718,63.715
74.585,63.715
74.468,63.765
74.336,63.765
74.323,63.866
74.192,63.866
74.061,63.866
73.946,63.917
73.977,64.018
73.862,64.069
73.749,64.119
73.635,64.170
73.523,64.221
73.395,64.221
73.383,64.322
73.372,64.423
73.245,64.423
73.234,64.524
73.108,64.524
72.998,64.575
72.945,64.676
72.821,64.676
72.696,64.676
72.572,64.676
72.465,64.727
72.357,64.777
72.250,64.828
72.144,64.879
72.022,64.879
71.901,64.879
71.781,64.879
71.772,64.980
71.652,64.980
71.548,65.030
71.444,65.081
71.341,65.132
71.223,65.132
71.105,65.132
71.003,65.182
70.886,65.182
70.785,65.233
70.669,65.233
70.553,65.233
70.546,65.334
70.540,65.435
70.495,65.536
70.380,65.536
70.336,65.638
70.222,65.638
70.216,65.739
70.119,65.789
70.151,65.891
70.145,65.992
70.032,65.992
69.920,65.992
69.823,66.043
69.712,66.043
69.616,66.093
69.505,66.093
69.411,66.144
69.300,66.144
69.190,66.144
69.223,66.245
69.113,66.245
69.146,66.346
69.178,66.447
69.069,66.447
68.960,66.447
68.868,66.498
68.760,66.498
68.668,66.549
68.561,66.549
68.454,66.549
68.347,66.549
68.345,66.650
68.342,66.751
68.236,66.751
68.130,66.751
68.025,66.751
67.936,66.802
67.934,66.903
67.897,67.004
67.793,67.004
67.706,67.055
67.619,67.105
67.532,67.156
67.530,67.257
67.563,67.358
67.528,67.460
67.425,67.460
67.323,67.460
67.204,67.510
67.237,67.611
67.118,67.662
67.118,67.763
67.017,67.763
66.950,67.864
66.833,67.915
66.700,67.915
66.584,67.966
66.469,68.016
66.338,68.016
66.224,68.067
66.110,68.117
66.078,68.219
66.047,68.320
65.918,68.320
65.789,68.320
65.727,68.421
65.599,68.421
65.472,68.421
65.346,68.421
65.236,68.472
65.127,68.522
65.002,68.522
64.895,68.573
64.835,68.674
64.838,68.775
64.714,68.775
64.608,68.826
64.611,68.927
64.489,68.927
64.384,68.978
64.326,69.079
64.299,69.180
64.195,69.231
64.092,69.281
63.989,69.332
63.886,69.383
63.831,69.484
63.712,69.484
63.594,69.484
63.477,69.484
63.423,69.585
63.306,69.585
63.206,69.636
63.090,69.636
62.992,69.686
62.894,69.737
62.870,69.838
62.773,69.889
62.676,69.939
62.579,69.990
62.466,69.990
62.444,70.091
62.393,70.192
62.298,70.243
62.186,70.243
62.165,70.344
62.198,70.445
62.087,70.445
61.994,70.496
61.901,70.547
61.791,70.547
61.681,70.547
61.572,70.547
61.464,70.547
61.471,70.648
61.363,70.648
61.272,70.698
61.165,70.698
61.075,70.749
61.109,70.850
61.002,70.850
60.896,70.850
60.807,70.901
60.702,70.901
60.614,70.951
60.509,70.951
60.422,71.002
60.378,71.103
60.275,71.103
60.163,71.154
60.094,71.255
59.991,71.255
59.881,71.306
59.839,71.407
59.738,71.407
59.628,71.457
59.528,71.457
59.512,71.559
59.404,71.609
59.279,71.609
59.156,71.609
59.140,71.711
59.034,71.761
58.929,71.812
58.914,71.913
58.809,71.964
58.688,71.964
58.625,72.065
58.522,72.115
58.419,72.166
58.299,72.166
58.197,72.217
58.079,72.217
57.978,72.267
57.878,72.318
57.842,72.419
57.782,72.520
57.723,72.621
57.624,72.672
57.509,72.672
57.394,72.672
57.382,72.773
57.268,72.773
57.171,72.824
57.058,72.824
56.962,72.874
56.850,72.874
56.755,72.925
56.643,72.925
56.532,72.925
56.421,72.925
56.311,72.925
56.218,72.976
56.109,72.976
56.078,73.077
55.986,73.128
55.895,73.178
55.804,73.229
55.697,73.229
55.607,73.279
55.641,73.381
55.590,73.482
55.500,73.532
55.450,73.634
55.399,73.735
55.294,73.735
55.189,73.735
55.102,73.785
55.015,73.836
54.929,73.887
54.825,73.887
54.723,73.887
54.620,73.887
54.515,73.937
54.410,73.988
54.309,73.988
54.208,73.988
54.108,73.988
54.102,74.089
53.999,74.140
53.897,74.190
53.795,74.241
53.677,74.241
53.560,74.241
53.460,74.291
53.435,74.393
53.319,74.393
53.220,74.443
53.196,74.545
53.081,74.545
52.983,74.595
52.886,74.646
52.773,74.646
52.660,74.646
52.694,74.747
52.581,74.747
52.486,74.798
52.391,74.848
52.297,74.899
52.203,74.949
52.145,75.051
52.087,75.152
52.066,75.253
51.957,75.253
51.900,75.354
51.791,75.354
51.807,75.455
51.699,75.455
51.608,75.506
51.502,75.506
51.395,75.506
51.340,75.607
51.235,75.607
51.129,75.607
51.093,75.709
50.988,75.709
50.884,75.709
50.797,75.759
50.694,75.759
50.591,75.759
50.489,75.810
50.387,75.810
50.352,75.911
50.251,75.962
50.150,75.962
50.050,75.962
49.933,75.962
49.817,75.962
49.719,76.012
49.620,76.063
49.523,76.113
49.409,76.113
49.295,76.113
49.264,76.215
49.168,76.265
49.073,76.316
48.978,76.366
48.867,76.366
48.756,76.366
48.663,76.417
48.602,76.518
48.493,76.518
48.384,76.518
48.292,76.569
48.201,76.619
48.111,76.670
48.004,76.670
47.898,76.670
47.808,76.721
47.719,76.771
47.615,76.771
47.603,76.872
47.561,76.974
47.457,76.974
47.354,76.974
47.251,76.974
47.196,77.075
47.170,77.176
47.070,77.227
46.968,77.227
46.867,77.227
46.842,77.328
46.744,77.379
46.777,77.480
46.679,77.530
46.626,77.632
46.513,77.632
46.517,77.733
46.405,77.733
46.293,77.733
46.182,77.733
46.087,77.783
45.993,77.834
45.883,77.834
45.790,77.885
45.681,77.885
45.573,77.885
45.592,77.986
45.484,77.986
45.377,77.986
45.270,77.986
45.164,77.986
45.058,77.986
44.953,77.986
44.972,78.087
44.884,78.138
44.838,78.239
44.750,78.289
44.646,78.289
44.560,78.340
44.457,78.340
44.355,78.340
44.254,78.340
44.153,78.340
44.056,78.391
44.050,78.492
43.994,78.593
43.898,78.644
43.803,78.694
43.708,78.745
43.678,78.846
43.584,78.897
43.475,78.897
43.382,78.947
43.289,78.998
43.197,79.049
43.090,79.049
42.999,79.099
42.892,79.099
42.802,79.150
42.834,79.251
42.729,79.251
42.624,79.251
42.520,79.251
42.432,79.302
42.371,79.403
42.311,79.504
42.208,79.504
42.107,79.504
42.005,79.504
41.935,79.605
41.839,79.656
41.729,79.656
41.618,79.656
41.508,79.656
41.415,79.706
41.402,79.808
41.309,79.858
41.286,79.960
41.193,80.010
41.086,80.010
41.021,80.111
41.009,80.213
40.903,80.213
40.798,80.213
40.693,80.213
40.589,80.213
40.578,80.314
40.474,80.314
40.387,80.364
40.284,80.364
40.197,80.415
40.111,80.466
40.010,80.466
39.910,80.466
39.800,80.466
39.690,80.466
39.597,80.516
39.489,80.516
39.381,80.516
39.274,80.516
39.183,80.567
39.077,80.567
38.987,80.617
38.882,80.617
38.778,80.617
38.689,80.668
38.601,80.719
38.547,80.820
38.445,80.820
38.428,80.921
38.342,80.972
38.241,80.972
38.146,81.022
38.094,81.123
38.000,81.174
37.893,81.174
37.786,81.174
37.770,81.275
37.679,81.326
37.573,81.326
37.483,81.377
37.378,81.377
37.274,81.377
37.185,81.427
37.128,81.528
37.040,81.579
36.984,81.680
36.883,81.680
36.845,81.781
36.815,81.883
36.714,81.883
36.606,81.883
36.618,81.984
36.511,81.984
36.404,81.984
36.313,82.034
36.222,82.085
36.250,82.186
36.159,82.237
36.069,82.287
35.980,82.338
35.936,82.439
35.834,82.439
35.732,82.439
35.644,82.490
35.579,82.591
35.478,82.591
35.475,82.692
35.368,82.692
35.275,82.743
35.169,82.743
35.077,82.794
35.007,82.895
34.917,82.945
34.813,82.945
34.724,82.996
34.656,83.097
34.554,83.097
34.466,83.148
34.379,83.198
34.292,83.249
34.199,83.300
34.093,83.300
34.001,83.350
33.896,83.350
33.792,83.350
33.688,83.350
33.585,83.350
33.482,83.350
33.381,83.350
33.293,83.401
33.192,83.401
33.153,83.502
33.080,83.603
32.987,83.654
32.948,83.755
32.844,83.755
32.740,83.755
32.702,83.856
32.612,83.907
32.510,83.907
32.408,83.907
32.320,83.957
32.220,83.957
32.133,84.008
32.079,84.109
31.974,84.109
31.908,84.211
31.836,84.312
31.733,84.312
31.644,84.362
31.555,84.413
31.454,84.413
31.403,84.514
31.316,84.565
31.210,84.565
31.143,84.666
31.039,84.666
30.948,84.717
30.859,84.767
30.757,84.767
30.771,84.868
30.669,84.868
30.655,84.970
30.568,85.020
30.515,85.121
30.410,85.121
30.319,85.172
30.289,85.273
30.186,85.273
30.084,85.273
29.995,85.324
29.894,85.324
29.793,85.324
29.688,85.324
29.584,85.324
29.481,85.324
29.390,85.374
29.288,85.374
29.187,85.374
29.086,85.374
28.998,85.425
28.894,85.425
28.825,85.526
28.722,85.526
28.632,85.577
28.543,85.628
28.442,85.628
28.456,85.729
28.368,85.779
28.264,85.779
28.177,85.830
28.159,85.931
28.069,85.982
27.967,85.982
27.866,85.982
27.821,86.083
27.781,86.184
27.694,86.235
27.699,86.336
27.612,86.387
27.587,86.488
27.496,86.538
27.407,86.589
27.390,86.690
27.290,86.690
27.240,86.791
27.136,86.791
27.033,86.791
26.943,86.842
26.842,86.842
26.794,86.943
26.705,86.994
26.703,87.095
26.600,87.095
26.497,87.095
26.396,87.095
26.306,87.146
26.206,87.146
26.185,87.247
26.082,87.247
25.980,87.247
25.878,87.247
25.819,87.348
25.730,87.399
25.679,87.500
25.592,87.551
25.490,87.551
25.389,87.551
25.289,87.551
25.200,87.601
25.131,87.702
25.043,87.753
24.957,87.804
24.857,87.804
24.768,87.854
24.666,87.854
24.565,87.854
24.464,87.854
24.361,87.854
24.273,87.905
24.172,87.905
24.072,87.905
23.982,87.955
23.880,87.955
23.779,87.955
23.692,88.006
23.684,88.107
23.581,88.107
23.493,88.158
23.392,88.158
23.292,88.158
23.203,88.209
23.140,88.310
23.039,88.310
22.953,88.360
22.850,88.360
22.762,88.411
22.675,88.462
22.572,88.462
22.484,88.512
22.446,88.613
22.358,88.664
22.256,88.664
22.167,88.715
22.080,88.765
22.016,88.866
21.930,88.917
21.829,88.917
21.739,88.968
21.637,88.968
21.536,88.968
21.449,89.018
21.362,89.069
21.334,89.170
21.246,89.221
21.144,89.221
21.043,89.221
20.941,89.221
20.854,89.271
20.767,89.322
20.722,89.423
20.621,89.423
20.534,89.474
20.446,89.524
20.359,89.575
20.340,89.676
20.279,89.777
20.177,89.777
20.077,89.777
19.989,89.828
19.888,89.828
19.844,89.929
19.742,89.929
19.642,89.929
19.554,89.980
19.535,90.081
19.434,90.081
19.401,90.182
19.313,90.233
19.226,90.283
19.204,90.385
19.104,90.385
19.096,90.486
18.995,90.486
18.907,90.536
18.874,90.638
18.788,90.688
18.686,90.688
18.600,90.739
18.498,90.739
18.411,90.789
18.310,90.789
18.210,90.789
18.186,90.891
18.085,90.891
17.983,90.891
17.883,90.891
17.848,90.992
17.748,90.992
17.646,90.992
17.545,90.992
17.444,90.992
17.358,91.043
17.257,91.043
17.169,91.093
17.082,91.144
16.981,91.144
16.881,91.144
16.780,91.144
16.693,91.194
16.591,91.194
16.505,91.245
16.404,91.245
16.317,91.296
16.216,91.296
16.189,91.397
16.102,91.447
16.016,91.498
15.929,91.549
15.828,91.549
15.742,91.599
15.680,91.700
15.593,91.751
15.541,91.852
15.440,91.852
15.340,91.852
15.253,91.903
15.152,91.903
15.052,91.903
14.965,91.953
14.864,91.953
14.764,91.953
14.707,92.055
14.607,92.055
14.607,92.156
14.506,92.156
14.419,92.206
14.318,92.206
14.231,92.257
14.144,92.308
14.094,92.409
14.065,92.510
13.978,92.561
13.891,92.611
13.824,92.713
13.746,92.814
13.659,92.864
13.573,92.915
13.472,92.915
13.385,92.966
13.299,93.016
13.198,93.016
13.111,93.067
13.011,93.067
12.911,93.067
12.847,93.168
12.792,93.269
12.705,93.320
12.618,93.370
12.594,93.472
12.493,93.472
12.489,93.573
12.488,93.674
12.468,93.775
12.475,93.877
12.429,93.978
12.364,94.079
12.354,94.180
12.267,94.231
12.167,94.231
12.114,94.332
12.013,94.332
11.927,94.383
11.840,94.433
11.791,94.534
11.705,94.585
11.694,94.686
11.677,94.787
11.591,94.838
11.568,94.939
11.468,94.939
11.412,95.040
11.325,95.091
11.225,95.091
11.151,95.192
11.075,95.294
11.079,95.395
10.979,95.395
10.935,95.496
10.848,95.547
10.762,95.597
10.675,95.648
10.588,95.698
10.502,95.749
10.401,95.749
10.364,95.850
10.298,95.951
10.197,95.951
10.097,95.951
9.997,95.951
9.970,96.053
9.883,96.103
9.805,96.204
9.705,96.204
9.637,96.306
9.627,96.407
9.576,96.508
9.475,96.508
9.389,96.559
9.302,96.609
9.216,96.660
9.130,96.711
9.123,96.812
9.052,96.913
8.952,96.913
8.865,96.964
8.779,97.014
8.740,97.115
8.654,97.166
8.553,97.166
8.467,97.217
8.381,97.267
8.312,97.368
8.212,97.368
8.126,97.419
8.035,97.470
7.961,97.571
7.861,97.571
7.774,97.621
7.674,97.621
7.574,97.621
7.518,97.723
7.492,97.824
7.459,97.925
7.430,98.026
7.363,98.128
7.276,98.178
7.190,98.229
7.100,98.279
7.013,98.330
6.913,98.330
6.877,98.431
6.777,98.431
6.691,98.482
6.590,98.482
6.534,98.583
6.434,98.583
6.347,98.634
6.247,98.634
6.161,98.684
6.075,98.735
5.975,98.735
5.938,98.836
5.852,98.887
5.752,98.887
5.651,98.887
5.551,98.887
5.451,98.887
5.351,98.887
5.251,98.887


==> data/new_spaam_0.7_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
94.286,1.670
95.238,2.024
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
95.122,3.947
95.146,4.960
95.161,5.972
95.745,6.832
95.679,7.844
96.111,8.755
95.455,9.565
94.931,10.425
93.886,10.881
94.000,11.893
94.096,12.905
94.178,13.917
94.534,14.879
94.848,15.840
94.602,16.852
94.385,17.864
94.430,18.877
94.699,19.889
94.266,20.800
94.105,21.812
93.750,22.773
93.625,23.785
93.511,24.798
93.407,25.810
93.146,26.822
92.542,27.632
92.333,28.644
91.640,29.403
91.756,30.415
91.728,31.427
90.987,32.186
90.985,33.198
91.105,34.211
91.219,35.223
90.978,36.235
90.752,37.247
90.539,38.259
90.443,39.271
90.352,40.283
90.265,41.296
89.774,42.206
89.612,43.219
89.366,44.231
88.734,45.040
88.144,45.901
87.951,46.913
87.407,47.773
86.890,48.634
86.891,49.646
86.234,50.405
85.944,51.366
85.513,52.277
85.032,53.188
84.415,53.998
84.121,54.960
83.561,55.820
82.702,56.377
82.400,57.338
81.442,57.743
80.713,58.451
80.027,59.211
79.223,59.818
78.304,60.273
77.434,60.779
76.831,61.589
76.067,62.247
75.227,62.854
74.674,63.715
73.749,64.119
72.904,64.676
71.901,64.879
70.925,65.182
70.119,65.789
69.223,66.245
68.326,66.700
67.563,67.358
66.700,67.915
65.806,68.370
64.802,68.573
64.092,69.281
63.148,69.636
62.326,70.243
61.390,70.648
60.448,71.002
59.553,71.457
58.688,71.964
57.795,72.419
56.895,72.874
55.921,73.128
55.165,73.785
54.168,73.988
53.278,74.443
52.354,74.848
51.591,75.506
50.609,75.759
49.636,76.012
48.693,76.366
47.764,76.771
46.867,77.227
46.062,77.834
45.072,77.986
44.128,78.340
43.321,78.947
42.386,79.302
41.443,79.656
40.610,80.213
39.641,80.466
38.661,80.668
37.795,81.174
36.925,81.680
36.125,82.287
35.229,82.743
34.336,83.198
33.347,83.350
32.510,83.907
31.645,84.413
30.754,84.868
29.862,85.324
28.865,85.425
28.032,85.982
27.325,86.690
26.408,87.095
25.516,87.551
24.561,87.854
23.591,88.107
22.654,88.462
21.764,88.917
20.826,89.271
19.989,89.828
19.157,90.385
18.241,90.789
17.273,91.043
16.305,91.296
15.473,91.852
14.519,92.156
13.746,92.814
12.831,93.219
12.360,94.130
11.654,94.838
10.929,95.547
10.014,95.951
9.261,96.609
8.467,97.217
7.552,97.621
6.899,98.381
5.963,98.735


==> data/new_spaam_0.7_meta.csv <==
auc,f1,eer
71.001,68.779,67.460


==> data/ros_leg_detector.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
87.097,1.366
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
65.116,1.417
63.636,1.417
62.222,1.417
60.870,1.417
61.702,1.468
60.417,1.468
61.224,1.518
60.000,1.518
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.364,1.569
55.357,1.569
56.140,1.619
56.897,1.670
57.627,1.721
58.333,1.771
59.016,1.822
59.677,1.872
60.317,1.923
60.938,1.974
61.538,2.024
60.606,2.024
61.194,2.075
61.765,2.126
62.319,2.176
61.429,2.176
61.972,2.227
61.111,2.227
60.274,2.227
59.459,2.227
60.000,2.277
59.211,2.277
58.442,2.277
57.692,2.277
58.228,2.328
57.500,2.328
56.790,2.328
56.098,2.328
55.422,2.328
54.762,2.328
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
54.839,2.581
54.255,2.581
53.684,2.581
54.167,2.632
53.608,2.632
53.061,2.632
52.525,2.632
53.000,2.682
53.465,2.733
52.941,2.733
52.427,2.733
52.885,2.783
52.381,2.783
51.887,2.783
52.336,2.834
51.852,2.834
51.376,2.834
50.909,2.834
50.450,2.834
50.000,2.834
49.558,2.834
50.000,2.885
50.435,2.935
50.862,2.986
51.282,3.036
50.847,3.036
51.261,3.087
50.833,3.087
50.413,3.087
50.000,3.087
49.593,3.087
50.000,3.138
50.400,3.188
50.000,3.188
49.606,3.188
50.000,3.239
50.388,3.289
50.769,3.340
50.382,3.340
50.000,3.340
50.376,3.391
50.746,3.441
51.111,3.492
51.471,3.543
51.825,3.593
52.174,3.644
52.518,3.694
52.857,3.745
53.191,3.796
52.817,3.796
52.448,3.796
52.083,3.796
52.414,3.846
52.740,3.897
53.061,3.947
53.378,3.998
53.691,4.049
54.000,4.099
54.305,4.150
54.605,4.200
54.248,4.200
54.545,4.251
54.839,4.302
55.128,4.352
55.414,4.403
55.063,4.403
55.346,4.453
55.000,4.453
54.658,4.453
54.321,4.453
53.988,4.453
53.659,4.453
53.939,4.504
53.614,4.504
53.892,4.555
53.571,4.555
53.254,4.555
52.941,4.555
52.632,4.555
52.326,4.555
52.601,4.605
52.299,4.605
52.000,4.605
52.273,4.656
52.542,4.706
52.809,4.757
53.073,4.808
53.333,4.858
53.591,4.909
53.846,4.960
54.098,5.010
54.348,5.061
54.595,5.111
54.839,5.162
54.545,5.162
54.255,5.162
54.497,5.213
54.211,5.213
54.450,5.263
54.688,5.314
54.922,5.364
54.639,5.364
54.359,5.364
54.082,5.364
54.315,5.415
54.040,5.415
53.769,5.415
53.500,5.415
53.731,5.466
53.960,5.516
53.695,5.516
53.431,5.516
53.659,5.567
53.883,5.617
53.623,5.617
53.846,5.668
54.067,5.719
54.286,5.769
54.502,5.820
54.245,5.820
54.460,5.870
54.206,5.870
53.953,5.870
54.167,5.921
54.378,5.972
54.587,6.022
54.795,6.073
55.000,6.123
55.204,6.174
54.955,6.174
55.157,6.225
55.357,6.275
55.111,6.275
55.310,6.326
55.507,6.377
55.702,6.427
55.895,6.478
55.652,6.478
55.844,6.528
56.034,6.579
56.223,6.630
55.983,6.630
56.170,6.680
55.932,6.680
56.118,6.731
56.303,6.781
56.485,6.832
56.667,6.883
56.846,6.933
56.612,6.933
56.790,6.984
56.967,7.034
56.735,7.034
56.911,7.085
56.680,7.085
56.855,7.136
57.028,7.186
57.200,7.237
57.371,7.287
57.143,7.287
57.312,7.338
57.480,7.389
57.255,7.389
57.031,7.389
57.198,7.439
57.364,7.490
57.143,7.490
57.308,7.540
57.471,7.591
57.634,7.642
57.795,7.692
57.576,7.692
57.358,7.692
57.143,7.692
57.303,7.743
57.463,7.794
57.621,7.844
57.407,7.844
57.565,7.895
57.353,7.895
57.509,7.945
57.664,7.996
57.455,7.996
57.609,8.047
57.762,8.097
57.554,8.097
57.348,8.097
57.143,8.097
56.940,8.097
57.092,8.148
57.244,8.198
57.042,8.198
57.193,8.249
56.993,8.249
56.794,8.249
56.944,8.300
57.093,8.350
57.241,8.401
57.045,8.401
57.192,8.451
56.997,8.451
56.803,8.451
56.949,8.502
57.095,8.553
56.902,8.553
57.047,8.603
56.856,8.603
57.000,8.654
56.811,8.654
56.623,8.654
56.766,8.704
56.579,8.704
56.393,8.704
56.536,8.755
56.352,8.755
56.494,8.806
56.634,8.856
56.452,8.856
56.592,8.907
56.731,8.957
56.869,9.008
57.006,9.059
56.825,9.059
56.646,9.059
56.467,9.059
56.604,9.109
56.740,9.160
56.875,9.211
57.009,9.261
56.832,9.261
56.966,9.312
56.790,9.312
56.615,9.312
56.748,9.362
56.575,9.362
56.402,9.362
56.535,9.413
56.364,9.413
56.495,9.464
56.627,9.514
56.757,9.565
56.886,9.615
56.716,9.615
56.845,9.666
56.973,9.717
57.101,9.767
57.227,9.818
57.353,9.868
57.185,9.868
57.310,9.919
57.434,9.970
57.558,10.020
57.681,10.071
57.514,10.071
57.637,10.121
57.471,10.121
57.593,10.172
57.714,10.223
57.835,10.273
57.955,10.324
58.074,10.374
58.192,10.425
58.310,10.476
58.146,10.476
58.263,10.526
58.101,10.526
58.217,10.577
58.333,10.628
58.449,10.678
58.564,10.729
58.678,10.779
58.791,10.830
58.630,10.830
58.743,10.881
58.856,10.931
58.967,10.982
59.079,11.032
59.189,11.083
59.030,11.083
59.140,11.134
58.981,11.134
59.091,11.184
59.200,11.235
59.309,11.285
59.151,11.285
59.259,11.336
59.367,11.387
59.474,11.437
59.318,11.437
59.424,11.488
59.530,11.538
59.635,11.589
59.740,11.640
59.585,11.640
59.690,11.690
59.794,11.741
59.897,11.791
60.000,11.842
60.102,11.893
59.949,11.893
60.051,11.943
59.898,11.943
60.000,11.994
60.101,12.045
60.202,12.095
60.302,12.146
60.401,12.196
60.250,12.196
60.349,12.247
60.448,12.298
60.546,12.348
60.644,12.399
60.741,12.449
60.591,12.449
60.688,12.500
60.539,12.500
60.636,12.551
60.732,12.601
60.827,12.652
60.680,12.652
60.775,12.702
60.870,12.753
60.723,12.753
60.817,12.804
60.911,12.854
60.766,12.854
60.859,12.905
60.952,12.955
61.045,13.006
60.900,13.006
60.993,13.057
61.085,13.107
61.176,13.158
61.268,13.209
61.358,13.259
61.449,13.310
61.305,13.310
61.395,13.360
61.485,13.411
61.574,13.462
61.432,13.462
61.290,13.462
61.379,13.512
61.468,13.563
61.556,13.613
61.644,13.664
61.731,13.715
61.591,13.715
61.678,13.765
61.765,13.816
61.625,13.816
61.712,13.866
61.883,13.968
61.745,13.968
61.607,13.968
61.470,13.968
61.641,14.069
61.504,14.069
61.674,14.170
61.842,14.271
61.656,14.322
61.522,14.322
61.688,14.423
61.555,14.423
61.720,14.524
61.588,14.524
61.456,14.524
61.489,14.626
61.359,14.626
61.392,14.727
61.263,14.727
61.426,14.828
61.587,14.929
61.411,14.980
61.570,15.081
61.396,15.132
61.270,15.132
61.145,15.132
61.179,15.233
61.336,15.334
61.368,15.435
61.523,15.536
61.400,15.536
61.431,15.638
61.584,15.739
61.736,15.840
61.765,15.941
61.914,16.043
61.793,16.043
61.673,16.043
61.702,16.144
61.583,16.144
61.731,16.245
61.612,16.245
61.641,16.346
61.787,16.447
61.815,16.549
61.698,16.549
61.842,16.650
61.726,16.650
61.754,16.751
61.896,16.852
62.037,16.953
61.878,17.004
61.765,17.004
61.651,17.004
61.538,17.004
61.384,17.055
61.273,17.055
61.162,17.055
61.302,17.156
61.441,17.257
61.331,17.257
61.470,17.358
61.360,17.358
61.250,17.358
61.141,17.358
61.170,17.460
61.307,17.561
61.199,17.561
61.053,17.611
60.946,17.611
61.082,17.713
60.976,17.713
60.870,17.713
60.764,17.713
60.659,17.713
60.554,17.713
60.449,17.713
60.585,17.814
60.616,17.915
60.477,17.966
60.374,17.966
60.508,18.067
60.406,18.067
60.304,18.067
60.202,18.067
60.101,18.067
60.134,18.168
60.033,18.168
59.933,18.168
59.734,18.168
59.867,18.269
60.000,18.370
60.132,18.472
60.164,18.573
60.294,18.674
60.325,18.775
60.194,18.826
60.000,18.826
60.032,18.927
60.064,19.028
60.191,19.130
60.000,19.130
60.127,19.231
60.157,19.332
60.188,19.433
60.062,19.484
59.876,19.484
59.907,19.585
59.938,19.686
59.754,19.686
59.786,19.787
59.665,19.838
59.545,19.889
59.578,19.990
59.398,19.990
59.220,19.990
59.043,19.990
59.165,20.091
59.050,20.142
58.936,20.192
58.763,20.192
58.884,20.294
58.772,20.344
58.601,20.344
58.430,20.344
58.261,20.344
58.153,20.395
57.986,20.395
58.023,20.496
57.917,20.547
57.752,20.547
57.589,20.547
57.426,20.547
57.465,20.648
57.363,20.698
57.203,20.698
57.103,20.749
57.004,20.800
56.906,20.850
56.946,20.951
56.986,21.053
56.831,21.053
56.676,21.053
56.581,21.103
56.486,21.154
56.393,21.204
56.510,21.306
56.359,21.306
56.400,21.407
56.250,21.407
56.101,21.407
56.143,21.508
56.053,21.559
55.906,21.559
55.759,21.559
55.671,21.609
55.584,21.660
55.498,21.711
55.470,21.812
55.327,21.812
55.371,21.913
55.485,22.014
55.598,22.115
55.443,22.166
55.485,22.267
55.458,22.368
55.569,22.470
55.680,22.571
55.542,22.571
55.583,22.672
55.556,22.773
55.419,22.773
55.460,22.874
55.433,22.976
55.298,22.976
55.164,22.976
55.139,23.077
55.114,23.178
55.222,23.279
55.090,23.279
54.958,23.279
55.066,23.381
55.107,23.482
55.213,23.583
55.254,23.684
55.112,23.735
55.217,23.836
55.076,23.887
54.948,23.887
54.988,23.988
54.861,23.988
54.839,24.089
54.713,24.089
54.754,24.190
54.857,24.291
54.897,24.393
54.773,24.393
54.751,24.494
54.628,24.494
54.505,24.494
54.382,24.494
54.362,24.595
54.343,24.696
54.384,24.798
54.254,24.848
54.125,24.899
54.167,25.000
54.048,25.000
54.089,25.101
53.972,25.101
54.013,25.202
54.113,25.304
54.212,25.405
54.252,25.506
54.292,25.607
54.176,25.607
54.274,25.709
54.149,25.759
54.189,25.860
54.074,25.860
53.960,25.860
53.838,25.911
53.725,25.911
53.613,25.911
53.501,25.911
53.389,25.911
53.278,25.911
53.161,25.962
53.051,25.962
53.038,26.063
52.929,26.063
52.971,26.164
52.857,26.215
52.744,26.265
52.637,26.265
52.525,26.316
52.621,26.417
52.515,26.417
52.610,26.518
52.600,26.619
52.642,26.721
52.537,26.721
52.428,26.771
52.324,26.771
52.315,26.872
52.208,26.923
52.102,26.974
52.000,26.974
52.043,27.075
51.938,27.126
51.981,27.227
51.880,27.227
51.923,27.328
51.965,27.429
51.816,27.429
51.714,27.480
51.613,27.530
51.512,27.581
51.507,27.682
51.407,27.733
51.498,27.834
51.399,27.885
51.301,27.935
51.296,28.036
51.386,28.138
51.476,28.239
51.334,28.239
51.423,28.340
51.282,28.340
51.324,28.441
51.366,28.543
51.270,28.593
51.312,28.694
51.173,28.694
51.215,28.796
51.121,28.846
51.117,28.947
50.980,28.947
51.068,29.049
50.932,29.049
50.796,29.049
50.838,29.150
50.704,29.150
50.791,29.251
50.877,29.352
50.787,29.403
50.654,29.403
50.565,29.453
50.433,29.453
50.345,29.504
50.258,29.555
50.172,29.605
50.214,29.706
50.213,29.808
50.212,29.909
50.212,30.010
50.084,30.010
50.169,30.111
50.042,30.111
49.916,30.162
49.791,30.213
49.834,30.314
49.710,30.314
49.586,30.314
49.463,30.314
49.465,30.415
49.343,30.415
49.222,30.415
49.305,30.516
49.186,30.567
49.066,30.567
49.069,30.668
49.032,30.769
48.916,30.820
48.800,30.870
48.683,30.870
48.567,30.870
48.454,30.921
48.339,30.921
48.227,30.972
48.116,31.022
48.006,31.073
47.894,31.073
47.782,31.073
47.863,31.174
47.752,31.174
47.645,31.225
47.615,31.326
47.623,31.427
47.513,31.427
47.409,31.478
47.300,31.478
47.197,31.528
47.094,31.579
47.068,31.680
47.041,31.781
47.085,31.883
47.129,31.984
47.028,32.034
46.924,32.034
46.820,32.034
46.716,32.034
46.618,32.085
46.520,32.136
46.418,32.136
46.317,32.136
46.221,32.186
46.198,32.287
46.104,32.338
45.971,32.338
45.878,32.389
45.786,32.439
45.694,32.490
45.564,32.490
45.609,32.591
45.621,32.692
45.698,32.794
45.608,32.844
45.588,32.945
45.461,32.945
45.372,32.996
45.246,32.996
45.121,32.996
45.166,33.097
45.041,33.097
44.918,33.097
44.802,33.148
44.755,33.249
44.708,33.350
44.662,33.451
44.677,33.553
44.721,33.654
44.608,33.704
44.652,33.806
44.667,33.907
44.548,33.907
44.503,34.008
44.547,34.109
44.620,34.211
44.664,34.312
44.649,34.413
44.721,34.514
44.794,34.615
44.866,34.717
44.938,34.818
44.821,34.818
44.776,34.919
44.790,35.020
44.832,35.121
44.903,35.223
44.887,35.324
44.901,35.425
44.942,35.526
44.828,35.526
44.869,35.628
44.882,35.729
44.867,35.830
44.908,35.931
44.949,36.032
44.962,36.134
44.918,36.235
44.959,36.336
44.944,36.437
44.928,36.538
44.823,36.589
44.892,36.690
44.781,36.690
44.677,36.741
44.663,36.842
44.648,36.943
44.546,36.994
44.438,36.994
44.505,37.095
44.492,37.196
44.532,37.298
44.545,37.399
44.531,37.500
44.544,37.601
44.611,37.702
44.597,37.804
44.610,37.905
44.570,38.006
44.556,38.107
44.451,38.107
44.517,38.209
44.477,38.310
44.373,38.310
44.438,38.411
44.341,38.462
44.328,38.563
44.316,38.664
44.213,38.664
44.201,38.765
44.214,38.866
44.278,38.968
44.183,39.018
44.171,39.119
44.071,39.119
44.059,39.221
44.098,39.322
44.005,39.372
43.993,39.474
43.901,39.524
43.778,39.524
43.687,39.575
43.677,39.676
43.740,39.777
43.705,39.879
43.615,39.929
43.526,39.980
43.407,39.980
43.319,40.030
43.200,40.030
43.192,40.132
43.207,40.233
43.089,40.233
42.973,40.233
42.965,40.334
42.849,40.334
42.819,40.435
42.704,40.435
42.591,40.435
42.485,40.486
42.373,40.486
42.261,40.486
42.158,40.536
42.056,40.587
41.946,40.587
41.836,40.587
41.736,40.638
41.775,40.739
41.667,40.739
41.705,40.840
41.607,40.891
41.500,40.891
41.393,40.891
41.297,40.941
41.191,40.941
41.096,40.992
41.052,41.093
40.948,41.093
40.854,41.144
40.761,41.194
40.659,41.194
40.558,41.194
40.457,41.194
40.357,41.194
40.267,41.245
40.148,41.245
40.187,41.346
40.147,41.447
40.029,41.447
40.010,41.549
40.010,41.650
39.922,41.700
39.923,41.802
39.807,41.802
39.692,41.802
39.578,41.802
39.465,41.802
39.352,41.802
39.240,41.802
39.139,41.852
39.028,41.852
38.918,41.852
38.808,41.852
38.699,41.852
38.591,41.852
38.483,41.852
38.376,41.852
38.269,41.852
38.256,41.953
38.260,42.055
38.165,42.105
38.169,42.206
38.065,42.206
37.972,42.257
37.959,42.358
37.947,42.460
37.917,42.561
37.939,42.662


==> data/ros_leg_detector_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
87.097,1.366
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
65.116,1.417
63.636,1.417
62.222,1.417
60.870,1.417
61.702,1.468
60.417,1.468
61.224,1.518
60.000,1.518
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.364,1.569
55.357,1.569
56.140,1.619
56.897,1.670
57.627,1.721
58.333,1.771
59.016,1.822
59.677,1.872
60.317,1.923
60.938,1.974
61.538,2.024
60.606,2.024
61.194,2.075
61.765,2.126
62.319,2.176
61.429,2.176
61.972,2.227
61.111,2.227
60.274,2.227
59.459,2.227
60.000,2.277
59.211,2.277
58.442,2.277
57.692,2.277
58.228,2.328
57.500,2.328
56.790,2.328
56.098,2.328
55.422,2.328
54.762,2.328
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
54.839,2.581
54.255,2.581
53.684,2.581
54.167,2.632
53.608,2.632
53.061,2.632
52.525,2.632
53.000,2.682
53.465,2.733
52.941,2.733
52.427,2.733
52.885,2.783
52.381,2.783
51.887,2.783
52.336,2.834
51.852,2.834
51.376,2.834
50.909,2.834
50.450,2.834
50.000,2.834
49.558,2.834
50.000,2.885
50.435,2.935
50.862,2.986
51.282,3.036
50.847,3.036
51.261,3.087
50.833,3.087
50.413,3.087
50.000,3.087
49.593,3.087
50.000,3.138
50.400,3.188
50.000,3.188
49.606,3.188
50.000,3.239
50.388,3.289
50.769,3.340
50.382,3.340
50.000,3.340
50.376,3.391
50.746,3.441
51.111,3.492
51.471,3.543
51.095,3.543
51.449,3.593
51.799,3.644
52.143,3.694
52.482,3.745
52.113,3.745
51.748,3.745
51.389,3.745
51.724,3.796
52.055,3.846
52.381,3.897
52.703,3.947
53.020,3.998
53.333,4.049
53.642,4.099
53.947,4.150
53.595,4.150
53.896,4.200
54.194,4.251
54.487,4.302
54.777,4.352
54.430,4.352
54.717,4.403
54.375,4.403
54.037,4.403
53.704,4.403
53.374,4.403
53.049,4.403
53.333,4.453
53.012,4.453
53.293,4.504
52.976,4.504
52.663,4.504
52.353,4.504
52.047,4.504
51.744,4.504
52.023,4.555
51.724,4.555
51.429,4.555
51.705,4.605
51.977,4.656
52.247,4.706
52.514,4.757
52.778,4.808
52.486,4.808
52.747,4.858
53.005,4.909
53.261,4.960
53.514,5.010
53.763,5.061
53.476,5.061
53.191,5.061
53.439,5.111
53.158,5.111
53.403,5.162
53.646,5.213
53.886,5.263
53.608,5.263
53.333,5.263
53.061,5.263
53.299,5.314
53.030,5.314
52.764,5.314
52.500,5.314
52.736,5.364
52.475,5.364
52.217,5.364
51.961,5.364
52.195,5.415
52.427,5.466
52.174,5.466
52.404,5.516
52.632,5.567
52.857,5.617
53.081,5.668
52.830,5.668
53.052,5.719
52.804,5.719
52.558,5.719
52.778,5.769
52.535,5.769
52.752,5.820
52.968,5.870
53.182,5.921
53.394,5.972
53.153,5.972
53.363,6.022
53.571,6.073
53.333,6.073
53.540,6.123
53.744,6.174
53.947,6.225
54.148,6.275
53.913,6.275
54.113,6.326
54.310,6.377
54.506,6.427
54.274,6.427
54.468,6.478
54.237,6.478
54.430,6.528
54.622,6.579
54.393,6.579
54.583,6.630
54.772,6.680
54.545,6.680
54.733,6.731
54.918,6.781
54.694,6.781
54.878,6.832
54.656,6.832
54.839,6.883
55.020,6.933
55.200,6.984
55.378,7.034
55.159,7.034
55.336,7.085
55.118,7.085
54.902,7.085
54.688,7.085
54.864,7.136
55.039,7.186
54.826,7.186
55.000,7.237
55.172,7.287
55.344,7.338
55.513,7.389
55.303,7.389
55.094,7.389
54.887,7.389
55.056,7.439
55.224,7.490
55.019,7.490
54.815,7.490
54.982,7.540
54.779,7.540
54.579,7.540
54.745,7.591
54.545,7.591
54.710,7.642
54.874,7.692
54.676,7.692
54.480,7.692
54.286,7.692
54.093,7.692
54.255,7.743
54.417,7.794
54.225,7.794
54.386,7.844
54.196,7.844
54.007,7.844
54.167,7.895
54.325,7.945
54.483,7.996
54.296,7.996
54.452,8.047
54.266,8.047
54.082,8.047
54.237,8.097
54.392,8.148
54.209,8.148
54.362,8.198
54.181,8.198
54.333,8.249
54.153,8.249
53.974,8.249
54.125,8.300
53.947,8.300
53.770,8.300
53.922,8.350
53.746,8.350
53.896,8.401
54.045,8.451
53.871,8.451
54.019,8.502
54.167,8.553
54.313,8.603
54.140,8.603
53.968,8.603
53.797,8.603
53.628,8.603
53.774,8.654
53.605,8.654
53.750,8.704
53.894,8.755
53.727,8.755
53.870,8.806
53.704,8.806
53.538,8.806
53.681,8.856
53.517,8.856
53.354,8.856
53.495,8.907
53.333,8.907
53.474,8.957
53.614,9.008
53.754,9.059
53.892,9.109
53.731,9.109
53.869,9.160
54.006,9.211
54.142,9.261
54.277,9.312
54.412,9.362
54.252,9.362
54.386,9.413
54.519,9.464
54.651,9.514
54.493,9.514
54.335,9.514
54.467,9.565
54.310,9.565
54.441,9.615
54.571,9.666
54.701,9.717
54.830,9.767
54.958,9.818
55.085,9.868
55.211,9.919
55.056,9.919
55.182,9.970
55.028,9.970
55.153,10.020
55.000,10.020
55.125,10.071
55.249,10.121
55.372,10.172
55.495,10.223
55.342,10.223
55.464,10.273
55.586,10.324
55.707,10.374
55.827,10.425
55.946,10.476
55.795,10.476
55.914,10.526
55.764,10.526
55.882,10.577
56.000,10.628
56.117,10.678
55.968,10.678
56.085,10.729
56.201,10.779
56.316,10.830
56.430,10.881
56.545,10.931
56.658,10.982
56.771,11.032
56.883,11.083
56.736,11.083
56.848,11.134
56.959,11.184
57.069,11.235
57.179,11.285
57.289,11.336
57.143,11.336
57.252,11.387
57.107,11.387
56.962,11.387
57.071,11.437
57.179,11.488
57.286,11.538
57.393,11.589
57.250,11.589
57.357,11.640
57.463,11.690
57.568,11.741
57.673,11.791
57.778,11.842
57.635,11.842
57.740,11.893
57.598,11.893
57.702,11.943
57.561,11.943
57.664,11.994
57.524,11.994
57.627,12.045
57.729,12.095
57.590,12.095
57.692,12.146
57.794,12.196
57.656,12.196
57.757,12.247
57.857,12.298
57.957,12.348
57.820,12.348
57.920,12.399
58.019,12.449
58.118,12.500
58.216,12.551
58.314,12.601
58.411,12.652
58.275,12.652
58.372,12.702
58.469,12.753
58.333,12.753
58.199,12.753
58.065,12.753
57.931,12.753
58.028,12.804
58.124,12.854
58.219,12.905
58.314,12.955
58.182,12.955
58.277,13.006
58.371,13.057
58.239,13.057
58.333,13.107
58.427,13.158
58.520,13.209
58.389,13.209
58.259,13.209
58.129,13.209
58.222,13.259
58.093,13.259
57.965,13.259
58.057,13.310
58.150,13.360
58.022,13.360
58.114,13.411
58.206,13.462
58.079,13.462
57.952,13.462
57.826,13.462
57.918,13.512
57.792,13.512
57.667,13.512
57.759,13.563
57.849,13.613
57.725,13.613
57.602,13.613
57.692,13.664
57.569,13.664
57.447,13.664
57.325,13.664
57.415,13.715
57.294,13.715
57.384,13.765
57.263,13.765
57.353,13.816
57.442,13.866
57.531,13.917
57.620,13.968
57.708,14.018
57.588,14.018
57.469,14.018
57.557,14.069
57.645,14.119
57.732,14.170
57.613,14.170
57.495,14.170
57.377,14.170
57.260,14.170
57.347,14.221
57.230,14.221
57.317,14.271
57.404,14.322
57.576,14.423
57.460,14.423
57.344,14.423
57.515,14.524
57.400,14.524
57.455,14.626
57.510,14.727
57.677,14.828
57.564,14.828
57.730,14.929
57.588,14.980
57.640,15.081
57.529,15.081
57.418,15.081
57.471,15.182
57.361,15.182
57.524,15.283
57.685,15.385
57.576,15.385
57.627,15.486
57.678,15.587
57.570,15.587
57.728,15.688
57.885,15.789
58.041,15.891
57.934,15.891
57.827,15.891
57.721,15.891
57.615,15.891
57.509,15.891
57.404,15.891
57.299,15.891
57.195,15.891
57.091,15.891
56.987,15.891
57.040,15.992
57.092,16.093
56.964,16.144
56.863,16.144
56.915,16.245
57.067,16.346
56.966,16.346
56.842,16.397
56.643,16.397
56.522,16.447
56.326,16.447
56.131,16.447
56.282,16.549
56.336,16.650
56.218,16.700
56.102,16.751
55.912,16.751
55.724,16.751
55.779,16.852
55.593,16.852
55.408,16.852
55.556,16.953
55.446,17.004
55.501,17.105
55.646,17.206
55.465,17.206
55.610,17.308
55.502,17.358
55.323,17.358
55.145,17.358
55.288,17.460
55.343,17.561
55.238,17.611
55.292,17.713
55.189,17.763
55.086,17.814
54.914,17.814
54.743,17.814
54.574,17.814
54.714,17.915
54.615,17.966
54.448,17.966
54.587,18.067
54.490,18.117
54.394,18.168
54.449,18.269
54.286,18.269
54.123,18.269
53.961,18.269
54.098,18.370
54.006,18.421
53.914,18.472
53.756,18.472
53.891,18.573
53.801,18.623
53.644,18.623
53.488,18.623
53.333,18.623
53.247,18.674
53.094,18.674
53.152,18.775
52.991,18.826
52.841,18.826
52.691,18.826
52.676,18.927
52.521,18.978
52.368,19.028
52.216,19.079
52.276,19.180
52.263,19.281
52.115,19.332
51.967,19.383
51.957,19.484
51.817,19.484
51.946,19.585
51.807,19.585
51.664,19.636
51.527,19.636
51.387,19.686
51.248,19.737
51.114,19.737
50.980,19.737
50.847,19.737
50.843,19.838
50.712,19.838
50.708,19.939
50.578,19.939
50.639,20.040
50.701,20.142
50.826,20.243
50.697,20.243
50.694,20.344
50.690,20.445
50.814,20.547
50.936,20.648
50.809,20.648
50.868,20.749
50.743,20.749
50.616,20.800
50.491,20.800
50.367,20.850
50.243,20.901
50.121,20.901
50.181,21.002
50.181,21.103
50.060,21.154
49.940,21.154
49.822,21.204
49.941,21.306
50.059,21.407
49.941,21.407
49.824,21.457
49.883,21.559
49.766,21.559
49.650,21.559
49.535,21.559
49.421,21.609
49.424,21.711
49.310,21.711
49.199,21.761
49.259,21.862
49.147,21.862
49.037,21.913
48.929,21.964
48.819,21.964
48.709,21.964
48.770,22.065
48.664,22.115
48.724,22.217
48.619,22.267
48.512,22.267
48.405,22.267
48.465,22.368
48.359,22.368
48.419,22.470
48.313,22.470
48.373,22.571
48.485,22.672
48.596,22.773
48.491,22.773
48.602,22.874
48.501,22.925
48.507,23.026
48.404,23.026
48.462,23.128
48.360,23.128
48.258,23.128
48.160,23.178
48.059,23.178
47.958,23.178
47.862,23.229
47.767,23.279
47.673,23.330
47.526,23.330
47.536,23.431
47.546,23.532
47.454,23.583
47.310,23.583
47.166,23.583
47.177,23.684
47.088,23.735
47.100,23.836
47.159,23.937
47.018,23.937
46.931,23.988
46.792,23.988
46.804,24.089
46.667,24.089
46.530,24.089
46.394,24.089
46.498,24.190
46.467,24.291
46.339,24.342
46.206,24.342
46.080,24.393
45.956,24.443
45.833,24.494
45.849,24.595
45.822,24.696
45.837,24.798
45.709,24.798
45.581,24.798
45.556,24.899
45.656,25.000
45.530,25.000
45.546,25.101
45.421,25.101
45.305,25.152
45.322,25.253
45.208,25.304
45.086,25.304
45.144,25.405
45.022,25.405
44.902,25.405
44.791,25.455
44.681,25.506
44.562,25.506
44.660,25.607
44.542,25.607
44.640,25.709
44.619,25.810
44.503,25.810
44.396,25.860
44.281,25.860
44.166,25.860
44.052,25.860
44.110,25.962
43.997,25.962
44.017,26.063
43.915,26.113
43.803,26.113
43.861,26.215
43.750,26.215
43.650,26.265
43.540,26.265
43.431,26.265
43.333,26.316
43.428,26.417
43.320,26.417
43.212,26.417
43.105,26.417
43.128,26.518
43.021,26.518
42.916,26.518
42.939,26.619
42.834,26.619
42.729,26.619
42.753,26.721
42.649,26.721
42.558,26.771
42.456,26.771
42.366,26.822
42.265,26.822
42.164,26.822
42.063,26.822
41.930,26.822
41.844,26.872
41.725,26.923
41.608,26.974
41.479,26.974
41.363,27.024
41.249,27.075
41.308,27.176
41.334,27.277
41.208,27.277
41.096,27.328
40.985,27.379
40.950,27.480
40.841,27.530
40.719,27.530
40.746,27.632
40.774,27.733
40.653,27.733
40.533,27.733
40.413,27.733
40.411,27.834
40.307,27.885
40.190,27.885
40.087,27.935
39.971,27.935
39.870,27.986
39.756,27.986
39.728,28.087
39.615,28.087
39.502,28.087
39.390,28.087
39.293,28.138
39.268,28.239
39.173,28.289
39.149,28.391
39.040,28.391
38.931,28.391
38.824,28.391
38.732,28.441
38.625,28.441
38.535,28.492
38.430,28.492
38.325,28.492
38.237,28.543
38.150,28.593
38.047,28.593
37.936,28.644
37.892,28.745
37.782,28.796
37.765,28.897
37.822,28.998
37.714,29.049
37.770,29.150
37.753,29.251
37.630,29.251
37.524,29.302
37.557,29.403
37.637,29.504
37.532,29.555
37.540,29.656
37.420,29.656
37.452,29.757
37.508,29.858
37.405,29.909
37.484,30.010
37.469,30.111
37.367,30.162
37.445,30.263
37.344,30.314
37.244,30.364
37.276,30.466
37.160,30.466
37.062,30.516
37.117,30.617
37.003,30.617
36.890,30.617
36.794,30.668
36.804,30.769
36.769,30.870
36.779,30.972
36.766,31.073
36.673,31.123
36.748,31.225
36.639,31.225
36.649,31.326
36.637,31.427
36.529,31.427
36.422,31.427
36.332,31.478
36.226,31.478
36.237,31.579
36.206,31.680
36.217,31.781
36.249,31.883
36.160,31.933
36.057,31.933
35.970,31.984
36.002,32.085
35.896,32.136
35.791,32.186
35.690,32.186
35.587,32.237
35.579,32.338
35.461,32.338
35.343,32.338
35.226,32.338
35.110,32.338
34.995,32.338
34.880,32.338
34.913,32.439
34.946,32.540
34.832,32.540
34.719,32.540
34.624,32.591
34.620,32.692
34.509,32.692
34.415,32.743
34.305,32.743
34.197,32.743
34.105,32.794
34.015,32.844
33.908,32.844
33.802,32.844
33.714,32.895
33.626,32.945
33.539,32.996
33.436,32.996
33.333,32.996
33.231,32.996
33.130,32.996
33.029,32.996
32.930,33.047
32.814,33.047
32.716,33.097
32.602,33.097
32.489,33.097
32.376,33.097
32.264,33.097
32.153,33.097
32.043,33.097
31.951,33.148
31.940,33.249
31.913,33.350
31.823,33.401
31.716,33.401
31.609,33.401
31.504,33.401
31.399,33.401
31.294,33.401
31.194,33.451
31.094,33.502
30.993,33.502
30.891,33.502
30.791,33.502
30.677,33.502
30.563,33.502
30.451,33.502
30.431,33.603
30.495,33.704
30.383,33.704
30.291,33.755
30.340,33.856
30.248,33.907
30.298,34.008
30.333,34.109


==> data/ros_leg_detector_0.3_fast.csv <==
prec,rec
100.000,0.051
94.118,0.810
95.238,1.012
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
62.222,1.417
60.870,1.417
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.897,1.670
58.333,1.771
59.677,1.872
60.938,1.974
62.319,2.176
61.111,2.227
59.459,2.227
58.442,2.277
56.790,2.328
55.422,2.328
54.118,2.328
53.061,2.632
51.887,2.783
50.450,2.834
51.471,3.543
52.482,3.745
51.389,3.745
52.381,3.897
53.642,4.099
54.777,4.352
53.704,4.403
52.663,4.504
51.429,4.555
52.514,4.757
53.514,5.010
52.500,5.314
53.394,5.972
54.310,6.377
55.200,6.984
54.480,7.692
53.968,8.603
54.519,9.464
55.372,10.172
56.201,10.779
57.179,11.285
57.692,12.146
58.314,12.955
57.569,13.664
57.540,14.676
57.728,15.688
56.838,16.194
56.007,16.751
55.145,17.358
54.490,18.117
53.566,18.623
52.602,18.927
51.807,19.585
50.781,19.737
50.868,20.749
49.940,21.154
49.203,21.862
48.306,22.368
47.763,23.229
47.018,23.937
46.124,24.393
45.380,25.101
44.610,25.759
43.724,26.265
42.764,26.619
41.791,26.923
40.906,27.429
40.029,27.935
39.106,28.340
38.124,28.593
37.597,29.453
37.237,30.415
36.639,31.225
35.970,31.984
35.033,32.338
34.141,32.794
33.147,32.996
32.138,33.097
31.194,33.451
30.271,33.856


==> data/ros_leg_detector_0.3_meta.csv <==
auc,f1,eer
17.488,33.975,33.047


==> data/ros_leg_detector_fast.csv <==
prec,rec
100.000,0.051
94.118,0.810
95.238,1.012
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
62.222,1.417
60.870,1.417
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.897,1.670
58.333,1.771
59.677,1.872
60.938,1.974
62.319,2.176
61.111,2.227
59.459,2.227
58.442,2.277
56.790,2.328
55.422,2.328
54.118,2.328
53.061,2.632
51.887,2.783
50.450,2.834
51.471,3.543
52.518,3.694
53.691,4.049
54.839,4.302
53.659,4.453
52.632,4.555
53.591,4.909
54.595,5.111
53.500,5.415
54.502,5.820
55.507,6.377
56.485,6.832
57.480,7.389
56.794,8.249
57.009,9.261
57.681,10.071
58.564,10.729
59.367,11.387
60.202,12.095
60.911,12.854
61.644,13.664
61.359,14.626
61.431,15.638
61.770,16.599
61.101,17.409
60.304,18.067
60.128,19.079
59.455,19.889
58.515,20.344
57.507,20.547
56.658,21.103
55.759,21.559
55.680,22.571
54.958,23.279
54.857,24.291
54.107,25.000
53.669,25.911
52.690,26.265
51.949,26.974
51.495,27.885
51.213,28.846
50.433,29.504
49.834,30.314
48.955,30.820
47.969,31.073
47.094,31.579
46.249,32.136
45.582,32.895
44.678,33.350
44.671,34.362
44.923,35.374
44.909,36.387
44.538,37.348
44.405,38.360
44.098,39.322
43.335,39.980
42.463,40.486
41.542,40.891
40.578,41.194
39.769,41.802
38.754,41.852
37.919,42.409


==> data/ros_leg_detector_meta.csv <==
auc,f1,eer
23.164,41.722,41.043


==> data/rp_bl_0.3_fast.csv <==
prec,rec
100.0,0.05060728872194886
96.56991958618164,18.522267043590546
89.16776776313782,34.15991961956024
82.04225301742554,47.165992856025696
74.57067370414734,57.135629653930664
65.0634229183197,62.29757070541382
57.8599750995636,66.49797558784485
51.944130659103394,69.63562965393066
47.093790769577026,72.16598987579346
43.305930495262146,74.64575171470642
39.93128836154938,76.46760940551758
37.136679887771606,78.2388687133789
34.485796093940735,79.25100922584534
32.26265609264374,80.31376600265503
30.294451117515564,81.22469782829285
28.594079613685608,82.13562965393066
27.018991112709045,82.79352188110352
25.509095191955566,83.04656147956848
24.284246563911438,83.70445370674133
23.198887705802917,84.41295623779297
22.211945056915283,85.07084846496582
21.293732523918152,85.62753200531006
20.3963965177536,85.93117594718933
19.613926112651825,86.386638879776
18.872494995594025,86.74089312553406
18.213531374931335,87.19635605812073
17.554381489753723,87.39878535270691
16.952139139175415,87.6518189907074
16.385087370872498,87.85424828529358
15.847989916801453,88.00607323646545
15.35412222146988,88.20850253105164
14.893434941768646,88.41093182563782
14.45206105709076,88.56275081634521
14.062625169754028,88.86639475822449
13.664983212947845,88.96760940551758
13.289035856723785,89.06882405281067
12.956981360912323,89.32186365127563
12.628571689128876,89.47368264198303
12.33048215508461,89.726722240448
12.014637142419815,89.726722240448
11.72700822353363,89.82793688774109
11.454170197248459,89.92915153503418
11.20060384273529,90.08097052574158
10.94585433602333,90.13158082962036
10.709352046251297,90.23279547691345
10.489223152399063,90.38461446762085
10.278064757585526,90.53643941879272
10.076472908258438,90.68825840950012
9.871717542409897,90.7388687133789
9.68664065003395,90.8906877040863
9.498387575149536,90.94129800796509
9.317027777433395,90.9919023513794
9.153283387422562,91.14372730255127
8.990725129842758,91.24494194984436
8.82885530591011,91.29554629325867
8.682908117771149,91.44737124443054
8.5323266685009,91.49797558784485
8.392062038183212,91.59919023513794
8.261186629533768,91.75100922584534
8.129899203777313,91.85222387313843
7.998942583799362,91.90283417701721
7.893938571214676,92.20647811889648
7.770673185586929,92.25708246231079
7.664233446121216,92.45951175689697
7.552545517683029,92.56072640419006
7.452734559774399,92.76315569877625
7.347935438156128,92.86437034606934
7.2380878031253815,92.86437034606934
7.13563933968544,92.91498064994812
7.043817639350891,93.06679964065552
6.946804374456406,93.1174099445343
6.852782517671585,93.16801428794861
6.76112174987793,93.21862459182739
6.672217696905136,93.2692289352417
6.592857092618942,93.42105388641357
6.518904864788055,93.62348318099976
6.433216482400894,93.62348318099976
6.353183090686798,93.67408752441406
6.271599978208542,93.67408752441406
6.192292273044586,93.67408752441406
6.118066981434822,93.72469782829285
6.049136817455292,93.82591247558594
5.9786636382341385,93.87651681900024
5.912882834672928,93.97773146629333
5.8425623923540115,93.97773146629333
5.773894488811493,93.97773146629333
5.706647038459778,93.97773146629333
5.641119182109833,93.97773146629333
5.576911568641663,93.97773146629333
5.517282336950302,94.02834177017212
5.4560404270887375,94.02834177017212
5.398890748620033,94.07894611358643
5.340265855193138,94.07894611358643
5.282900854945183,94.07894611358643
5.226608365774155,94.07894611358643
5.174428224563599,94.12955641746521
5.123193562030792,94.18016076087952
5.070430040359497,94.18016076087952
5.021439492702484,94.2307710647583
4.97063547372818,94.2307710647583
4.920978844165802,94.2307710647583
4.874921590089798,94.28137540817261
4.829641059041023,94.33198571205139
4.785364121198654,94.3825900554657
4.739276319742203,94.3825900554657
4.6967025846242905,94.43320035934448
4.657424986362457,94.53441500663757
4.616296663880348,94.58501935005188
4.576043039560318,94.63562965393066
4.536527395248413,94.68623399734497
4.5000240206718445,94.78744864463806
4.461904615163803,94.83805894851685
4.424361139535904,94.88866329193115
4.385246708989143,94.88866329193115
4.3491363525390625,94.93927359580994
4.311256110668182,94.93927359580994
4.278684034943581,95.04048824310303
4.2421504855155945,95.04048824310303
4.206141084432602,95.04048824310303
4.170830920338631,95.04048824310303
4.138219729065895,95.09109258651733
4.104053974151611,95.09109258651733
4.070447385311127,95.09109258651733
4.037300497293472,95.09109258651733
4.004774242639542,95.09109258651733
3.9727676659822464,95.09109258651733
3.9432838559150696,95.14170289039612
3.9122652262449265,95.14170289039612
3.8816507905721664,95.14170289039612
3.8515906780958176,95.14170289039612
3.821992874145508,95.14170289039612
3.7927694618701935,95.14170289039612
3.7640653550624847,95.14170289039612
3.735791891813278,95.14170289039612
3.7078674882650375,95.14170289039612
3.680429235100746,95.14170289039612
3.6533229053020477,95.14170289039612
3.6266829818487167,95.14170289039612
3.6004289984703064,95.14170289039612
3.5744842141866684,95.14170289039612
3.5489778965711594,95.14170289039612
3.5238325595855713,95.14170289039612
3.5008374601602554,95.19230723381042
3.476380556821823,95.19230723381042
3.452199697494507,95.19230723381042
3.428415209054947,95.19230723381042
3.4049563109874725,95.19230723381042
3.3817555755376816,95.19230723381042
3.3589284867048264,95.19230723381042
3.336348757147789,95.19230723381042


==> data/rp_bl_0.3_meta.csv <==
auc,f1,eer
66.59777760505676,64.86636996269226,63.36032152175903

==> data/rp_bl_0.5_fast.csv <==
prec,rec
100.0,0.05060728872194886
96.56991958618164,18.522267043590546
89.29986953735352,34.21052694320679
82.21830725669861,47.26720750331879
74.76882338523865,57.28744864463806
65.4334008693695,62.6518189907074
58.344340324401855,67.05465316772461
52.434879541397095,70.29352188110352
47.62219190597534,72.97570705413818
43.80505084991455,75.50607323646545
40.433403849601746,77.42915153503418
37.68916726112366,79.40283417701721
35.10240018367767,80.66801428794861
32.89286494255066,81.8825900554657
30.917328596115112,82.8947365283966
29.19309437274933,83.85627269744873
27.580511569976807,84.51417088508606
26.084253191947937,84.91902947425842
24.842166900634766,85.62753200531006
23.727399110794067,86.3360345363617
22.727273404598236,87.04453706741333
21.82230055332184,87.75303363800049
20.900900661945343,88.05667757987976
20.085027813911438,88.46153616905212
19.323937594890594,88.81579041481018
18.65750551223755,89.32186365127563
17.98129677772522,89.52429294586182
17.382793128490448,89.8785412311554
16.800378262996674,90.08097052574158
16.248974204063416,90.23279547691345
15.74171930551529,90.43522477149963
15.268541872501373,90.63765406608582
14.831943809986115,90.8906877040863
14.431008696556091,91.19433164596558
14.022541046142578,91.29554629325867
13.636364042758942,91.39676094055176
13.29466998577118,91.64980053901672
12.957142293453217,91.80161952972412
12.657347321510315,92.1052634716034
12.333130091428757,92.1052634716034
12.05073967576027,92.30769276618958
11.770014464855194,92.40890741348267
11.508934944868088,92.56072640419006
11.247003823518753,92.61133670806885
11.003664135932922,92.71255135536194
10.777001082897186,92.86437034606934
10.571067780256271,93.1174099445343
10.357625037431717,93.21862459182739
10.152507573366165,93.31983923912048
9.967099875211716,93.52226853370667
9.773243963718414,93.57287287712097
9.586485475301743,93.62348318099976
9.417564421892166,93.77530217170715
9.25002470612526,93.87651681900024
9.083345532417297,93.92712712287903
8.923165500164032,93.97773146629333
8.768286556005478,94.02834177017212
8.623887598514557,94.12955641746521
8.489018678665161,94.28137540817261
8.353863656520844,94.3825900554657
8.219178020954132,94.43320035934448
8.110567182302475,94.73684430122375
7.983802258968353,94.78744864463806
7.873982936143875,94.98987793922424
7.759012281894684,95.09109258651733
7.660093158483505,95.3441321849823
7.55215659737587,95.44534683227539
7.439254969358444,95.44534683227539
7.333851605653763,95.4959511756897
7.2391606867313385,95.64777612686157
7.1431271731853485,95.74899077415466
7.050064951181412,95.85019946098328
6.955660134553909,95.90080976486206
6.864093989133835,95.95141410827637
6.782142817974091,96.10323905944824
6.7091867327690125,96.35627269744873
6.620996445417404,96.35627269744873
6.538527458906174,96.40688300132751
6.4545638859272,96.40688300132751
6.376288086175919,96.45748734474182
6.299758702516556,96.5080976486206
6.2285881489515305,96.6093122959137
6.15592859685421,96.659916639328
6.088008731603622,96.7611312866211
6.021897867321968,96.86234593391418
5.954231694340706,96.91295623779297
5.894102901220322,97.06477522850037
5.829460173845291,97.11538553237915
5.766111984848976,97.16598987579346
5.7102981954813,97.31781482696533
5.64691387116909,97.31781482696533
5.5876631289720535,97.36841917037964
5.526988580822945,97.36841917037964
5.467617884278297,97.36841917037964
5.409356579184532,97.36841917037964
5.3552549332380295,97.41902947425842
5.302133411169052,97.46963381767273
5.247527360916138,97.46963381767273
5.19673153758049,97.52024412155151
5.144153907895088,97.52024412155151
5.092763900756836,97.52024412155151
5.042390525341034,97.52024412155151
4.992874711751938,97.52024412155151
4.944448545575142,97.52024412155151
4.896828532218933,97.52024412155151
4.85275611281395,97.57084846496582
4.809514433145523,97.6214587688446
4.764492437243462,97.6214587688446
4.722867906093597,97.67206311225891
4.682006686925888,97.7226734161377
4.641776159405708,97.773277759552
4.600000008940697,97.773277759552
4.558861628174782,97.773277759552
4.518558457493782,97.773277759552
4.4812798500061035,97.82388806343079
4.442248493432999,97.82388806343079
4.408548399806023,97.92510271072388
4.370905831456184,97.92510271072388
4.333803802728653,97.92510271072388
4.297421500086784,97.92510271072388
4.263753816485405,97.97570705413818
4.228551313281059,97.97570705413818
4.193925857543945,97.97570705413818
4.159773141145706,97.97570705413818
4.126260057091713,97.97570705413818
4.093283042311668,97.97570705413818
4.062840715050697,98.02631735801697
4.030881822109222,98.02631735801697
3.9993394166231155,98.02631735801697
3.968367725610733,98.02631735801697
3.937872126698494,98.02631735801697
3.9077632129192352,98.02631735801697
3.878188505768776,98.02631735801697
3.849058225750923,98.02631735801697
3.8202866911888123,98.02631735801697
3.7920165807008743,98.02631735801697
3.766031935811043,98.07692170143127
3.738570213317871,98.07692170143127
3.7115059792995453,98.07692170143127
3.6847610026597977,98.07692170143127
3.6584675312042236,98.07692170143127
3.632546588778496,98.07692170143127
3.606923669576645,98.07692170143127
3.5817254334688187,98.07692170143127
3.556811809539795,98.07692170143127
3.5323064774274826,98.07692170143127
3.5081367939710617,98.07692170143127
3.484232723712921,98.07692170143127
3.4607142210006714,98.07692170143127
3.4374501556158066,98.07692170143127


==> data/rp_bl_0.5_meta.csv <==
auc,f1,eer
67.85163283348083,65.09246230125427,63.81579041481018

==> data/rp_bl_0.7_fast.csv <==
prec,rec
100.0,0.05060728872194886
96.56991958618164,18.522267043590546
89.43196535110474,34.26113426685333
82.48239159584045,47.41902947425842
74.90092515945435,57.38866329193115
65.80338478088379,63.006073236465454
58.74064564704895,67.51012206077576
52.850133180618286,70.85019946098328
47.91941940784454,73.43117594718933
44.186729192733765,76.1639654636383
40.75052738189697,78.03643941879272
37.92937695980072,79.90890741348267
35.3446364402771,81.22469782829285
33.13681781291962,82.48987793922424
31.12495243549347,83.45141410827637
29.422128200531006,84.51417088508606
27.795210480690002,85.17206311225891
26.28633677959442,85.57692170143127
25.03303587436676,86.28542423248291
23.93602281808853,87.09514141082764
22.91226238012314,87.75303363800049
22.036243975162506,88.613361120224
21.09309285879135,88.86639475822449
20.257382094860077,89.22064900398254
19.489099085330963,89.57489728927612
18.826638162136078,90.13158082962036
18.154096603393555,90.38461446762085
17.54918247461319,90.7388687133789
16.94195419549942,90.840083360672
16.385674476623535,90.9919023513794
15.89147299528122,91.29554629325867
15.413469076156616,91.49797558784485
14.95581865310669,91.64980053901672
14.551132917404175,91.95343852043152
14.139136672019958,92.05465316772461
13.7496218085289,92.1558678150177
13.412126898765564,92.45951175689697
13.06428611278534,92.56072640419006
12.761665880680084,92.86437034606934
12.441553175449371,92.91498064994812
12.156448513269424,93.1174099445343
11.873146891593933,93.21862459182739
11.60961464047432,93.37044358253479
11.345338076353073,93.42105388641357
11.099765449762344,93.52226853370667
10.870969295501709,93.67408752441406
10.65724492073059,93.87651681900024
10.492577403783798,94.43320035934448
10.33419594168663,94.98987793922424
10.150477290153503,95.24291753768921
9.958243370056152,95.3441321849823
9.76785123348236,95.3947365283966
9.590364247560501,95.4959511756897
9.41956713795662,95.59716582298279
9.249743074178696,95.64777612686157
9.086541086435318,95.69838047027588
8.924020826816559,95.69838047027588
8.776891976594925,95.79959511756897
8.639387786388397,95.95141410827637
8.497200161218643,96.00202441215515
8.360128849744797,96.05262875556946
8.253541588783264,96.40688300132751
8.128729462623596,96.5080976486206
8.020807057619095,96.7611312866211
7.903538644313812,96.86234593391418
7.790201157331467,96.96356058120728
7.6802946627140045,97.06477522850037
7.5654782354831696,97.06477522850037
7.454333454370499,97.06477522850037
7.354068011045456,97.16598987579346
7.252614200115204,97.21660017967224
7.158011943101883,97.31781482696533
7.058434933423996,97.31781482696533
6.965462118387222,97.36841917037964
6.875000149011612,97.41902947425842
6.790231913328171,97.52024412155151
6.700976938009262,97.52024412155151
6.61747008562088,97.57084846496582
6.535881012678146,97.6214587688446
6.456577032804489,97.67206311225891
6.379042565822601,97.7226734161377
6.30689412355423,97.82388806343079
6.233280524611473,97.87449240684509
6.164427101612091,97.97570705413818
6.097407639026642,98.07692170143127
6.028854101896286,98.12753200531006
5.967855826020241,98.27935099601746
5.90236634016037,98.32996129989624
5.838188529014587,98.38056564331055
5.781565606594086,98.53239059448242
5.717390030622482,98.53239059448242
5.657363682985306,98.58299493789673
5.595932155847549,98.58299493789673
5.535820871591568,98.58299493789673
5.476833134889603,98.58299493789673
5.422021821141243,98.63360524177551
5.368203669786453,98.68420958518982
5.31291738152504,98.68420958518982
5.261454731225967,98.7348198890686
5.208222195506096,98.7348198890686
5.156192183494568,98.7348198890686
5.105191469192505,98.7348198890686
5.055059120059013,98.7348198890686
5.006029829382896,98.7348198890686
4.9578167498111725,98.7348198890686
4.913163930177689,98.78542423248291
4.869352653622627,98.8360345363617
4.823770746588707,98.8360345363617
4.7791507095098495,98.8360345363617
4.737773537635803,98.886638879776
4.694632813334465,98.886638879776
4.65238094329834,98.886638879776
4.610774293541908,98.886638879776
4.570011794567108,98.886638879776
4.529964178800583,98.886638879776
4.490508884191513,98.886638879776
4.454114660620689,98.93724918365479
4.416083171963692,98.93724918365479
4.378597438335419,98.93724918365479
4.341839253902435,98.93724918365479
4.307800903916359,98.98785352706909
4.272234812378883,98.98785352706909
4.237251356244087,98.98785352706909
4.202745854854584,98.98785352706909
4.168886691331863,98.98785352706909
4.13556881248951,98.98785352706909
4.106888175010681,99.08906817436218
4.074582830071449,99.08906817436218
4.042698070406914,99.08906817436218
4.01139073073864,99.08906817436218
3.980564698576927,99.08906817436218
3.9501290768384933,99.08906817436218
3.9202339947223663,99.08906817436218
3.890787810087204,99.08906817436218
3.861704468727112,99.08906817436218
3.8331277668476105,99.08906817436218
3.806840255856514,99.13967847824097
3.779080882668495,99.13967847824097
3.7536386400461197,99.19028282165527
3.7265900522470474,99.19028282165527
3.6999981850385666,99.19028282165527
3.6737829446792603,99.19028282165527
3.6478690803050995,99.19028282165527
3.6223847419023514,99.19028282165527
3.5971883684396744,99.19028282165527
3.572405129671097,99.19028282165527
3.5479608923196793,99.19028282165527
3.5237856209278107,99.19028282165527
3.500000014901161,99.19028282165527
3.4764718264341354,99.19028282165527


==> data/rp_bl_0.7_meta.csv <==
auc,f1,eer
68.52890849113464,65.25964736938477,64.22064900398254

==> data/rp_single_0.3_fast.csv <==
prec,rec
100.0,0.05060728872194886
92.62672662734985,10.17206460237503
90.76212644577026,19.888663291931152
89.52234387397766,29.402834177017212
86.5895926952362,37.90485858917236
82.8862190246582,45.34412920475006
78.96764278411865,51.87246799468994
74.17437434196472,56.83198571205139
69.94219422340393,61.2348198890686
65.41624069213867,64.42307829856873
60.962074995040894,66.70040488243103
57.166874408721924,68.82591247558594
53.75722646713257,70.59716582298279
50.693702697753906,72.11538553237915
48.03435802459717,73.58299493789673
45.112550258636475,74.03846383094788
42.71676242351532,74.79757070541382
40.587595105171204,75.50607323646545
38.69475722312927,76.21457576751709
36.97662949562073,76.87246799468994
35.43015718460083,77.53036618232727
34.05286371707916,78.2388687133789
32.75173306465149,78.84615659713745
31.51015341281891,79.30161952972412
30.31412661075592,79.6052634716034
29.250693321228027,80.01012206077576
28.286781907081604,80.46558499336243
27.406644821166992,80.97165822982788
26.56095027923584,81.37651681900024
25.789472460746765,81.83198571205139
25.08479654788971,82.33805894851685
24.39570277929306,82.74291753768921
23.68839383125305,82.94534683227539
23.041345179080963,83.19838047027588
22.445926070213318,83.50202441215515
21.844851970672607,83.65384340286255
21.328537166118622,84.0080976486206
20.80260068178177,84.21052694320679
20.326192677021027,84.51417088508606
19.85294073820114,84.71660017967224
19.403330981731415,84.91902947425842
18.953068554401398,85.02024412155151
18.568281829357147,85.32388806343079
18.177907168865204,85.52631735801697
17.828235030174255,85.82996129989624
17.463254928588867,85.98178029060364
17.164404690265656,86.386638879776
16.829052567481995,86.53846383094788
16.486799716949463,86.58906817436218
16.197848320007324,86.84210777282715
15.929694473743439,87.14575171470642
15.66297858953476,87.39878535270691
15.379825234413147,87.5
15.116076171398163,87.6518189907074
14.843682944774628,87.70242929458618
14.607685804367065,87.90485858917236
14.396630227565765,88.20850253105164
14.168627560138702,88.36032152175903
13.972406089305878,88.6639654636383
13.742552697658539,88.71457576751709
13.53684812784195,88.86639475822449
13.368213176727295,89.22064900398254
13.160251080989838,89.27125334739685
13.00293654203415,89.62550759315491
12.806244194507599,89.67611193656921
12.61652261018753,89.726722240448
12.439554184675217,89.82793688774109
12.288574129343033,90.08097052574158
12.142030894756317,90.33401012420654
11.986324191093445,90.48582911491394
11.840888112783432,90.68825840950012
11.687296628952026,90.78947305679321
11.570088565349579,91.14372730255127
11.46242544054985,91.54858589172363
11.338917165994644,91.80161952972412
11.205673962831497,91.95343852043152
11.070537567138672,92.05465316772461
10.950922220945358,92.25708246231079
10.83437129855156,92.45951175689697
10.714913159608841,92.61133670806885
10.597825795412064,92.76315569877625
10.489949584007263,92.96558499336243
10.384701937437057,93.16801428794861
10.265269875526428,93.21862459182739
10.15969142317772,93.37044358253479
10.062037408351898,93.57287287712097
9.949981421232224,93.62348318099976
9.85698327422142,93.82591247558594
9.750328212976456,93.87651681900024
9.646068513393402,93.92712712287903
9.549262374639511,94.02834177017212
9.45410206913948,94.12955641746521
9.361488372087479,94.2307710647583
9.270864725112915,94.33198571205139
9.177246689796448,94.3825900554657
9.085597097873688,94.43320035934448
9.00505930185318,94.58501935005188
8.917076140642166,94.63562965393066
8.840326964855194,94.78744864463806
8.75110998749733,94.78744864463806
8.66367518901825,94.78744864463806
8.577971160411835,94.78744864463806
8.498095721006393,94.83805894851685
8.415663987398148,94.83805894851685
8.339263498783112,94.88866329193115
8.264317363500595,94.93927359580994
8.186420053243637,94.93927359580994
8.122595399618149,95.09109258651733
8.051736652851105,95.14170289039612
7.982177287340164,95.19230723381042
7.918085902929306,95.29352188110352
7.846814393997192,95.29352188110352
7.780622690916061,95.3441321849823
7.715923339128494,95.3947365283966
7.6482996344566345,95.3947365283966
7.589896023273468,95.4959511756897
7.528510689735413,95.54656147956848
7.464221119880676,95.54656147956848
7.404649257659912,95.59716582298279
7.346367835998535,95.64777612686157
7.289056479930878,95.69838047027588
7.228869944810867,95.69838047027588
7.16966837644577,95.69838047027588
7.114921510219574,95.74899077415466
7.057594507932663,95.74899077415466
7.001183927059174,95.74899077415466
6.945668160915375,95.74899077415466
6.8946681916713715,95.79959511756897
6.840603053569794,95.79959511756897
6.791207939386368,95.85019946098328
6.739014387130737,95.85019946098328
6.687617301940918,95.85019946098328
6.636997312307358,95.85019946098328
6.590616703033447,95.90080976486206
6.54124990105629,95.90080976486206
6.499691307544708,96.00202441215515
6.458744406700134,96.10323905944824
6.411641836166382,96.10323905944824
6.365220993757248,96.10323905944824
6.319257616996765,96.10323905944824
6.274159997701645,96.10323905944824
6.229701638221741,96.10323905944824
6.185869127511978,96.10323905944824
6.142649054527283,96.10323905944824
6.0998328030109406,96.10323905944824
6.057802587747574,96.10323905944824
6.01634755730629,96.10323905944824
5.975456163287163,96.10323905944824
5.9382423758506775,96.15384340286255
5.898239836096764,96.15384340286255


==> data/rp_single_0.3_meta.csv <==
auc,f1,eer
65.286386013031,65.58322310447693,64.62550759315491

==> data/rp_single_0.5_fast.csv <==
prec,rec
100.0,0.05060728872194886
92.62672662734985,10.17206460237503
90.76212644577026,19.888663291931152
89.67642784118652,29.453441500663757
86.93641424179077,38.056680560112
83.34875106811523,45.59716582298279
79.50693368911743,52.226722240448
74.57067370414734,57.135629653930664
70.46242952346802,61.69028282165527
65.93011021614075,64.92915153503418
61.563366651535034,67.35829710960388
57.75535702705383,69.53441500663757
54.33526039123535,71.35627269744873
51.2628972530365,72.92510271072388
48.56293499469757,74.39271211624146
45.6367552280426,74.89878535270691
43.23699474334717,75.70850253105164
41.10446274280548,76.46760940551758
39.208632707595825,77.226722240448
37.463486194610596,77.88461446762085
35.91581881046295,78.59311699867249
34.5814973115921,79.45343852043152
33.298298716545105,80.16194105148315
32.053086161613464,80.66801428794861
30.815187096595764,80.92105388641357
29.76873219013214,81.42712712287903
28.80270481109619,81.93320035934448
27.920520305633545,82.48987793922424
27.056491374969482,82.8947365283966
26.28389298915863,83.40080976486206
25.578168034553528,83.95748734474182
24.888093769550323,84.41295623779297
24.194248020648956,84.71660017967224
23.53188544511795,84.96963381767273
22.922050952911377,85.273277759552
22.3206028342247,85.47570705413818
21.803931891918182,85.88056564331055
21.290160715579987,86.18420958518982
20.80087661743164,86.48785352706909
20.315465331077576,86.69028282165527
19.865864515304565,86.94332242012024
19.40433233976364,87.04453706741333
19.008810818195343,87.3481810092926
18.608152866363525,87.5506043434143
18.24871301651001,87.85424828529358
17.884674668312073,88.05667757987976
17.5766721367836,88.46153616905212
17.232555150985718,88.613361120224
16.89150184392929,88.71457576751709
16.594298183918,88.96760940551758
16.308973729610443,89.22064900398254
16.034826636314392,89.47368264198303
15.744529664516449,89.57489728927612
15.491360425949097,89.82793688774109
15.220557153224945,89.92915153503418
14.97771441936493,90.13158082962036
14.760056138038635,90.43522477149963
14.533798396587372,90.63765406608582
14.331285655498505,90.94129800796509
14.095327258110046,90.9919023513794
13.876040279865265,91.09311699867249
13.717015087604523,91.54858589172363
13.503432273864746,91.59919023513794
13.333334028720856,91.90283417701721
13.131459057331085,91.95343852043152
12.929622828960419,91.95343852043152
12.740907073020935,92.0040488243103
12.592336535453796,92.30769276618958
12.441330403089523,92.56072640419006
12.28128969669342,92.71255135536194
12.138231843709946,92.96558499336243
11.980456113815308,93.06679964065552
11.85918003320694,93.42105388641357
11.747560650110245,93.82591247558594
11.613951623439789,94.02834177017212
11.477027088403702,94.18016076087952
11.344409734010696,94.33198571205139
11.22124120593071,94.53441500663757
11.10122725367546,94.73684430122375
10.972539335489273,94.83805894851685
10.85221990942955,94.98987793922424
10.741206258535385,95.19230723381042
10.638538002967834,95.44534683227539
10.516049712896347,95.4959511756897
10.412995517253876,95.69838047027588
10.312364250421524,95.90080976486206
10.197386145591736,95.95141410827637
10.101547092199326,96.15384340286255
9.992115944623947,96.20445370674133
9.885141253471375,96.25505805015564
9.78568121790886,96.35627269744873
9.687913209199905,96.45748734474182
9.587732702493668,96.5080976486206
9.494677931070328,96.6093122959137
9.40360203385353,96.71052694320679
9.304703772068024,96.71052694320679
9.221874177455902,96.86234593391418
9.13165807723999,96.91295623779297
9.052720665931702,97.06477522850037
8.961360901594162,97.06477522850037
8.87645110487938,97.11538553237915
8.793222159147263,97.16598987579346
8.715762943029404,97.26720452308655
8.63121971487999,97.26720452308655
8.552748709917068,97.31781482696533
8.480176329612732,97.41902947425842
8.404608070850372,97.46963381767273
8.338736742734909,97.6214587688446
8.26587826013565,97.67206311225891
8.19435566663742,97.7226734161377
8.124132454395294,97.773277759552
8.051006495952606,97.773277759552
7.978855073451996,97.773277759552
7.9124026000499725,97.82388806343079
7.843057811260223,97.82388806343079
7.778939604759216,97.87449240684509
7.715926319360733,97.92510271072388
7.650035619735718,97.92510271072388
7.588883489370346,97.97570705413818
7.529055327177048,98.02631735801697
7.470223307609558,98.07692170143127
7.412362843751907,98.12753200531006
7.351658493280411,98.12753200531006
7.29166641831398,98.12753200531006
7.232915610074997,98.12753200531006
7.175103574991226,98.12753200531006
7.118208706378937,98.12753200531006
7.065850496292114,98.17813634872437
7.0104435086250305,98.17813634872437
6.959733366966248,98.22874665260315
6.906244158744812,98.22874665260315
6.853571534156799,98.22874665260315
6.8016961216926575,98.22874665260315
6.750600039958954,98.22874665260315
6.700034439563751,98.22874665260315
6.657301634550095,98.32996129989624
6.615196168422699,98.43117594718933
6.566952168941498,98.43117594718933
6.519407033920288,98.43117594718933
6.472330540418625,98.43117594718933
6.426140666007996,98.43117594718933
6.380605697631836,98.43117594718933
6.335711479187012,98.43117594718933
6.2914445996284485,98.43117594718933
6.247590854763985,98.43117594718933
6.204542517662048,98.43117594718933
6.162083521485329,98.43117594718933
6.120201200246811,98.43117594718933
6.082010269165039,98.48178029060364
6.041039153933525,98.48178029060364


==> data/rp_single_0.5_meta.csv <==
auc,f1,eer
66.60738587379456,66.05504155158997,65.18218517303467

==> data/rp_single_0.7_fast.csv <==
prec,rec
100.0,0.05060728872194886
92.62672662734985,10.17206460237503
90.76212644577026,19.888663291931152
89.83050584793091,29.504048824310303
87.05202341079712,38.107287883758545
83.53376388549805,45.69838047027588
79.58397269248962,52.277326583862305
74.63672161102295,57.18623399734497
70.63583731651306,61.84210777282715
66.0842776298523,65.08097052574158
61.84088587760925,67.66194105148315
57.96552896499634,69.78744864463806
54.52793836593628,71.6093122959137
51.44076943397522,73.17813634872437
48.72811436653137,74.64575171470642
45.821771025657654,75.20242929458618
43.468207120895386,76.113361120224
41.34929180145264,76.92307829856873
39.4655704498291,77.73279547691345
37.75559961795807,78.4919023513794
36.21646761894226,79.25100922584534
34.86784100532532,80.11133670806885
33.592599630355835,80.87044358253479
32.37482309341431,81.47773146629333
31.123530864715576,81.7307710647583
30.06475567817688,82.23684430122375
29.087349772453308,82.74291753768921
28.211715817451477,83.35019946098328
27.304261922836304,83.65384340286255
26.555022597312927,84.2611312866211
25.824853777885437,84.76720452308655
25.141748785972595,85.273277759552
24.439947307109833,85.57692170143127
23.78416210412979,85.88056564331055
23.166915774345398,86.18420958518982
22.558477520942688,86.386638879776
22.035205364227295,86.79149746894836
21.527691185474396,87.14575171470642
21.044303476810455,87.5
20.540796220302582,87.6518189907074
20.085568726062775,87.90485858917236
19.6186825633049,88.00607323646545
19.22907531261444,88.36032152175903
18.834032118320465,88.613361120224
18.479974567890167,88.96760940551758
18.100523948669434,89.11943435668945
17.787833511829376,89.52429294586182
17.439228296279907,89.67611193656921
17.103488743305206,89.82793688774109
16.792523860931396,90.03036618232727
16.493986546993256,90.23279547691345
16.21621549129486,90.48582911491394
15.922433137893677,90.58704376220703
15.657182037830353,90.78947305679321
15.383297204971313,90.8906877040863
15.145908296108246,91.14372730255127
14.92525041103363,91.44737124443054
14.687982201576233,91.59919023513794
14.482814073562622,91.90283417701721
14.244277775287628,91.95343852043152
14.022509753704071,92.05465316772461
13.86108547449112,92.51012206077576
13.645181059837341,92.56072640419006
13.46549242734909,92.81376600265503
13.268771767616272,92.91498064994812
13.064825534820557,92.91498064994812
12.874062359333038,92.96558499336243
12.72350698709488,93.2692289352417
12.570573389530182,93.52226853370667
12.415365129709244,93.72469782829285
12.263777107000351,93.92712712287903
12.104234844446182,94.02834177017212
11.987665295600891,94.43320035934448
11.880623549222946,94.88866329193115
11.745218187570572,95.09109258651733
11.60653680562973,95.24291753768921
11.472216993570328,95.3947365283966
11.347389966249466,95.59716582298279
11.219830065965652,95.74899077415466
11.089642345905304,95.85019946098328
10.962072014808655,95.95141410827637
10.838282108306885,96.05262875556946
10.734431445598602,96.30566835403442
10.605216026306152,96.30566835403442
10.495594888925552,96.45748734474182
10.393992066383362,96.659916639328
10.278061777353287,96.71052694320679
10.175979882478714,96.86234593391418
10.070959478616714,96.96356058120728
9.963099658489227,97.01417088508606
9.86277461051941,97.11538553237915
9.769238531589508,97.26720452308655
9.668175131082535,97.31781482696533
9.574256092309952,97.41902947425842
9.482334554195404,97.52024412155151
9.382607787847519,97.52024412155151
9.294146299362183,97.6214587688446
9.203185141086578,97.67206311225891
9.11879912018776,97.773277759552
9.026771783828735,97.773277759552
8.945834636688232,97.87449240684509
8.86191874742508,97.92510271072388
8.78378376364708,98.02631735801697
8.698581159114838,98.02631735801697
8.619462698698044,98.07692170143127
8.54625552892685,98.17813634872437
8.470064401626587,98.22874665260315
8.399256318807602,98.32996129989624
8.325838297605515,98.38056564331055
8.253765851259232,98.43117594718933
8.183003216981888,98.48178029060364
8.109346777200699,98.48178029060364
8.036673069000244,98.48178029060364
7.969709485769272,98.53239059448242
7.89986178278923,98.53239059448242
7.835250347852707,98.58299493789673
7.76776447892189,98.58299493789673
7.701431214809418,98.58299493789673
7.639841735363007,98.63360524177551
7.579585909843445,98.68420958518982
7.520332932472229,98.7348198890686
7.462058961391449,98.78542423248291
7.40094780921936,98.78542423248291
7.340553402900696,98.78542423248291
7.281408458948135,98.78542423248291
7.223208993673325,98.78542423248291
7.165932655334473,98.78542423248291
7.109557092189789,98.78542423248291
7.057420909404755,98.8360345363617
7.006346434354782,98.886638879776
6.952499598264694,98.886638879776
6.899473816156387,98.886638879776
6.847251206636429,98.886638879776
6.795812398195267,98.886638879776
6.744908541440964,98.886638879776
6.698416918516159,98.93724918365479
6.649207323789597,98.93724918365479
6.6007159650325775,98.93724918365479
6.552926450967789,98.93724918365479
6.505607068538666,98.93724918365479
6.459180265665054,98.93724918365479
6.4134106040000916,98.93724918365479
6.368285417556763,98.93724918365479
6.323791295289993,98.93724918365479
6.2797121703624725,98.93724918365479
6.2396325170993805,98.98785352706909
6.19693323969841,98.98785352706909
6.15481436252594,98.98785352706909
6.113264337182045,98.98785352706909
6.072082743048668,98.98785352706909


==> data/rp_single_0.7_meta.csv <==
auc,f1,eer
67.13421940803528,66.21232032775879,65.38461446762085

==> data/rp_ss_0.3_fast.csv <==
prec,rec
100.0,0.05060728872194886
97.21361994743347,15.890687704086304
95.81395387649536,31.275302171707153
88.21096420288086,43.16801726818085
81.93798661231995,53.491902351379395
72.64267802238464,59.261131286621094
65.20165205001831,63.81579041481018
59.28223133087158,67.71255135536194
53.85808348655701,70.29352188110352
49.60358440876007,72.82388806343079
45.51659822463989,74.24089312553406
41.99097454547882,75.35424828529358
39.03826177120209,76.41700506210327
36.34844720363617,77.07489728927612
34.035009145736694,77.73279547691345
32.119959592819214,78.59311699867249
30.250144004821777,78.94737124443054
28.686130046844482,79.55465316772461
27.249222993850708,80.01012206077576
26.045069098472595,80.71862459182739
24.945703148841858,81.37651681900024
23.843994736671448,81.68016076087952
22.902271151542664,82.18623399734497
22.055847942829132,82.74291753768921
21.212512254714966,83.04656147956848
20.47654539346695,83.50202441215515
19.844868779182434,84.159916639328
19.213974475860596,84.61538553237915
18.681439757347107,85.32388806343079
18.08066815137863,85.52631735801697
17.540593445301056,85.82996129989624
17.063650488853455,86.28542423248291
16.579405963420868,86.53846383094788
16.15268886089325,86.94332242012024
15.740486979484558,87.29757070541382
15.3443843126297,87.60121464729309
14.94441032409668,87.75303363800049
14.574423432350159,87.95546293258667
14.230895042419434,88.20850253105164
13.906125724315643,88.46153616905212
13.589823246002197,88.6639654636383
13.310632109642029,89.01821970939636
13.045726716518402,89.37246799468994
12.785916030406952,89.67611193656921
12.530851364135742,89.92915153503418
12.2931607067585,90.23279547691345
12.066639959812164,90.53643941879272
11.836545914411545,90.7388687133789
11.602352559566498,90.840083360672
11.397454887628555,91.09311699867249
11.17592304944992,91.14372730255127
10.962404310703278,91.19433164596558
10.769689828157425,91.34615659713745
10.572532564401627,91.39676094055176
10.388416796922684,91.49797558784485
10.210413485765457,91.59919023513794
10.044877976179123,91.75100922584534
9.87970158457756,91.85222387313843
9.719695895910263,91.95343852043152
9.565629065036774,92.05465316772461
9.427034854888916,92.25708246231079
9.282335638999939,92.35829710960388
9.132762998342514,92.35829710960388
8.992858976125717,92.40890741348267
8.871866762638092,92.61133670806885
8.749403059482574,92.76315569877625
8.621662110090256,92.81376600265503
8.497730642557144,92.86437034606934
8.381621539592743,92.96558499336243
8.264759927988052,93.01619529724121
8.151234686374664,93.06679964065552
8.040903508663177,93.1174099445343
7.933293282985687,93.16801428794861
7.8289695084095,93.21862459182739
7.735849171876907,93.37044358253479
7.644893229007721,93.52226853370667
7.548478990793228,93.57287287712097
7.450538128614426,93.57287287712097
7.354813069105148,93.57287287712097
7.265729457139969,93.62348318099976
7.178870588541031,93.67408752441406
7.09032416343689,93.67408752441406
7.007453590631485,93.72469782829285
6.92310556769371,93.72469782829285
6.844457238912582,93.77530217170715
6.76376149058342,93.77530217170715
6.688794493675232,93.82591247558594
6.615549325942993,93.87651681900024
6.543967127799988,93.92712712287903
6.470280885696411,93.92712712287903
6.398455798625946,93.92712712287903
6.32820725440979,93.92712712287903
6.2626466155052185,93.97773146629333
6.198705360293388,94.02834177017212
6.13282285630703,94.02834177017212
6.068127602338791,94.02834177017212
6.00820928812027,94.07894611358643
5.94632625579834,94.07894611358643
5.885705351829529,94.07894611358643
5.826125293970108,94.07894611358643
5.7679180055856705,94.07894611358643
5.710862576961517,94.07894611358643
5.654752999544144,94.07894611358643
5.602915957570076,94.12955641746521
5.555058270692825,94.2307710647583
5.502038821578026,94.2307710647583
5.450181663036346,94.2307710647583
5.3992923349142075,94.2307710647583
5.3493451327085495,94.2307710647583
5.303008854389191,94.28137540817261
5.254844576120377,94.28137540817261
5.210342258214951,94.33198571205139
5.166491121053696,94.3825900554657
5.1235586404800415,94.43320035934448
5.081378296017647,94.48380470275879
5.037232860922813,94.48380470275879
4.993714392185211,94.48380470275879
4.956376552581787,94.58501935005188
4.914411902427673,94.58501935005188
4.873025044798851,94.58501935005188
4.832454398274422,94.58501935005188
4.792553558945656,94.58501935005188
4.75318543612957,94.58501935005188
4.7145776450634,94.58501935005188
4.676591977477074,94.58501935005188
4.639213532209396,94.58501935005188
4.602314531803131,94.58501935005188
4.566109552979469,94.58501935005188
4.532893747091293,94.63562965393066
4.497678950428963,94.63562965393066
4.463113844394684,94.63562965393066
4.4290754944086075,94.63562965393066
4.395552724599838,94.63562965393066
4.362431913614273,94.63562965393066
4.329906404018402,94.63562965393066
4.297862574458122,94.63562965393066
4.266192018985748,94.63562965393066
4.235081002116203,94.63562965393066
4.204420372843742,94.63562965393066
4.174107313156128,94.63562965393066
4.1443198919296265,94.63562965393066
4.114954546093941,94.63562965393066
4.086002707481384,94.63562965393066
4.057367146015167,94.63562965393066
4.02921736240387,94.63562965393066
4.001455008983612,94.63562965393066
3.9739884436130524,94.63562965393066
3.9469797164201736,94.63562965393066
3.9203353226184845,94.63562965393066
3.8939673453569412,94.63562965393066


==> data/rp_ss_0.3_meta.csv <==
auc,f1,eer
68.06296110153198,65.53440690040588,64.27125334739685

==> data/rp_ss_0.5_fast.csv <==
prec,rec
100.0,0.05060728872194886
97.21361994743347,15.890687704086304
95.81395387649536,31.275302171707153
88.41778635978699,43.26923191547394
82.17054009437561,53.64372730255127
73.01489114761353,59.564775228500366
65.6670093536377,64.27125334739685
59.85822081565857,68.37044358253479
54.67235445976257,71.35627269744873
50.56877136230469,74.24089312553406
46.47843539714813,75.80971717834473
43.006205558776855,77.17611193656921
40.07238745689392,78.44129800796509
37.350836396217346,79.20040488243103
34.987813234329224,79.90890741348267
33.029988408088684,80.81983923912048
31.12274706363678,81.22469782829285
29.543796181678772,81.93320035934448
28.128230571746826,82.59109258651733
26.92684531211853,83.45141410827637
25.81445872783661,84.21052694320679
24.686068296432495,84.56477522850037
23.70610684156418,85.07084846496582
22.811277210712433,85.57692170143127
21.923474967479706,85.82996129989624
21.15909606218338,86.28542423248291
20.501193404197693,86.94332242012024
19.846011698246002,87.39878535270691
19.290858507156372,88.10728788375854
18.679790198802948,88.36032152175903
18.13010722398758,88.71457576751709
17.644114792346954,89.22064900398254
17.14174896478653,89.47368264198303
16.69800728559494,89.8785412311554
16.269733011722565,90.23279547691345
15.858523547649384,90.53643941879272
15.444281697273254,90.68825840950012
15.060797333717346,90.8906877040863
14.704442024230957,91.14372730255127
14.37549740076065,91.44737124443054
14.047470688819885,91.64980053901672
13.741959631443024,91.90283417701721
13.459408283233643,92.20647811889648
13.189984858036041,92.51012206077576
12.932796776294708,92.81376600265503
12.68615573644638,93.1174099445343
12.45109960436821,93.42105388641357
12.212833017110825,93.62348318099976
11.970783770084381,93.72469782829285
11.752042174339294,93.92712712287903
11.523425579071045,93.97773146629333
11.30916178226471,94.07894611358643
11.115752160549164,94.28137540817261
10.912071168422699,94.33198571205139
10.727418959140778,94.48380470275879
10.543239116668701,94.58501935005188
10.371765494346619,94.73684430122375
10.200860351324081,94.83805894851685
10.040654987096786,94.98987793922424
9.88641157746315,95.14170289039612
9.742476046085358,95.3441321849823
9.59768071770668,95.4959511756897
9.443026781082153,95.4959511756897
9.298202395439148,95.54656147956848
9.167595952749252,95.69838047027588
9.045346081256866,95.90080976486206
8.913125097751617,95.95141410827637
8.78484770655632,96.00202441215515
8.664506673812866,96.10323905944824
8.543549478054047,96.15384340286255
8.426044881343842,96.20445370674133
8.316217362880707,96.30566835403442
8.204774558544159,96.35627269744873
8.096735924482346,96.40688300132751
7.995807379484177,96.5080976486206
7.8972406685352325,96.6093122959137
7.797509431838989,96.659916639328
7.696337252855301,96.659916639328
7.5974538922309875,96.659916639328
7.505302131175995,96.71052694320679
7.415451109409332,96.7611312866211
7.323987036943436,96.7611312866211
7.23826065659523,96.81174159049988
7.1511343121528625,96.81174159049988
7.069773972034454,96.86234593391418
6.986421346664429,96.86234593391418
6.908868253231049,96.91295623779297
6.833095848560333,96.96356058120728
6.759043782949448,97.01417088508606
6.682935357093811,97.01417088508606
6.6087499260902405,97.01417088508606
6.5361931920051575,97.01417088508606
6.468366086483002,97.06477522850037
6.402215361595154,97.11538553237915
6.3341692090034485,97.11538553237915
6.2673501670360565,97.11538553237915
6.205358728766441,97.16598987579346
6.14144504070282,97.16598987579346
6.07883483171463,97.16598987579346
6.0172997415065765,97.16598987579346
5.957182869315147,97.16598987579346
5.898255109786987,97.16598987579346
5.840304121375084,97.16598987579346
5.786667391657829,97.21660017967224
5.737044662237167,97.31781482696533
5.682288110256195,97.31781482696533
5.628731846809387,97.31781482696533
5.576175823807716,97.31781482696533
5.524592101573944,97.31781482696533
5.4766446352005005,97.36841917037964
5.426903069019318,97.36841917037964
5.380852520465851,97.41902947425842
5.335475504398346,97.46963381767273
5.291048809885979,97.52024412155151
5.24740070104599,97.57084846496582
5.201813206076622,97.57084846496582
5.156872794032097,97.57084846496582
5.118141695857048,97.67206311225891
5.07480725646019,97.67206311225891
5.032069608569145,97.67206311225891
4.990174621343613,97.67206311225891
4.948971793055534,97.67206311225891
4.908318817615509,97.67206311225891
4.86845076084137,97.67206311225891
4.831727594137192,97.7226734161377
4.793109372258186,97.7226734161377
4.754986613988876,97.7226734161377
4.717580229043961,97.7226734161377
4.683182388544083,97.773277759552
4.646800085902214,97.773277759552
4.6110887080430984,97.773277759552
4.575921967625618,97.773277759552
4.541287571191788,97.773277759552
4.507068544626236,97.773277759552
4.47346493601799,97.773277759552
4.440358653664589,97.773277759552
4.4076379388570786,97.773277759552
4.3754953891038895,97.773277759552
4.343818128108978,97.773277759552
4.312499985098839,97.773277759552
4.281724989414215,97.773277759552
4.251386225223541,97.773277759552
4.221474379301071,97.773277759552
4.191889613866806,97.773277759552
4.162806272506714,97.773277759552
4.134123772382736,97.773277759552
4.105746373534203,97.773277759552
4.077842086553574,97.773277759552
4.050314426422119,97.773277759552
4.023072123527527,97.773277759552


==> data/rp_ss_0.5_meta.csv <==
auc,f1,eer
69.80814933776855,65.76271057128906,64.726722240448

==> data/rp_ss_0.7_fast.csv <==
prec,rec
100.0,0.05060728872194886
97.21361994743347,15.890687704086304
95.81395387649536,31.275302171707153
88.52120041847229,43.31983923912048
82.24806189537048,53.694331645965576
73.20099472999573,59.71660017967224
65.8738374710083,64.47368264198303
60.16836762428284,68.72469782829285
54.90500330924988,71.659916639328
50.87900757789612,74.69635605812073
46.85075879096985,76.41700506210327
43.40101480484009,77.88461446762085
40.48604071140289,79.25100922584534
37.732696533203125,80.01012206077576
35.40881872177124,80.87044358253479
33.44363868236542,81.83198571205139
31.56874179840088,82.38866329193115
30.000001192092896,83.19838047027588
28.59358787536621,83.95748734474182
27.400392293930054,84.91902947425842
26.248836517333984,85.62753200531006
25.11449158191681,86.03239059448242
24.129177629947662,86.58906817436218
23.215971887111664,87.09514141082764
22.324198484420776,87.39878535270691
21.543806791305542,87.85424828529358
20.88305503129959,88.56275081634521
20.22523581981659,89.06882405281067
19.64542865753174,89.726722240448
19.011446833610535,89.92915153503418
18.430034816265106,90.18218517303467
17.944355309009552,90.7388687133789
17.442311346530914,91.04251265525818
16.989469528198242,91.44737124443054
16.54348075389862,91.75100922584534
16.115592420101166,92.0040488243103
15.676979720592499,92.05465316772461
15.287211537361145,92.25708246231079
14.93304967880249,92.56072640419006
14.590294659137726,92.81376600265503
14.249147474765778,92.96558499336243
13.938705623149872,93.21862459182739
13.636699318885803,93.42105388641357
13.3487269282341,93.62348318099976
13.087934255599976,93.92712712287903
12.837837636470795,94.2307710647583
12.599487602710724,94.53441500663757
12.351465225219727,94.68623399734497
12.106522172689438,94.78744864463806
11.885012686252594,94.98987793922424
11.653738468885422,95.04048824310303
11.430831253528595,95.09109258651733
11.241050064563751,95.3441321849823
11.035007238388062,95.3947365283966
10.848081111907959,95.54656147956848
10.65606102347374,95.59716582298279
10.477034747600555,95.69838047027588
10.298840701580048,95.74899077415466
10.13159304857254,95.85019946098328
9.97580960392952,96.00202441215515
9.830385446548462,96.20445370674133
9.6841461956501,96.35627269744873
9.528099000453949,96.35627269744873
9.38192531466484,96.40688300132751
9.254860132932663,96.6093122959137
9.131264686584473,96.81174159049988
8.993042260408401,96.81174159049988
8.863573521375656,96.86234593391418
8.742072433233261,96.96356058120728
8.619991689920425,97.01417088508606
8.50139632821083,97.06477522850037
8.39487835764885,97.21660017967224
8.290959149599075,97.36841917037964
8.177490532398224,97.36841917037964
8.075471967458725,97.46963381767273
7.9758405685424805,97.57084846496582
7.870993763208389,97.57084846496582
7.768867909908295,97.57084846496582
7.669053226709366,97.57084846496582
7.575995475053787,97.6214587688446
7.485262304544449,97.67206311225891
7.392936199903488,97.67206311225891
7.30636790394783,97.7226734161377
7.222159951925278,97.773277759552
7.139954715967178,97.82388806343079
7.0557743310928345,97.82388806343079
6.973807513713837,97.82388806343079
6.897289305925369,97.87449240684509
6.822509318590164,97.92510271072388
6.745685636997223,97.92510271072388
6.67080357670784,97.92510271072388
6.597565859556198,97.92510271072388
6.529070436954498,97.97570705413818
6.46226704120636,98.02631735801697
6.393583118915558,98.02631735801697
6.326137483119965,98.02631735801697
6.266766041517258,98.12753200531006
6.205418705940247,98.17813634872437
6.142156198620796,98.17813634872437
6.079979985952377,98.17813634872437
6.019236892461777,98.17813634872437
5.95969520509243,98.17813634872437
5.901140719652176,98.17813634872437
5.846913903951645,98.22874665260315
5.796712264418602,98.32996129989624
5.741386488080025,98.32996129989624
5.687273293733597,98.32996129989624
5.634170398116112,98.32996129989624
5.582050234079361,98.32996129989624
5.5335745215415955,98.38056564331055
5.483315885066986,98.38056564331055
5.436757579445839,98.43117594718933
5.390880256891251,98.48178029060364
5.345963686704636,98.53239059448242
5.301834270358086,98.58299493789673
5.255773663520813,98.58299493789673
5.21036721765995,98.58299493789673
5.17117939889431,98.68420958518982
5.1300253719091415,98.7348198890686
5.086822807788849,98.7348198890686
5.044471845030785,98.7348198890686
5.0028204917907715,98.7348198890686
4.961725324392319,98.7348198890686
4.921423643827438,98.7348198890686
4.884273558855057,98.78542423248291
4.845235496759415,98.78542423248291
4.806697741150856,98.78542423248291
4.768884927034378,98.78542423248291
4.736510291695595,98.886638879776
4.699713736772537,98.886638879776
4.663595929741859,98.886638879776
4.628028720617294,98.886638879776
4.593000188469887,98.886638879776
4.558391124010086,98.886638879776
4.524404928088188,98.886638879776
4.490921646356583,98.886638879776
4.457828402519226,98.886638879776
4.425320029258728,98.886638879776
4.393281787633896,98.886638879776
4.361607134342194,98.886638879776
4.3304819613695145,98.886638879776
4.299797490239143,98.886638879776
4.269545152783394,98.886638879776
4.239623248577118,98.886638879776
4.2102087289094925,98.886638879776
4.18119952082634,98.886638879776
4.152499139308929,98.886638879776
4.124277085065842,98.886638879776
4.096436128020287,98.886638879776
4.068883508443832,98.886638879776


==> data/rp_ss_0.7_meta.csv <==
auc,f1,eer
70.5715000629425,65.93219637870789,65.03036618232727

==> data/spaam_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
96.552,2.834
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
97.059,3.340
97.143,3.441
97.222,3.543
97.297,3.644
96.053,3.694
96.154,3.796
96.250,3.897
96.341,3.998
96.429,4.099
96.512,4.200
96.591,4.302
96.667,4.403
96.739,4.504
96.809,4.605
96.875,4.706
96.939,4.808
97.000,4.909
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
96.429,5.466
96.491,5.567
96.552,5.668
96.610,5.769
96.667,5.870
96.721,5.972
96.774,6.073
96.825,6.174
96.875,6.275
96.923,6.377
96.970,6.478
97.015,6.579
97.059,6.680
97.101,6.781
97.143,6.883
97.183,6.984
97.222,7.085
97.260,7.186
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.835,7.743
96.875,7.844
96.914,7.945
96.951,8.047
96.988,8.148
97.024,8.249
97.059,8.350
97.093,8.451
97.126,8.553
96.591,8.603
96.629,8.704
96.667,8.806
96.703,8.907
96.175,8.907
96.216,9.008
96.257,9.109
96.296,9.211
95.789,9.211
95.833,9.312
95.876,9.413
95.385,9.413
95.431,9.514
95.477,9.615
95.522,9.717
95.567,9.818
95.122,9.868
95.169,9.970
95.215,10.071
95.261,10.172
94.811,10.172
94.860,10.273
94.444,10.324
94.009,10.324
94.064,10.425
94.118,10.526
94.170,10.628
94.222,10.729
94.273,10.830
93.860,10.830
93.913,10.931
93.966,11.032
94.017,11.134
94.068,11.235
94.118,11.336
94.167,11.437
94.215,11.538
94.262,11.640
94.309,11.741
94.355,11.842
94.400,11.943
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.007,12.702
94.052,12.804
94.096,12.905
94.139,13.006
94.182,13.107
94.224,13.209
94.265,13.310
94.306,13.411
94.346,13.512
94.386,13.613
94.425,13.715
94.464,13.816
94.502,13.917
94.539,14.018
94.576,14.119
94.613,14.221
94.649,14.322
94.684,14.423
94.719,14.524
94.754,14.626
94.788,14.727
94.822,14.828
94.516,14.828
94.212,14.828
94.249,14.929
94.286,15.030
94.322,15.132
94.357,15.233
94.393,15.334
94.427,15.435
94.462,15.536
94.190,15.587
94.225,15.688
94.260,15.789
94.294,15.891
94.328,15.992
94.362,16.093
94.395,16.194
94.428,16.296
94.461,16.397
94.493,16.498
94.524,16.599
94.269,16.650
94.302,16.751
94.334,16.852
94.366,16.953
94.398,17.055
94.429,17.156
94.460,17.257
94.199,17.257
94.231,17.358
94.262,17.460
94.293,17.561
94.324,17.662
94.355,17.763
94.385,17.864
94.415,17.966
94.444,18.067
94.474,18.168
94.241,18.219
94.271,18.320
94.026,18.320
94.057,18.421
93.814,18.421
93.846,18.522
93.606,18.522
93.639,18.623
93.671,18.725
93.703,18.826
93.734,18.927
93.766,19.028
93.548,19.079
93.580,19.180
93.612,19.281
93.643,19.383
93.674,19.484
93.705,19.585
93.735,19.686
93.765,19.787
93.795,19.889
93.824,19.990
93.853,20.091
93.632,20.091
93.412,20.091
93.208,20.142
93.240,20.243
93.271,20.344
93.072,20.395
93.103,20.496
93.135,20.597
93.166,20.698
93.197,20.800
93.228,20.901
93.034,20.951
93.065,21.053
93.096,21.154
93.126,21.255
93.157,21.356
92.967,21.407
92.998,21.508
93.028,21.609
93.059,21.711
93.089,21.812
93.118,21.913
93.148,22.014
92.949,22.014
92.766,22.065
92.797,22.166
92.827,22.267
92.857,22.368
92.887,22.470
92.917,22.571
92.946,22.672
92.754,22.672
92.784,22.773
92.813,22.874
92.843,22.976
92.668,23.026
92.698,23.128
92.727,23.229
92.757,23.330
92.786,23.431
92.600,23.431
92.629,23.532
92.659,23.634
92.688,23.735
92.717,23.836
92.745,23.937
92.578,23.988
92.607,24.089
92.636,24.190
92.664,24.291
92.692,24.393
92.720,24.494
92.748,24.595
92.776,24.696
92.614,24.747
92.439,24.747
92.467,24.848
92.495,24.949
92.523,25.051
92.365,25.101
92.193,25.101
92.222,25.202
92.251,25.304
92.081,25.304
91.927,25.354
91.956,25.455
91.803,25.506
91.833,25.607
91.667,25.607
91.697,25.709
91.727,25.810
91.756,25.911
91.786,26.012
91.815,26.113
91.844,26.215
91.873,26.316
91.711,26.316
91.740,26.417
91.769,26.518
91.623,26.569
91.652,26.670
91.681,26.771
91.522,26.771
91.379,26.822
91.222,26.822
91.252,26.923
91.282,27.024
91.126,27.024
91.156,27.126
91.017,27.176
91.047,27.277
91.077,27.379
91.107,27.480
90.955,27.480
90.803,27.480
90.833,27.581
90.864,27.682
90.894,27.783
90.924,27.885
90.954,27.986
90.984,28.087
91.013,28.188
91.042,28.289
90.894,28.289
90.924,28.391
90.953,28.492
90.982,28.593
91.011,28.694
91.040,28.796
91.069,28.897
91.097,28.998
91.125,29.099
90.981,29.099
91.009,29.200
91.038,29.302
91.066,29.403
90.923,29.403
90.952,29.504
90.980,29.605
91.008,29.706
90.881,29.757
90.741,29.757
90.615,29.808
90.476,29.808
90.505,29.909
90.367,29.909
90.396,30.010
90.274,30.061
90.137,30.061
90.166,30.162
90.196,30.263
90.060,30.263
90.090,30.364
90.120,30.466
90.149,30.567
90.179,30.668
90.208,30.769
90.237,30.870
90.265,30.972
90.294,31.073
90.323,31.174
90.351,31.275
90.233,31.326
90.262,31.427
90.290,31.528
90.318,31.630
90.346,31.731
90.374,31.832
90.401,31.933
90.429,32.034
90.456,32.136
90.483,32.237
90.368,32.287
90.395,32.389
90.423,32.490
90.449,32.591
90.476,32.692
90.503,32.794
90.529,32.895
90.417,32.945
90.443,33.047
90.470,33.148
90.496,33.249
90.522,33.350
90.548,33.451
90.574,33.553
90.599,33.654
90.489,33.704
90.379,33.755
90.405,33.856
90.431,33.957
90.323,34.008
90.201,34.008
90.228,34.109
90.254,34.211
90.133,34.211
90.013,34.211
89.907,34.261
89.934,34.362
89.960,34.464
89.987,34.565
90.013,34.666
90.039,34.767
90.065,34.868
89.948,34.868
89.974,34.970
90.000,35.071
90.026,35.172
90.052,35.273
90.077,35.374
90.103,35.476
89.987,35.476
90.013,35.577
89.911,35.628
89.936,35.729
89.962,35.830
89.987,35.931
90.013,36.032
90.038,36.134
90.063,36.235
90.088,36.336
90.113,36.437
90.137,36.538
90.162,36.640
90.062,36.690
90.087,36.791
89.988,36.842
90.012,36.943
90.037,37.045
90.061,37.146
89.963,37.196
89.988,37.298
90.012,37.399
90.036,37.500
90.061,37.601
89.964,37.652
89.988,37.753
90.012,37.854
89.904,37.854
89.928,37.955
89.952,38.057
89.976,38.158
89.881,38.209
89.905,38.310
89.929,38.411
89.953,38.512
89.976,38.613
89.882,38.664
89.777,38.664
89.671,38.664
89.696,38.765
89.720,38.866
89.744,38.968
89.767,39.069
89.791,39.170
89.687,39.170
89.583,39.170
89.492,39.221
89.516,39.322
89.540,39.423
89.437,39.423
89.347,39.474
89.371,39.575
89.396,39.676
89.420,39.777
89.330,39.828
89.229,39.828
89.253,39.929
89.278,40.030
89.302,40.132
89.326,40.233
89.350,40.334
89.374,40.435
89.397,40.536
89.421,40.638
89.333,40.688
89.357,40.789
89.381,40.891
89.404,40.992
89.427,41.093
89.451,41.194
89.474,41.296
89.387,41.346
89.313,41.447
89.336,41.549
89.359,41.650
89.177,41.700
89.201,41.802
89.128,41.903
88.937,41.903
88.746,41.903
88.675,42.004
88.699,42.105
88.511,42.105
88.535,42.206
88.466,42.308
88.490,42.409
88.514,42.510
88.538,42.611
88.562,42.713
88.586,42.814
88.610,42.915
88.542,43.016
88.474,43.117
88.406,43.219
88.430,43.320
88.454,43.421
88.386,43.522
88.410,43.623
88.241,43.674
88.073,43.725
88.098,43.826
88.122,43.927
88.146,44.028
88.170,44.130
88.194,44.231
88.218,44.332
88.241,44.433
88.176,44.534
88.112,44.636
88.048,44.737
87.984,44.838
88.008,44.939
88.032,45.040
88.055,45.142
87.992,45.243
88.016,45.344
87.855,45.395
87.879,45.496
87.902,45.597
87.840,45.698
87.779,45.800
87.803,45.901
87.741,46.002
87.765,46.103
87.596,46.103
87.620,46.204
87.560,46.306
87.500,46.407
87.441,46.508
87.381,46.609
87.216,46.609
87.063,46.660
87.088,46.761
87.112,46.862
87.136,46.964
87.079,47.065
87.103,47.166
87.127,47.267
87.151,47.368
87.175,47.470
87.199,47.571
87.142,47.672
87.165,47.773
87.189,47.874
87.132,47.976
87.156,48.077
87.179,48.178
87.032,48.229
86.885,48.279
86.739,48.330
86.763,48.431
86.606,48.431
86.631,48.532
86.577,48.634
86.523,48.735
86.470,48.836
86.416,48.937
86.262,48.937
86.287,49.038
86.311,49.140
86.170,49.190
86.195,49.291
86.219,49.393
86.079,49.443
86.104,49.545
86.128,49.646
85.977,49.646
85.927,49.747
85.951,49.848
85.814,49.899
85.665,49.899
85.615,50.000
85.640,50.101
85.505,50.152
85.370,50.202
85.395,50.304
85.420,50.405
85.287,50.455
85.239,50.557
85.264,50.658
85.289,50.759
85.144,50.759
85.169,50.860
85.025,50.860
85.051,50.962
85.076,51.063
85.029,51.164
84.887,51.164
84.912,51.265
84.937,51.366
84.891,51.468
84.917,51.569
84.942,51.670
84.896,51.771
84.921,51.872
84.781,51.872
84.736,51.974
84.761,52.075
84.717,52.176
84.672,52.277
84.534,52.277
84.395,52.277
84.352,52.379
84.378,52.480
84.253,52.530
84.211,52.632
84.087,52.682
84.045,52.783
84.003,52.885
84.029,52.986
84.054,53.087
83.933,53.138
83.892,53.239
83.917,53.340
83.943,53.441
83.902,53.543
83.782,53.593
83.662,53.644
83.688,53.745
83.714,53.846
83.582,53.846
83.542,53.947
83.568,54.049
83.594,54.150
83.463,54.150
83.346,54.200
83.372,54.302
83.398,54.403
83.359,54.504
83.243,54.555
83.115,54.555
83.000,54.605
82.873,54.605
82.899,54.706
82.772,54.706
82.659,54.757
82.685,54.858
82.711,54.960
82.738,55.061
82.701,55.162
82.589,55.213
82.477,55.263
82.504,55.364
82.530,55.466
82.556,55.567
82.432,55.567
82.309,55.567
82.186,55.567
82.063,55.567
82.090,55.668
82.116,55.769
82.007,55.820
81.973,55.921
82.000,56.022
82.027,56.123
81.919,56.174
81.885,56.275
81.765,56.275
81.658,56.326
81.552,56.377
81.446,56.427
81.327,56.427
81.223,56.478
81.250,56.579
81.277,56.680
81.159,56.680
81.187,56.781
81.069,56.781
80.952,56.781
80.850,56.832
80.819,56.933
80.789,57.034
80.673,57.034
80.558,57.034
80.528,57.136
80.427,57.186
80.398,57.287
80.426,57.389
80.326,57.439
80.212,57.439
80.240,57.540
80.268,57.642
80.169,57.692
80.056,57.692
80.084,57.794
79.972,57.794
79.944,57.895
79.847,57.945
79.875,58.047
79.847,58.148
79.820,58.249
79.723,58.300
79.751,58.401
79.641,58.401
79.531,58.401
79.422,58.401
79.396,58.502
79.287,58.502
79.261,58.603
79.152,58.603
79.059,58.654
78.951,58.654
78.844,58.654
78.872,58.755
78.765,58.755
78.673,58.806
78.567,58.806
78.475,58.856
78.369,58.856
78.346,58.957
78.255,59.008
78.284,59.109
78.194,59.160
78.090,59.160
77.985,59.160
77.881,59.160
77.911,59.261
77.940,59.362
77.837,59.362
77.815,59.464
77.792,59.565
77.704,59.615
77.602,59.615
77.500,59.615
77.398,59.615
77.311,59.666
77.291,59.767
77.190,59.767
77.219,59.868
77.119,59.868
77.048,59.970
77.028,60.071
77.008,60.172
76.873,60.223
76.903,60.324
76.770,60.374
76.799,60.476
76.652,60.476
76.504,60.476
76.486,60.577
76.339,60.577
76.369,60.678
76.399,60.779
76.269,60.830
76.203,60.931
76.073,60.982
75.929,60.982
75.801,61.032
75.674,61.083
75.547,61.134
75.406,61.134
75.342,61.235
75.217,61.285
75.093,61.336
74.969,61.387
74.846,61.437
74.831,61.538
74.816,61.640
74.801,61.741
74.663,61.741
74.527,61.741
74.512,61.842
74.392,61.893
74.256,61.893
74.287,61.994
74.153,61.994
74.094,62.095
73.960,62.095
73.842,62.146
73.830,62.247
73.697,62.247
73.565,62.247
73.433,62.247
73.377,62.348
73.321,62.449
73.207,62.500
73.077,62.500
72.963,62.551
72.909,62.652
72.781,62.652
72.727,62.753
72.759,62.854
72.632,62.854
72.520,62.905
72.510,63.006
72.400,63.057
72.274,63.057
72.164,63.107
72.055,63.158
72.046,63.259
71.922,63.259
71.814,63.310
71.707,63.360
71.600,63.411
71.494,63.462
71.372,63.462
71.404,63.563
71.283,63.563
71.161,63.563
71.114,63.664
70.993,63.664
70.986,63.765
70.883,63.816
70.763,63.816
70.717,63.917
70.598,63.917
70.496,63.968
70.379,63.968
70.333,64.069
70.288,64.170
70.188,64.221
70.088,64.271
70.083,64.372
69.967,64.372
69.962,64.474
69.846,64.474
69.748,64.524
69.781,64.626
69.684,64.676
69.570,64.676
69.527,64.777
69.414,64.777
69.318,64.828
69.222,64.879
69.256,64.980
69.144,64.980
69.032,64.980
69.066,65.081
68.954,65.081
68.988,65.182
68.894,65.233
68.800,65.283
68.707,65.334
68.614,65.385
68.521,65.435
68.413,65.435
68.304,65.435
68.196,65.435
68.158,65.536
68.050,65.536
67.943,65.536
67.853,65.587
67.764,65.638
67.658,65.638
67.569,65.688
67.481,65.739
67.376,65.739
67.288,65.789
67.252,65.891
67.216,65.992
67.113,65.992
67.026,66.043
66.923,66.043
66.803,66.093
66.684,66.144
66.582,66.144
66.582,66.245
66.480,66.245
66.363,66.296
66.246,66.346
66.145,66.346
66.179,66.447
66.063,66.498
65.998,66.599
65.866,66.599
65.734,66.599
65.620,66.650
65.557,66.751
65.526,66.852
65.413,66.903
65.284,66.903
65.254,67.004
65.125,67.004
64.998,67.004
64.887,67.055
64.761,67.055
64.634,67.055
64.508,67.055
64.383,67.055
64.324,67.156
64.199,67.156
64.093,67.206
63.987,67.257
63.864,67.257
63.868,67.358
63.763,67.409
63.641,67.409
63.615,67.510
63.494,67.510
63.390,67.561
63.335,67.662
63.370,67.763
63.250,67.763
63.148,67.814
63.029,67.814
62.928,67.864
62.828,67.915
62.710,67.915
62.593,67.915
62.628,68.016
62.529,68.067
62.413,68.067
62.315,68.117
62.263,68.219
62.148,68.219
62.098,68.320
61.983,68.320
61.870,68.320
61.848,68.421
61.798,68.522
61.686,68.522
61.573,68.522
61.462,68.522
61.497,68.623
61.531,68.725
61.420,68.725
61.327,68.775
61.279,68.877
61.169,68.877
61.059,68.877
60.949,68.877
60.840,68.877
60.749,68.927
60.659,68.978
60.551,68.978
60.505,69.079
60.398,69.079
60.292,69.079
60.185,69.079
60.097,69.130
60.079,69.231
59.974,69.231
59.886,69.281
59.782,69.281
59.677,69.281
59.591,69.332
59.479,69.383
59.412,69.484
59.309,69.484
59.344,69.585
59.242,69.585
59.132,69.636
59.116,69.737
59.015,69.737
58.906,69.787
58.806,69.787
58.766,69.889
58.659,69.939
58.535,69.939
58.471,70.040
58.365,70.091
58.242,70.091
58.228,70.192
58.106,70.192
57.985,70.192
57.923,70.294
57.910,70.395
57.807,70.445
57.688,70.445
57.568,70.445
57.467,70.496
57.349,70.496
57.231,70.496
57.114,70.496
57.014,70.547
56.916,70.597
56.817,70.648
56.702,70.648
56.587,70.648
56.553,70.749
56.457,70.800
56.343,70.800
56.288,70.901
56.175,70.901
56.062,70.901
56.053,71.002
55.941,71.002
55.830,71.002
55.719,71.002
55.608,71.002
55.498,71.002
55.406,71.053
55.297,71.053
55.206,71.103
55.155,71.204
55.047,71.204
54.939,71.204
54.832,71.204
54.846,71.306
54.796,71.407
54.690,71.407
54.602,71.457
54.552,71.559
54.503,71.660
54.399,71.660
54.312,71.711
54.326,71.812
54.240,71.862
54.192,71.964
54.089,71.964
53.983,72.014
53.881,72.014
53.779,72.014
53.678,72.014
53.577,72.014
53.474,72.065
53.373,72.065
53.271,72.115
53.266,72.217
53.147,72.217
53.029,72.217
52.911,72.217
52.793,72.217
52.770,72.318
52.707,72.419
52.608,72.470
52.510,72.520
52.395,72.520
52.334,72.621
52.220,72.621
52.106,72.621
52.010,72.672
51.897,72.672
51.895,72.773
51.783,72.773
51.724,72.874
51.613,72.874
51.502,72.874
51.409,72.925
51.371,73.026
51.261,73.026
51.169,73.077
51.061,73.077
50.970,73.128
50.880,73.178
50.878,73.279
50.789,73.330
50.682,73.330
50.576,73.330
50.593,73.431
50.487,73.431
50.382,73.431
50.294,73.482
50.190,73.482
50.086,73.482
49.983,73.532
49.880,73.583
49.778,73.634
49.676,73.634
49.574,73.684
49.473,73.684
49.373,73.684
49.374,73.785
49.273,73.785
49.208,73.887
49.109,73.937
49.045,74.038
48.947,74.089
48.850,74.140
48.736,74.140
48.623,74.140
48.592,74.241
48.497,74.291
48.385,74.291
48.274,74.291
48.163,74.291
48.052,74.291
47.943,74.291
47.883,74.393
47.774,74.393
47.746,74.494
47.654,74.545
47.547,74.545
47.440,74.545
47.333,74.545
47.227,74.545
47.185,74.646
47.079,74.646
46.991,74.696
47.010,74.798
46.923,74.848
46.819,74.848
46.715,74.848
46.612,74.848
46.509,74.848
46.410,74.899
46.385,75.000
46.286,75.051
46.185,75.051
46.085,75.051
45.984,75.051
45.918,75.152
45.895,75.253
45.782,75.253
45.670,75.253
45.574,75.304
45.594,75.405
45.499,75.455
45.388,75.455
45.278,75.455
45.185,75.506
45.076,75.506
44.967,75.506
44.859,75.506
44.751,75.506
44.660,75.557
44.570,75.607
44.464,75.607
44.375,75.658
44.287,75.709
44.182,75.709
44.078,75.709
44.111,75.810
44.007,75.810
43.950,75.911
43.847,75.911
43.748,75.962
43.646,75.962
43.549,76.012
43.448,76.012
43.348,76.012
43.235,76.012
43.124,76.012
43.013,76.012
43.045,76.113
43.041,76.215
42.975,76.316
42.882,76.366
42.788,76.417
42.679,76.417
42.571,76.417
42.463,76.417
42.356,76.417
42.266,76.468
42.176,76.518
42.086,76.569
41.981,76.569
41.955,76.670
41.895,76.771
41.791,76.771
41.687,76.771
41.584,76.771
41.482,76.771
41.457,76.872
41.361,76.923
41.259,76.923
41.159,76.923
41.064,76.974
41.007,77.075
41.028,77.176
40.918,77.176
40.808,77.176
40.699,77.176
40.607,77.227
40.541,77.328
40.450,77.379
40.343,77.379
40.253,77.429
40.210,77.530
40.105,77.530
40.000,77.530
39.896,77.530
39.875,77.632
39.772,77.632
39.669,77.632
39.567,77.632
39.465,77.632
39.496,77.733
39.395,77.733
39.299,77.783
39.205,77.834
39.111,77.885
39.002,77.885
38.893,77.885
38.785,77.885
38.678,77.885
38.587,77.935
38.496,77.986
38.391,77.986
38.286,77.986
38.181,77.986
38.078,77.986
37.974,77.986
37.872,77.986
37.809,78.087
37.723,78.138
37.628,78.188
37.527,78.188
37.433,78.239
37.325,78.239
37.217,78.239
37.238,78.340
37.146,78.391
37.040,78.391
36.981,78.492
36.891,78.543
36.842,78.644
36.753,78.694
36.649,78.694
36.545,78.694
36.442,78.694
36.430,78.796
36.328,78.796
36.241,78.846
36.140,78.846
36.103,78.947
36.009,78.998
35.956,79.099
35.911,79.200
35.804,79.200
35.698,79.200
35.695,79.302
35.589,79.302
35.499,79.352
35.410,79.403
35.306,79.403
35.319,79.504
35.216,79.504
35.206,79.605
35.104,79.605
35.017,79.656
34.976,79.757
34.875,79.757
34.775,79.757
34.773,79.858
34.680,79.909
34.610,80.010
34.519,80.061
34.428,80.111
34.324,80.111
34.234,80.162
34.131,80.162
34.028,80.162
33.940,80.213
33.839,80.213
33.752,80.263
33.659,80.314
33.615,80.415
33.509,80.415
33.467,80.516
33.375,80.567
33.285,80.617
33.181,80.617
33.091,80.668
32.988,80.668
32.886,80.668
32.785,80.668
32.684,80.668
32.584,80.668
32.478,80.668
32.372,80.668
32.308,80.769
32.217,80.820
32.127,80.870
32.024,80.870
32.000,80.972
31.912,81.022
31.810,81.022
31.723,81.073
31.623,81.073
31.517,81.073
31.425,81.123
31.334,81.174
31.276,81.275
31.172,81.275
31.139,81.377
31.036,81.377
30.948,81.427
30.861,81.478
30.760,81.478
30.674,81.528
30.569,81.528
30.478,81.579
30.388,81.630
30.285,81.630
30.183,81.630
30.082,81.630
29.981,81.630
29.963,81.731
29.858,81.731
29.766,81.781
29.675,81.832
29.585,81.883
29.483,81.883
29.394,81.933
29.305,81.984
29.205,81.984
29.118,82.034
29.032,82.085
28.928,82.085
28.825,82.085
28.736,82.136
28.634,82.136
28.534,82.136
28.446,82.186
28.342,82.186
28.239,82.186
28.239,82.287
28.136,82.287
28.034,82.287
27.933,82.287
27.901,82.389
27.801,82.389
27.696,82.389
27.610,82.439
27.607,82.540
27.575,82.642
27.473,82.642
27.372,82.642
27.283,82.692
27.285,82.794
27.197,82.844
27.094,82.844
27.046,82.945
26.956,82.996
26.866,83.047
26.778,83.097
26.689,83.148
26.586,83.148
26.499,83.198
26.438,83.300
26.336,83.300
26.235,83.300
26.147,83.350
26.044,83.350
25.957,83.401
25.855,83.401
25.822,83.502
25.721,83.502
25.617,83.502
25.514,83.502
25.412,83.502
25.322,83.553
25.233,83.603
25.129,83.603
25.072,83.704
24.970,83.704
24.868,83.704
24.779,83.755
24.691,83.806
24.603,83.856
24.516,83.907
24.415,83.907
24.314,83.907
24.211,83.907
24.174,84.008
24.072,84.008
23.986,84.059
23.896,84.109
23.808,84.160
23.721,84.211
23.620,84.211
23.548,84.312
23.445,84.312
23.343,84.312
23.256,84.362
23.156,84.362
23.054,84.362
22.952,84.362
22.851,84.362
22.762,84.413
22.674,84.464
22.586,84.514
22.499,84.565
22.396,84.565
22.308,84.615
22.237,84.717
22.134,84.717
22.045,84.767
21.944,84.767
21.857,84.818
21.771,84.868
21.669,84.868
21.582,84.919
21.495,84.970
21.463,85.071
21.362,85.071
21.260,85.071
21.173,85.121
21.072,85.121
20.985,85.172
20.898,85.223
20.798,85.223
20.710,85.273
20.609,85.273
20.521,85.324
20.419,85.324
20.372,85.425
20.312,85.526
20.210,85.526
20.109,85.526
20.009,85.526
19.908,85.526
19.808,85.526
19.720,85.577
19.619,85.577
19.531,85.628
19.444,85.678
19.378,85.779
19.290,85.830
19.190,85.830
19.088,85.830
19.040,85.931
18.954,85.982
18.866,86.032
18.779,86.083
18.678,86.083
18.616,86.184
18.577,86.285
18.487,86.336
18.400,86.387
18.312,86.437
18.244,86.538
18.156,86.589
18.069,86.640
17.980,86.690
17.949,86.791
17.862,86.842
17.774,86.893
17.674,86.893
17.572,86.893
17.503,86.994
17.442,87.095
17.342,87.095
17.255,87.146
17.153,87.146
17.053,87.146
16.952,87.146
16.866,87.196
16.766,87.196
16.665,87.196
16.579,87.247
16.536,87.348
16.509,87.449
16.409,87.449
16.308,87.449
16.230,87.551
16.129,87.551
16.029,87.551
15.929,87.551
15.841,87.601
15.821,87.702
15.720,87.702
15.633,87.753
15.532,87.753
15.431,87.753
15.330,87.753
15.328,87.854
15.251,87.955
15.150,87.955
15.063,88.006
14.962,88.006
14.874,88.057
14.788,88.107
14.702,88.158
14.700,88.259
14.614,88.310
14.513,88.310
14.426,88.360
14.340,88.411
14.336,88.512
14.236,88.512
14.149,88.563
14.048,88.563
13.948,88.563
13.884,88.664
13.783,88.664
13.726,88.765
13.625,88.765
13.525,88.765
13.433,88.816
13.368,88.917
13.282,88.968
13.260,89.069
13.173,89.119
13.087,89.170
13.000,89.221
12.936,89.322
12.835,89.322
12.735,89.322
12.635,89.322
12.535,89.322
12.434,89.322
12.372,89.423
12.285,89.474
12.185,89.474
12.084,89.474
11.997,89.524
11.910,89.575
11.833,89.676
11.746,89.727
11.646,89.727
11.610,89.828
11.523,89.879
11.513,89.980
11.427,90.030
11.326,90.030
11.240,90.081
11.207,90.182
11.164,90.283
11.077,90.334
10.977,90.334
10.965,90.435
10.957,90.536
10.876,90.638
10.864,90.739
10.764,90.739
10.677,90.789
10.577,90.789
10.491,90.840
10.391,90.840
10.291,90.840
10.277,90.941
10.191,90.992
10.104,91.043
10.041,91.144
9.981,91.245
9.939,91.346
9.883,91.447
9.820,91.549
9.799,91.650
9.712,91.700
9.645,91.802
9.592,91.903
9.513,92.004
9.475,92.105
9.375,92.105
9.338,92.206
9.339,92.308
9.253,92.358
9.229,92.460
9.159,92.561
9.073,92.611
9.041,92.713
9.016,92.814
8.916,92.814
8.885,92.915
8.871,93.016
8.855,93.117
8.769,93.168
8.682,93.219
8.596,93.269
8.509,93.320
8.409,93.320
8.415,93.421
8.315,93.421
8.215,93.421
8.150,93.522
8.063,93.573
8.022,93.674
7.936,93.725
7.849,93.775
7.797,93.877
7.697,93.877
7.611,93.927
7.524,93.978
7.442,94.079
7.342,94.079
7.256,94.130
7.169,94.180
7.128,94.281
7.028,94.281
6.963,94.383
6.862,94.383
6.776,94.433
6.714,94.534
6.697,94.636
6.611,94.686
6.560,94.787
6.460,94.787
6.360,94.787
6.273,94.838
6.173,94.838
6.073,94.838
5.973,94.838
5.887,94.889
5.801,94.939
5.700,94.939


==> data/spaam_0.3_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
97.222,1.771
95.122,1.974
96.078,2.480
96.875,3.138
96.341,3.998
96.939,4.808
96.610,5.769
97.059,6.680
96.815,7.692
96.629,8.704
95.833,9.312
95.238,10.121
94.009,10.324
94.118,11.336
94.208,12.348
94.286,13.360
94.649,14.322
94.393,15.334
94.444,16.346
94.231,17.358
94.041,18.370
93.612,19.281
93.240,20.243
93.126,21.255
92.812,22.217
92.727,23.229
92.650,24.241
92.208,25.152
91.815,26.113
91.267,26.974
90.939,27.935
91.083,28.947
90.476,29.808
90.222,30.820
90.374,31.832
90.516,32.844
90.405,33.856
90.052,34.818
89.962,35.830
90.099,36.842
90.012,37.854
89.708,38.816
89.420,39.777
89.357,40.789
89.201,41.802
88.526,42.561
88.398,43.573
88.088,44.534
87.891,45.547
87.429,46.457
87.175,47.470
86.751,48.381
86.182,49.241
85.640,50.101
85.038,50.911
84.711,51.872
84.087,52.682
83.728,53.644
83.308,54.555
82.526,55.213
82.013,56.073
81.218,56.680
80.384,57.237
79.833,58.097
78.951,58.654
78.037,59.160
77.240,59.767
76.504,60.476
75.674,61.083
74.800,61.589
73.931,62.146
72.991,62.500
72.164,63.107
71.242,63.563
70.317,64.018
69.532,64.676
68.727,65.283
67.764,65.638
66.871,66.093
65.981,66.549
65.061,67.004
64.062,67.206
63.220,67.763
62.303,68.168
61.448,68.725
60.488,69.028
59.531,69.383
58.684,69.939
57.807,70.445
56.817,70.648
55.874,71.002
54.875,71.204
54.192,71.964
53.207,72.217
52.277,72.621
51.352,73.026
50.434,73.431
49.457,73.684
48.591,74.190
47.654,74.545
46.700,74.848
45.782,75.253
44.805,75.506
43.885,75.911
42.963,76.316
41.993,76.569
41.075,76.974
40.205,77.480
39.249,77.783
38.267,77.986
37.298,78.239
36.432,78.745
35.597,79.302
34.765,79.858
33.824,80.213
32.934,80.668
31.981,80.972
31.060,81.377
30.088,81.630
29.170,82.034
28.200,82.287
27.283,82.692
26.451,83.249
25.483,83.502
24.567,83.907
23.613,84.211
22.643,84.464
21.726,84.868
20.790,85.223
19.836,85.526
18.945,85.982
18.150,86.589
17.286,87.095
16.350,87.449
15.397,87.753
14.566,88.310
13.675,88.765
12.844,89.322
11.891,89.626
11.137,90.283
10.307,90.840
9.766,91.700
9.165,92.510
8.554,93.320
7.723,93.877
6.860,94.383
5.970,94.838


==> data/spaam_0.3_meta.csv <==
auc,f1,eer
68.329,67.735,66.346


==> data/spaam_0.5.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
96.552,2.834
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
97.059,3.340
97.143,3.441
97.222,3.543
97.297,3.644
96.053,3.694
96.154,3.796
96.250,3.897
96.341,3.998
96.429,4.099
96.512,4.200
96.591,4.302
96.667,4.403
96.739,4.504
96.809,4.605
96.875,4.706
96.939,4.808
97.000,4.909
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
96.429,5.466
96.491,5.567
96.552,5.668
96.610,5.769
96.667,5.870
96.721,5.972
96.774,6.073
96.825,6.174
96.875,6.275
96.923,6.377
96.970,6.478
97.015,6.579
97.059,6.680
97.101,6.781
97.143,6.883
97.183,6.984
97.222,7.085
97.260,7.186
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.835,7.743
96.875,7.844
96.914,7.945
96.951,8.047
96.988,8.148
97.024,8.249
97.059,8.350
97.093,8.451
97.126,8.553
96.591,8.603
96.629,8.704
96.667,8.806
96.703,8.907
96.175,8.907
96.216,9.008
96.257,9.109
96.296,9.211
95.789,9.211
95.833,9.312
95.876,9.413
95.385,9.413
95.431,9.514
95.477,9.615
95.522,9.717
95.567,9.818
95.122,9.868
95.169,9.970
95.215,10.071
95.261,10.172
94.811,10.172
94.860,10.273
94.444,10.324
94.009,10.324
94.064,10.425
94.118,10.526
94.170,10.628
94.222,10.729
94.273,10.830
93.860,10.830
93.913,10.931
93.966,11.032
94.017,11.134
94.068,11.235
94.118,11.336
94.167,11.437
94.215,11.538
94.262,11.640
94.309,11.741
94.355,11.842
94.400,11.943
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.007,12.702
94.052,12.804
94.096,12.905
94.139,13.006
94.182,13.107
94.224,13.209
94.265,13.310
94.306,13.411
94.346,13.512
94.386,13.613
94.425,13.715
94.464,13.816
94.502,13.917
94.539,14.018
94.576,14.119
94.613,14.221
94.649,14.322
94.684,14.423
94.719,14.524
94.754,14.626
94.788,14.727
94.822,14.828
94.534,14.879
94.569,14.980
94.603,15.081
94.637,15.182
94.671,15.283
94.704,15.385
94.737,15.486
94.769,15.587
94.495,15.638
94.529,15.739
94.562,15.840
94.595,15.941
94.627,16.043
94.659,16.144
94.690,16.245
94.721,16.346
94.752,16.447
94.783,16.549
94.813,16.650
94.556,16.700
94.587,16.802
94.618,16.903
94.648,17.004
94.678,17.105
94.708,17.206
94.737,17.308
94.475,17.308
94.505,17.409
94.536,17.510
94.565,17.611
94.595,17.713
94.624,17.814
94.652,17.915
94.681,18.016
94.709,18.117
94.737,18.219
94.503,18.269
94.531,18.370
94.286,18.370
94.315,18.472
94.072,18.472
94.103,18.573
93.862,18.573
93.893,18.674
93.924,18.775
93.955,18.877
93.985,18.978
94.015,19.079
93.797,19.130
93.827,19.231
93.857,19.332
93.888,19.433
93.917,19.534
93.947,19.636
93.976,19.737
94.005,19.838
94.033,19.939
94.062,20.040
94.090,20.142
93.882,20.192
93.677,20.243
93.706,20.344
93.735,20.445
93.533,20.496
93.563,20.597
93.593,20.698
93.622,20.800
93.651,20.901
93.679,21.002
93.483,21.053
93.512,21.154
93.541,21.255
93.570,21.356
93.598,21.457
93.407,21.508
93.435,21.609
93.464,21.711
93.492,21.812
93.521,21.913
93.548,22.014
93.576,22.115
93.376,22.115
93.191,22.166
93.220,22.267
93.249,22.368
93.277,22.470
93.305,22.571
93.333,22.672
93.361,22.773
93.168,22.773
93.196,22.874
93.224,22.976
93.252,23.077
93.075,23.128
93.103,23.229
93.131,23.330
93.159,23.431
93.186,23.532
93.000,23.532
93.028,23.634
93.056,23.735
93.083,23.836
93.110,23.937
93.137,24.038
92.969,24.089
92.996,24.190
93.023,24.291
93.050,24.393
93.077,24.494
93.103,24.595
93.130,24.696
93.156,24.798
92.992,24.848
92.817,24.848
92.844,24.949
92.871,25.051
92.897,25.152
92.737,25.202
92.565,25.202
92.593,25.304
92.620,25.405
92.449,25.405
92.294,25.455
92.322,25.557
92.168,25.607
92.196,25.709
92.224,25.810
92.252,25.911
92.280,26.012
92.308,26.113
92.335,26.215
92.362,26.316
92.389,26.417
92.240,26.468
92.267,26.569
92.294,26.670
92.147,26.721
92.174,26.822
92.201,26.923
92.042,26.923
91.897,26.974
91.738,26.974
91.767,27.075
91.795,27.176
91.638,27.176
91.667,27.277
91.525,27.328
91.554,27.429
91.582,27.530
91.611,27.632
91.457,27.632
91.304,27.632
91.333,27.733
91.362,27.834
91.391,27.935
91.419,28.036
91.447,28.138
91.475,28.239
91.503,28.340
91.531,28.441
91.382,28.441
91.410,28.543
91.438,28.644
91.465,28.745
91.493,28.846
91.520,28.947
91.547,29.049
91.574,29.150
91.601,29.251
91.456,29.251
91.483,29.352
91.509,29.453
91.536,29.555
91.393,29.555
91.420,29.656
91.446,29.757
91.473,29.858
91.345,29.909
91.204,29.909
91.077,29.960
90.937,29.960
90.965,30.061
90.826,30.061
90.854,30.162
90.729,30.213
90.592,30.213
90.620,30.314
90.649,30.415
90.512,30.415
90.541,30.516
90.569,30.617
90.597,30.719
90.625,30.820
90.653,30.921
90.680,31.022
90.708,31.123
90.735,31.225
90.762,31.326
90.789,31.427
90.671,31.478
90.698,31.579
90.725,31.680
90.751,31.781
90.778,31.883
90.805,31.984
90.831,32.085
90.857,32.186
90.883,32.287
90.909,32.389
90.935,32.490
90.960,32.591
90.986,32.692
91.011,32.794
91.036,32.895
91.061,32.996
91.086,33.097
90.972,33.148
90.997,33.249
91.022,33.350
91.047,33.451
91.071,33.553
91.096,33.654
91.120,33.755
91.144,33.856
91.033,33.907
90.921,33.957
90.946,34.059
90.970,34.160
90.860,34.211
90.738,34.211
90.763,34.312
90.788,34.413
90.667,34.413
90.546,34.413
90.438,34.464
90.464,34.565
90.489,34.666
90.514,34.767
90.539,34.868
90.564,34.970
90.588,35.071
90.470,35.071
90.495,35.172
90.519,35.273
90.544,35.374
90.568,35.476
90.593,35.577
90.617,35.678
90.501,35.678
90.525,35.779
90.421,35.830
90.446,35.931
90.470,36.032
90.494,36.134
90.518,36.235
90.542,36.336
90.566,36.437
90.590,36.538
90.613,36.640
90.637,36.741
90.660,36.842
90.559,36.893
90.582,36.994
90.482,37.045
90.506,37.146
90.529,37.247
90.552,37.348
90.453,37.399
90.476,37.500
90.499,37.601
90.522,37.702
90.545,37.804
90.447,37.854
90.470,37.955
90.493,38.057
90.385,38.057
90.408,38.158
90.431,38.259
90.453,38.360
90.357,38.411
90.380,38.512
90.403,38.613
90.426,38.715
90.448,38.816
90.353,38.866
90.247,38.866
90.141,38.866
90.164,38.968
90.187,39.069
90.210,39.170
90.233,39.271
90.255,39.372
90.151,39.372
90.046,39.372
89.954,39.423
89.977,39.524
90.000,39.626
89.897,39.626
89.805,39.676
89.829,39.777
89.852,39.879
89.875,39.980
89.784,40.030
89.683,40.030
89.706,40.132
89.729,40.233
89.752,40.334
89.775,40.435
89.798,40.536
89.821,40.638
89.844,40.739
89.866,40.840
89.778,40.891
89.800,40.992
89.823,41.093
89.845,41.194
89.868,41.296
89.890,41.397
89.912,41.498
89.825,41.549
89.738,41.599
89.760,41.700
89.783,41.802
89.805,41.903
89.610,41.903
89.633,42.004
89.559,42.105
89.366,42.105
89.175,42.105
89.103,42.206
89.126,42.308
88.936,42.308
88.960,42.409
88.889,42.510
88.912,42.611
88.936,42.713
88.959,42.814
88.982,42.915
89.005,43.016
89.028,43.117
88.958,43.219
88.889,43.320
88.820,43.421
88.843,43.522
88.866,43.623
88.798,43.725
88.821,43.826
88.650,43.877
88.481,43.927
88.505,44.028
88.528,44.130
88.551,44.231
88.574,44.332
88.597,44.433
88.620,44.534
88.643,44.636
88.577,44.737
88.511,44.838
88.446,44.939
88.381,45.040
88.404,45.142
88.427,45.243
88.450,45.344
88.386,45.445
88.409,45.547
88.247,45.597
88.270,45.698
88.293,45.800
88.230,45.901
88.167,46.002
88.190,46.103
88.127,46.204
88.150,46.306
87.981,46.306
88.004,46.407
87.943,46.508
87.882,46.609
87.821,46.711
87.761,46.812
87.595,46.812
87.441,46.862
87.465,46.964
87.488,47.065
87.512,47.166
87.453,47.267
87.477,47.368
87.500,47.470
87.523,47.571
87.546,47.672
87.570,47.773
87.512,47.874
87.535,47.976
87.558,48.077
87.500,48.178
87.523,48.279
87.546,48.381
87.397,48.431
87.250,48.482
87.103,48.532
87.126,48.634
86.968,48.634
86.992,48.735
86.937,48.836
86.882,48.937
86.828,49.038
86.852,49.140
86.708,49.190
86.732,49.291
86.756,49.393
86.613,49.443
86.637,49.545
86.661,49.646
86.520,49.696
86.544,49.798
86.567,49.899
86.591,50.000
86.538,50.101
86.562,50.202
86.423,50.253
86.273,50.253
86.222,50.354
86.246,50.455
86.109,50.506
85.972,50.557
85.997,50.658
86.021,50.759
85.885,50.810
85.836,50.911
85.860,51.012
85.884,51.113
85.739,51.113
85.763,51.215
85.618,51.215
85.642,51.316
85.666,51.417
85.618,51.518
85.474,51.518
85.499,51.619
85.523,51.721
85.476,51.822
85.500,51.923
85.524,52.024
85.477,52.126
85.501,52.227
85.360,52.227
85.314,52.328
85.338,52.429
85.292,52.530
85.246,52.632
85.106,52.632
84.967,52.632
84.923,52.733
84.947,52.834
84.821,52.885
84.777,52.986
84.653,53.036
84.609,53.138
84.566,53.239
84.591,53.340
84.615,53.441
84.492,53.492
84.450,53.593
84.475,53.694
84.499,53.796
84.457,53.897
84.335,53.947
84.215,53.998
84.240,54.099
84.264,54.200
84.132,54.200
84.091,54.302
84.116,54.403
84.141,54.504
84.100,54.605
83.969,54.605
83.994,54.706
84.019,54.808
83.978,54.909
83.861,54.960
83.732,54.960
83.615,55.010
83.487,55.010
83.512,55.111
83.384,55.111
83.270,55.162
83.295,55.263
83.321,55.364
83.346,55.466
83.308,55.567
83.195,55.617
83.082,55.668
83.107,55.769
83.133,55.870
83.158,55.972
83.033,55.972
82.909,55.972
82.784,55.972
82.661,55.972
82.687,56.073
82.712,56.174
82.602,56.225
82.567,56.326
82.593,56.427
82.618,56.528
82.509,56.579
82.474,56.680
82.353,56.680
82.245,56.731
82.138,56.781
82.031,56.832
81.911,56.832
81.805,56.883
81.831,56.984
81.858,57.085
81.739,57.085
81.766,57.186
81.647,57.186
81.530,57.186
81.425,57.237
81.394,57.338
81.362,57.439
81.246,57.439
81.129,57.439
81.098,57.540
80.996,57.591
80.966,57.692
80.993,57.794
80.892,57.844
80.777,57.844
80.805,57.945
80.832,58.047
80.731,58.097
80.618,58.097
80.645,58.198
80.532,58.198
80.503,58.300
80.404,58.350
80.432,58.451
80.403,58.553
80.374,58.654
80.277,58.704
80.304,58.806
80.193,58.806
80.083,58.806
79.972,58.806
79.945,58.907
79.835,58.907
79.808,59.008
79.699,59.008
79.604,59.059
79.496,59.059
79.470,59.160
79.376,59.211
79.282,59.261
79.175,59.261
79.082,59.312
78.990,59.362
79.018,59.464
78.926,59.514
78.954,59.615
78.863,59.666
78.758,59.666
78.652,59.666
78.548,59.666
78.576,59.767
78.605,59.868
78.500,59.868
78.477,59.970
78.453,60.071
78.482,60.172
78.378,60.172
78.275,60.172
78.172,60.172
78.084,60.223
77.996,60.273
77.909,60.324
77.937,60.425
77.850,60.476
77.828,60.577
77.807,60.678
77.785,60.779
77.684,60.779
77.663,60.881
77.592,60.982
77.571,61.083
77.421,61.083
77.273,61.083
77.252,61.184
77.105,61.184
77.134,61.285
77.163,61.387
77.030,61.437
76.962,61.538
76.831,61.589
76.686,61.589
76.556,61.640
76.426,61.690
76.298,61.741
76.155,61.741
76.090,61.842
75.963,61.893
75.836,61.943
75.711,61.994
75.586,62.045
75.569,62.146
75.553,62.247
75.536,62.348
75.398,62.348
75.260,62.348
75.244,62.449
75.122,62.500
74.985,62.500
75.015,62.601
74.879,62.601
74.819,62.702
74.684,62.702
74.564,62.753
74.550,62.854
74.416,62.854
74.282,62.854
74.149,62.854
74.092,62.955
74.034,63.057
73.918,63.107
73.787,63.107
73.672,63.158
73.616,63.259
73.486,63.259
73.431,63.360
73.462,63.462
73.333,63.462
73.221,63.512
73.209,63.613
73.097,63.664
72.970,63.664
72.859,63.715
72.748,63.765
72.738,63.866
72.612,63.866
72.503,63.917
72.394,63.968
72.286,64.018
72.178,64.069
72.055,64.069
72.086,64.170
71.964,64.170
71.841,64.170
71.792,64.271
71.670,64.271
71.662,64.372
71.557,64.423
71.437,64.423
71.389,64.524
71.269,64.524
71.166,64.575
71.047,64.575
71.000,64.676
70.953,64.777
70.852,64.828
70.751,64.879
70.744,64.980
70.627,64.980
70.621,65.081
70.504,65.081
70.537,65.182
70.492,65.283
70.393,65.334
70.278,65.334
70.234,65.435
70.119,65.435
70.022,65.486
69.924,65.536
69.957,65.638
69.844,65.638
69.731,65.638
69.764,65.739
69.651,65.739
69.684,65.840
69.588,65.891
69.493,65.941
69.399,65.992
69.304,66.043
69.210,66.093
69.101,66.093
68.991,66.093
68.882,66.093
68.842,66.194
68.734,66.194
68.642,66.245
68.550,66.296
68.460,66.346
68.352,66.346
68.262,66.397
68.172,66.447
68.083,66.498
67.977,66.498
67.975,66.599
67.973,66.700
67.885,66.751
67.797,66.802
67.692,66.802
67.605,66.852
67.501,66.852
67.415,66.903
67.312,66.903
67.345,67.004
67.242,67.004
67.123,67.055
67.004,67.105
66.902,67.105
66.935,67.206
66.817,67.257
66.750,67.358
66.650,67.358
66.517,67.358
66.401,67.409
66.285,67.460
66.286,67.561
66.221,67.662
66.090,67.662
65.976,67.713
65.863,67.763
65.734,67.763
65.622,67.814
65.494,67.814
65.366,67.814
65.239,67.814
65.129,67.864
65.099,67.966
64.973,67.966
64.865,68.016
64.836,68.117
64.712,68.117
64.683,68.219
64.576,68.269
64.453,68.269
64.425,68.370
64.303,68.370
64.198,68.421
64.140,68.522
64.174,68.623
64.053,68.623
63.949,68.674
63.829,68.674
63.726,68.725
63.624,68.775
63.522,68.826
63.467,68.927
63.366,68.978
63.248,68.978
63.148,69.028
63.124,69.130
63.024,69.180
62.971,69.281
62.856,69.281
62.741,69.281
62.717,69.383
62.665,69.484
62.551,69.484
62.437,69.484
62.324,69.484
62.358,69.585
62.392,69.686
62.280,69.686
62.184,69.737
62.134,69.838
62.022,69.838
61.911,69.838
61.800,69.838
61.690,69.838
61.597,69.889
61.504,69.939
61.395,69.939
61.348,70.040
61.239,70.040
61.131,70.040
61.023,70.040
60.933,70.091
60.913,70.192
60.807,70.192
60.717,70.243
60.611,70.243
60.506,70.243
60.418,70.294
60.330,70.344
60.243,70.395
60.156,70.445
60.164,70.547
60.060,70.547
59.948,70.597
59.931,70.698
59.829,70.698
59.718,70.749
59.616,70.749
59.574,70.850
59.465,70.901
59.364,70.901
59.264,70.901
59.273,71.002
59.166,71.053
59.100,71.154
58.994,71.204
58.887,71.255
58.765,71.255
58.799,71.356
58.784,71.457
58.721,71.559
58.616,71.609
58.512,71.660
58.392,71.660
58.272,71.660
58.169,71.711
58.050,71.711
58.037,71.812
57.936,71.862
57.835,71.913
57.717,71.913
57.600,71.913
57.565,72.014
57.466,72.065
57.350,72.065
57.292,72.166
57.177,72.166
57.063,72.166
57.052,72.267
56.938,72.267
56.825,72.267
56.712,72.267
56.599,72.267
56.487,72.267
56.393,72.318
56.282,72.318
56.272,72.419
56.179,72.470
56.086,72.520
55.977,72.520
55.867,72.520
55.858,72.621
55.806,72.723
55.698,72.723
55.607,72.773
55.556,72.874
55.504,72.976
55.398,72.976
55.309,73.026
55.322,73.128
55.233,73.178
55.183,73.279
55.078,73.279
54.991,73.330
54.886,73.330
54.783,73.330
54.679,73.330
54.576,73.330
54.470,73.381
54.368,73.381
54.266,73.381
54.260,73.482
54.156,73.532
54.055,73.532
53.955,73.532
53.835,73.532
53.715,73.532
53.730,73.634
53.665,73.735
53.564,73.785
53.463,73.836
53.346,73.836
53.282,73.937
53.166,73.937
53.050,73.937
52.952,73.988
52.837,73.988
52.833,74.089
52.719,74.089
52.658,74.190
52.545,74.190
52.432,74.190
52.337,74.241
52.296,74.342
52.185,74.342
52.091,74.393
51.980,74.393
51.887,74.443
51.795,74.494
51.792,74.595
51.700,74.646
51.591,74.646
51.483,74.646
51.517,74.747
51.427,74.798
51.319,74.798
51.230,74.848
51.123,74.848
51.018,74.848
50.929,74.899
50.841,74.949
50.753,75.000
50.649,75.000
50.563,75.051
50.459,75.051
50.357,75.051
50.288,75.152
50.186,75.152
50.118,75.253
50.017,75.304
49.950,75.405
49.850,75.455
49.750,75.506
49.651,75.557
49.552,75.607
49.536,75.709
49.422,75.709
49.308,75.709
49.194,75.709
49.081,75.709
48.969,75.709
48.857,75.709
48.795,75.810
48.684,75.810
48.654,75.911
48.560,75.962
48.451,75.962
48.341,75.962
48.233,75.962
48.124,75.962
48.081,76.063
47.973,76.063
47.883,76.113
47.901,76.215
47.811,76.265
47.705,76.265
47.599,76.265
47.494,76.265
47.390,76.265
47.302,76.316
47.261,76.417
47.175,76.468
47.072,76.468
46.969,76.468
46.867,76.468
46.768,76.518
46.743,76.619
46.644,76.670
46.544,76.670
46.477,76.771
46.481,76.872
46.500,76.974
46.386,76.974
46.273,76.974
46.177,77.024
46.065,77.024
45.954,77.024
45.843,77.024
45.733,77.024
45.640,77.075
45.547,77.126
45.455,77.176
45.363,77.227
45.271,77.277
45.164,77.277
45.058,77.277
45.024,77.379
44.934,77.429
44.887,77.530
44.782,77.530
44.694,77.581
44.590,77.581
44.486,77.581
44.399,77.632
44.297,77.632
44.195,77.632
44.093,77.632
43.992,77.632
43.961,77.733
43.955,77.834
43.887,77.935
43.791,77.986
43.695,78.036
43.600,78.087
43.489,78.087
43.379,78.087
43.270,78.087
43.177,78.138
43.084,78.188
42.992,78.239
42.901,78.289
42.810,78.340
42.806,78.441
42.700,78.441
42.594,78.441
42.489,78.441
42.384,78.441
42.370,78.543
42.332,78.644
42.228,78.644
42.125,78.644
42.023,78.644
41.963,78.745
41.938,78.846
41.841,78.897
41.740,78.897
41.640,78.897
41.545,78.947
41.450,78.998
41.404,79.099
41.295,79.099
41.186,79.099
41.093,79.150
41.102,79.251
40.995,79.251
40.888,79.251
40.781,79.251
40.759,79.352
40.653,79.352
40.548,79.352
40.444,79.352
40.340,79.352
40.370,79.453
40.267,79.453
40.179,79.504
40.092,79.555
40.005,79.605
39.904,79.605
39.803,79.605
39.702,79.605
39.592,79.605
39.483,79.605
39.444,79.706
39.336,79.706
39.228,79.706
39.121,79.706
39.014,79.706
38.908,79.706
38.803,79.706
38.698,79.706
38.642,79.808
38.554,79.858
38.465,79.909
38.377,79.960
38.290,80.010
38.188,80.010
38.087,80.010
38.080,80.111
37.986,80.162
37.877,80.162
37.816,80.263
37.723,80.314
37.672,80.415
37.621,80.516
37.515,80.516
37.409,80.516
37.304,80.516
37.272,80.617
37.168,80.617
37.078,80.668
36.975,80.668
36.936,80.769
36.880,80.870
36.792,80.921
36.813,81.022
36.726,81.073
36.626,81.073
36.525,81.073
36.546,81.174
36.525,81.275
36.432,81.326
36.403,81.427
36.296,81.427
36.227,81.528
36.135,81.579
36.124,81.680
36.019,81.680
35.929,81.731
35.885,81.832
35.782,81.832
35.680,81.832
35.677,81.933
35.589,81.984
35.502,82.034
35.444,82.136
35.358,82.186
35.251,82.186
35.144,82.186
35.052,82.237
34.946,82.237
34.855,82.287
34.751,82.287
34.661,82.338
34.572,82.389
34.483,82.439
34.395,82.490
34.329,82.591
34.242,82.642
34.156,82.692
34.049,82.692
33.943,82.692
33.851,82.743
33.746,82.743
33.642,82.743
33.538,82.743
33.436,82.743
33.333,82.743
33.232,82.743
33.144,82.794
33.057,82.844
33.051,82.945
32.945,82.945
32.839,82.945
32.820,83.047
32.729,83.097
32.625,83.097
32.535,83.148
32.432,83.148
32.330,83.148
32.242,83.198
32.154,83.249
32.054,83.249
32.074,83.350
31.968,83.350
31.933,83.451
31.828,83.451
31.737,83.502
31.647,83.553
31.544,83.553
31.540,83.654
31.438,83.654
31.336,83.654
31.249,83.704
31.162,83.755
31.056,83.755
30.952,83.755
30.848,83.755
30.758,83.806
30.668,83.856
30.579,83.907
30.520,84.008
30.432,84.059
30.345,84.109
30.258,84.160
30.154,84.160
30.063,84.211
29.973,84.261
29.883,84.312
29.794,84.362
29.694,84.362
29.606,84.413
29.501,84.413
29.397,84.413
29.294,84.413
29.204,84.464
29.102,84.464
29.013,84.514
28.925,84.565
28.820,84.565
28.716,84.565
28.716,84.666
28.706,84.767
28.603,84.767
28.501,84.767
28.412,84.818
28.402,84.919
28.369,85.020
28.269,85.020
28.164,85.020
28.141,85.121
28.090,85.223
28.053,85.324
27.951,85.324
27.861,85.374
27.871,85.476
27.782,85.526
27.747,85.628
27.643,85.628
27.572,85.729
27.469,85.729
27.367,85.729
27.333,85.830
27.244,85.881
27.143,85.881
27.040,85.881
26.952,85.931
26.866,85.982
26.776,86.032
26.675,86.032
26.635,86.134
26.532,86.134
26.429,86.134
26.326,86.134
26.225,86.134
26.136,86.184
26.047,86.235
25.944,86.235
25.857,86.285
25.875,86.387
25.851,86.488
25.750,86.488
25.691,86.589
25.587,86.589
25.499,86.640
25.434,86.741
25.333,86.741
25.232,86.741
25.128,86.741
25.040,86.791
25.004,86.893
24.902,86.893
24.816,86.943
24.727,86.994
24.638,87.045
24.551,87.095
24.449,87.095
24.360,87.146
24.271,87.196
24.169,87.196
24.082,87.247
23.981,87.247
23.878,87.247
23.776,87.247
23.675,87.247
23.574,87.247
23.485,87.298
23.397,87.348
23.309,87.399
23.209,87.399
23.107,87.399
23.019,87.449
22.981,87.551
22.881,87.551
22.794,87.601
22.693,87.601
22.605,87.652
22.518,87.702
22.416,87.702
22.328,87.753
22.241,87.804
22.178,87.905
22.089,87.955
21.989,87.955
21.902,88.006
21.800,88.006
21.768,88.107
21.680,88.158
21.578,88.158
21.489,88.209
21.389,88.209
21.287,88.209
21.198,88.259
21.098,88.259
21.072,88.360
21.010,88.462
20.909,88.462
20.807,88.462
20.706,88.462
20.606,88.462
20.504,88.462
20.418,88.512
20.316,88.512
20.229,88.563
20.140,88.613
20.073,88.715
19.986,88.765
19.898,88.816
19.797,88.816
19.710,88.866
19.623,88.917
19.522,88.917
19.512,89.018
19.411,89.018
19.311,89.018
19.222,89.069
19.198,89.170
19.096,89.170
19.074,89.271
18.974,89.271
18.887,89.322
18.852,89.423
18.765,89.474
18.678,89.524
18.590,89.575
18.514,89.676
18.414,89.676
18.327,89.727
18.240,89.777
18.139,89.777
18.084,89.879
17.997,89.929
17.895,89.929
17.808,89.980
17.707,89.980
17.606,89.980
17.505,89.980
17.417,90.030
17.317,90.030
17.217,90.030
17.130,90.081
17.072,90.182
17.044,90.283
16.944,90.283
16.843,90.283
16.756,90.334
16.668,90.385
16.568,90.385
16.467,90.385
16.379,90.435
16.293,90.486
16.193,90.486
16.106,90.536
16.005,90.536
15.904,90.536
15.814,90.587
15.727,90.638
15.734,90.739
15.633,90.739
15.546,90.789
15.446,90.789
15.359,90.840
15.272,90.891
15.185,90.941
15.164,91.043
15.077,91.093
14.976,91.093
14.889,91.144
14.802,91.194
14.787,91.296
14.686,91.296
14.599,91.346
14.498,91.346
14.397,91.346
14.320,91.447
14.219,91.447
14.156,91.549
14.056,91.549
13.955,91.549
13.855,91.549
13.787,91.650
13.745,91.751
13.674,91.852
13.588,91.903
13.501,91.953
13.415,92.004
13.339,92.105
13.238,92.105
13.138,92.105
13.051,92.156
12.951,92.156
12.850,92.156
12.764,92.206
12.721,92.308
12.635,92.358
12.534,92.358
12.434,92.358
12.360,92.460
12.273,92.510
12.220,92.611
12.134,92.662
12.033,92.662
11.989,92.763
11.933,92.864
11.895,92.966
11.809,93.016
11.708,93.016
11.619,93.067
11.556,93.168
11.505,93.269
11.405,93.269
11.318,93.320
11.322,93.421
11.242,93.522
11.229,93.623
11.143,93.674
11.042,93.674
10.955,93.725
10.866,93.775
10.766,93.775
10.679,93.826
10.615,93.927
10.528,93.978
10.442,94.028
10.395,94.130
10.334,94.231
10.309,94.332
10.275,94.433
10.217,94.534
10.139,94.636
10.089,94.737
9.989,94.737
9.964,94.838
9.909,94.939
9.823,94.990
9.797,95.091
9.697,95.091
9.650,95.192
9.647,95.294
9.638,95.395
9.547,95.445
9.466,95.547
9.379,95.597
9.333,95.698
9.339,95.800
9.239,95.800
9.170,95.901
9.155,96.002
9.139,96.103
9.052,96.154
8.966,96.204
8.879,96.255
8.793,96.306
8.693,96.306
8.684,96.407
8.584,96.407
8.484,96.407
8.410,96.508
8.324,96.559
8.278,96.660
8.188,96.711
8.102,96.761
8.045,96.862
7.945,96.862
7.854,96.913
7.768,96.964
7.682,97.014
7.595,97.065
7.509,97.115
7.409,97.115
7.349,97.217
7.249,97.217
7.196,97.318
7.109,97.368
7.023,97.419
6.933,97.470
6.916,97.571
6.877,97.672
6.791,97.723
6.704,97.773
6.604,97.773
6.508,97.824
6.408,97.824
6.308,97.824
6.208,97.824
6.120,97.874
6.020,97.874
5.934,97.925
5.848,97.976


==> data/spaam_0.5_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
97.222,1.771
95.122,1.974
96.078,2.480
96.875,3.138
96.341,3.998
96.939,4.808
96.610,5.769
97.059,6.680
96.815,7.692
96.629,8.704
95.833,9.312
95.238,10.121
94.009,10.324
94.118,11.336
94.208,12.348
94.286,13.360
94.649,14.322
94.688,15.334
94.721,16.346
94.490,17.358
94.531,18.370
93.797,19.130
94.076,20.091
93.694,21.053
93.562,22.065
93.238,23.026
93.137,24.038
92.857,25.000
92.224,25.810
92.174,26.822
91.457,27.632
91.438,28.644
91.420,29.656
90.606,30.263
90.749,31.275
90.883,32.287
91.010,33.300
90.763,34.312
90.532,35.324
90.542,36.336
90.552,37.348
90.453,38.360
90.255,39.372
89.729,40.233
89.857,41.245
89.270,42.105
89.028,43.117
88.493,43.978
88.458,44.990
88.155,45.951
87.595,46.812
87.581,47.824
86.968,48.634
86.649,49.595
86.183,50.506
85.654,51.366
85.314,52.328
84.597,53.087
84.227,54.049
83.796,54.960
83.082,55.668
82.631,56.579
81.739,57.085
80.979,57.743
80.347,58.553
79.510,59.109
78.652,59.666
77.923,60.374
77.238,61.134
76.378,61.690
75.568,62.298
74.654,62.753
73.700,63.107
72.901,63.715
72.005,64.170
71.086,64.575
70.431,65.334
69.588,65.891
68.642,66.245
67.797,66.802
66.885,67.257
65.976,67.713
65.005,67.966
64.123,68.472
63.248,68.978
62.381,69.484
61.477,69.939
60.506,70.243
59.642,70.749
58.765,71.255
57.959,71.862
57.029,72.267
56.042,72.520
55.275,73.178
54.287,73.381
53.385,73.836
52.432,74.190
51.537,74.646
50.597,75.000
49.733,75.506
48.779,75.810
47.887,76.265
46.896,76.468
46.065,77.024
45.097,77.277
44.157,77.632
43.258,78.087
42.385,78.593
41.461,78.998
40.517,79.352
39.542,79.605
38.557,79.808
37.687,80.314
36.854,80.870
36.143,81.579
35.343,82.186
34.388,82.490
33.415,82.743
32.496,83.148
31.580,83.553
30.623,83.856
29.757,84.362
28.776,84.565
28.069,85.273
27.257,85.881
26.286,86.134
25.453,86.690
24.537,87.095
23.545,87.247
22.626,87.652
21.735,88.107
20.800,88.462
19.864,88.816
18.974,89.271
18.111,89.777
17.158,90.081
16.243,90.486
15.328,90.891
14.438,91.346
13.606,91.903
12.691,92.308
11.897,92.915
11.215,93.674
10.353,94.180
9.827,95.040
9.183,95.850
8.410,96.508
7.579,97.065
6.798,97.723


==> data/spaam_0.5_meta.csv <==
auc,f1,eer
70.306,68.409,67.105


==> data/spaam_0.7.csv <==
prec,rec
100.000,0.051
100.000,0.152
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
96.552,2.834
96.667,2.935
96.774,3.036
96.875,3.138
96.970,3.239
97.059,3.340
97.143,3.441
97.222,3.543
97.297,3.644
96.053,3.694
96.154,3.796
96.250,3.897
96.341,3.998
96.429,4.099
96.512,4.200
96.591,4.302
96.667,4.403
96.739,4.504
96.809,4.605
96.875,4.706
96.939,4.808
97.000,4.909
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
96.429,5.466
96.491,5.567
96.552,5.668
96.610,5.769
96.667,5.870
96.721,5.972
96.774,6.073
96.825,6.174
96.875,6.275
96.923,6.377
96.970,6.478
97.015,6.579
97.059,6.680
97.101,6.781
97.143,6.883
97.183,6.984
97.222,7.085
97.260,7.186
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.835,7.743
96.875,7.844
96.914,7.945
96.951,8.047
96.988,8.148
97.024,8.249
97.059,8.350
97.093,8.451
97.126,8.553
96.591,8.603
96.629,8.704
96.667,8.806
96.703,8.907
96.175,8.907
96.216,9.008
96.257,9.109
96.296,9.211
95.789,9.211
95.833,9.312
95.876,9.413
95.385,9.413
95.431,9.514
95.477,9.615
95.522,9.717
95.567,9.818
95.122,9.868
95.169,9.970
95.215,10.071
95.261,10.172
94.811,10.172
94.860,10.273
94.444,10.324
94.009,10.324
94.064,10.425
94.118,10.526
94.170,10.628
94.222,10.729
94.273,10.830
93.860,10.830
93.913,10.931
93.966,11.032
94.017,11.134
94.068,11.235
94.118,11.336
94.167,11.437
94.215,11.538
94.262,11.640
94.309,11.741
94.355,11.842
94.400,11.943
94.024,11.943
94.071,12.045
94.118,12.146
94.163,12.247
94.208,12.348
94.253,12.449
94.297,12.551
94.340,12.652
94.007,12.702
94.052,12.804
94.096,12.905
94.139,13.006
94.182,13.107
94.224,13.209
94.265,13.310
94.306,13.411
94.346,13.512
94.386,13.613
94.425,13.715
94.464,13.816
94.502,13.917
94.539,14.018
94.576,14.119
94.613,14.221
94.649,14.322
94.684,14.423
94.719,14.524
94.754,14.626
94.788,14.727
94.822,14.828
94.534,14.879
94.569,14.980
94.603,15.081
94.637,15.182
94.671,15.283
94.704,15.385
94.737,15.486
94.769,15.587
94.495,15.638
94.529,15.739
94.562,15.840
94.595,15.941
94.627,16.043
94.659,16.144
94.690,16.245
94.721,16.346
94.752,16.447
94.783,16.549
94.813,16.650
94.556,16.700
94.587,16.802
94.618,16.903
94.648,17.004
94.678,17.105
94.708,17.206
94.737,17.308
94.475,17.308
94.505,17.409
94.536,17.510
94.565,17.611
94.595,17.713
94.624,17.814
94.652,17.915
94.681,18.016
94.709,18.117
94.737,18.219
94.503,18.269
94.531,18.370
94.286,18.370
94.315,18.472
94.072,18.472
94.103,18.573
93.862,18.573
93.893,18.674
93.924,18.775
93.955,18.877
93.985,18.978
94.015,19.079
93.797,19.130
93.827,19.231
93.857,19.332
93.888,19.433
93.917,19.534
93.947,19.636
93.976,19.737
94.005,19.838
94.033,19.939
94.062,20.040
94.090,20.142
93.882,20.192
93.677,20.243
93.706,20.344
93.735,20.445
93.533,20.496
93.563,20.597
93.593,20.698
93.622,20.800
93.651,20.901
93.679,21.002
93.483,21.053
93.512,21.154
93.541,21.255
93.570,21.356
93.598,21.457
93.407,21.508
93.435,21.609
93.464,21.711
93.492,21.812
93.521,21.913
93.548,22.014
93.576,22.115
93.376,22.115
93.191,22.166
93.220,22.267
93.249,22.368
93.277,22.470
93.305,22.571
93.333,22.672
93.361,22.773
93.168,22.773
93.196,22.874
93.224,22.976
93.252,23.077
93.075,23.128
93.103,23.229
93.131,23.330
93.159,23.431
93.186,23.532
93.000,23.532
93.028,23.634
93.056,23.735
93.083,23.836
93.110,23.937
93.137,24.038
92.969,24.089
92.996,24.190
93.023,24.291
93.050,24.393
93.077,24.494
93.103,24.595
93.130,24.696
93.156,24.798
92.992,24.848
92.817,24.848
92.844,24.949
92.871,25.051
92.897,25.152
92.737,25.202
92.565,25.202
92.593,25.304
92.620,25.405
92.449,25.405
92.294,25.455
92.322,25.557
92.168,25.607
92.196,25.709
92.224,25.810
92.252,25.911
92.280,26.012
92.308,26.113
92.335,26.215
92.362,26.316
92.389,26.417
92.240,26.468
92.267,26.569
92.294,26.670
92.147,26.721
92.174,26.822
92.201,26.923
92.042,26.923
91.897,26.974
91.738,26.974
91.767,27.075
91.795,27.176
91.638,27.176
91.667,27.277
91.525,27.328
91.554,27.429
91.582,27.530
91.611,27.632
91.457,27.632
91.304,27.632
91.333,27.733
91.362,27.834
91.391,27.935
91.419,28.036
91.447,28.138
91.475,28.239
91.503,28.340
91.531,28.441
91.382,28.441
91.410,28.543
91.438,28.644
91.465,28.745
91.493,28.846
91.520,28.947
91.547,29.049
91.574,29.150
91.601,29.251
91.456,29.251
91.483,29.352
91.509,29.453
91.536,29.555
91.393,29.555
91.420,29.656
91.446,29.757
91.473,29.858
91.345,29.909
91.204,29.909
91.077,29.960
90.937,29.960
90.965,30.061
90.826,30.061
90.854,30.162
90.729,30.213
90.592,30.213
90.620,30.314
90.649,30.415
90.512,30.415
90.541,30.516
90.569,30.617
90.597,30.719
90.625,30.820
90.653,30.921
90.680,31.022
90.708,31.123
90.735,31.225
90.762,31.326
90.789,31.427
90.671,31.478
90.698,31.579
90.725,31.680
90.751,31.781
90.778,31.883
90.805,31.984
90.831,32.085
90.857,32.186
90.883,32.287
90.909,32.389
90.935,32.490
90.960,32.591
90.986,32.692
91.011,32.794
91.036,32.895
91.061,32.996
91.086,33.097
90.972,33.148
90.997,33.249
91.022,33.350
91.047,33.451
91.071,33.553
91.096,33.654
91.120,33.755
91.144,33.856
91.033,33.907
90.921,33.957
90.946,34.059
90.970,34.160
90.860,34.211
90.738,34.211
90.763,34.312
90.788,34.413
90.667,34.413
90.546,34.413
90.438,34.464
90.464,34.565
90.489,34.666
90.514,34.767
90.539,34.868
90.564,34.970
90.588,35.071
90.470,35.071
90.495,35.172
90.519,35.273
90.544,35.374
90.568,35.476
90.593,35.577
90.617,35.678
90.501,35.678
90.525,35.779
90.421,35.830
90.446,35.931
90.470,36.032
90.494,36.134
90.518,36.235
90.542,36.336
90.566,36.437
90.590,36.538
90.613,36.640
90.637,36.741
90.660,36.842
90.559,36.893
90.582,36.994
90.482,37.045
90.506,37.146
90.529,37.247
90.552,37.348
90.453,37.399
90.476,37.500
90.499,37.601
90.522,37.702
90.545,37.804
90.447,37.854
90.470,37.955
90.493,38.057
90.385,38.057
90.408,38.158
90.431,38.259
90.453,38.360
90.357,38.411
90.380,38.512
90.403,38.613
90.426,38.715
90.448,38.816
90.353,38.866
90.247,38.866
90.141,38.866
90.164,38.968
90.187,39.069
90.210,39.170
90.233,39.271
90.255,39.372
90.151,39.372
90.046,39.372
89.954,39.423
89.977,39.524
90.000,39.626
89.897,39.626
89.805,39.676
89.829,39.777
89.852,39.879
89.875,39.980
89.784,40.030
89.683,40.030
89.706,40.132
89.729,40.233
89.752,40.334
89.775,40.435
89.798,40.536
89.821,40.638
89.844,40.739
89.866,40.840
89.778,40.891
89.800,40.992
89.823,41.093
89.845,41.194
89.868,41.296
89.890,41.397
89.912,41.498
89.825,41.549
89.738,41.599
89.760,41.700
89.783,41.802
89.805,41.903
89.610,41.903
89.633,42.004
89.559,42.105
89.366,42.105
89.175,42.105
89.103,42.206
89.126,42.308
88.936,42.308
88.960,42.409
88.889,42.510
88.912,42.611
88.936,42.713
88.959,42.814
88.982,42.915
89.005,43.016
89.028,43.117
88.958,43.219
88.889,43.320
88.820,43.421
88.843,43.522
88.866,43.623
88.798,43.725
88.821,43.826
88.650,43.877
88.481,43.927
88.505,44.028
88.528,44.130
88.551,44.231
88.574,44.332
88.597,44.433
88.620,44.534
88.643,44.636
88.577,44.737
88.511,44.838
88.446,44.939
88.381,45.040
88.404,45.142
88.427,45.243
88.450,45.344
88.386,45.445
88.409,45.547
88.247,45.597
88.270,45.698
88.293,45.800
88.230,45.901
88.167,46.002
88.190,46.103
88.127,46.204
88.150,46.306
87.981,46.306
88.004,46.407
87.943,46.508
87.882,46.609
87.821,46.711
87.761,46.812
87.595,46.812
87.441,46.862
87.465,46.964
87.488,47.065
87.512,47.166
87.453,47.267
87.477,47.368
87.500,47.470
87.523,47.571
87.546,47.672
87.570,47.773
87.512,47.874
87.535,47.976
87.558,48.077
87.500,48.178
87.523,48.279
87.546,48.381
87.397,48.431
87.250,48.482
87.103,48.532
87.126,48.634
86.968,48.634
86.992,48.735
86.937,48.836
86.882,48.937
86.828,49.038
86.852,49.140
86.708,49.190
86.732,49.291
86.756,49.393
86.613,49.443
86.637,49.545
86.661,49.646
86.520,49.696
86.544,49.798
86.567,49.899
86.591,50.000
86.538,50.101
86.562,50.202
86.423,50.253
86.273,50.253
86.222,50.354
86.246,50.455
86.109,50.506
85.972,50.557
85.997,50.658
86.021,50.759
85.885,50.810
85.836,50.911
85.860,51.012
85.884,51.113
85.739,51.113
85.763,51.215
85.618,51.215
85.642,51.316
85.666,51.417
85.618,51.518
85.474,51.518
85.499,51.619
85.523,51.721
85.476,51.822
85.500,51.923
85.524,52.024
85.477,52.126
85.501,52.227
85.360,52.227
85.314,52.328
85.338,52.429
85.292,52.530
85.316,52.632
85.188,52.682
85.049,52.682
85.004,52.783
85.028,52.885
84.903,52.935
84.858,53.036
84.733,53.087
84.690,53.188
84.646,53.289
84.671,53.391
84.696,53.492
84.572,53.543
84.530,53.644
84.554,53.745
84.579,53.846
84.536,53.947
84.415,53.998
84.294,54.049
84.318,54.150
84.343,54.251
84.211,54.251
84.169,54.352
84.194,54.453
84.219,54.555
84.178,54.656
84.047,54.656
84.071,54.757
84.096,54.858
84.056,54.960
83.938,55.010
83.809,55.010
83.692,55.061
83.564,55.061
83.589,55.162
83.461,55.162
83.346,55.213
83.371,55.314
83.397,55.415
83.422,55.516
83.384,55.617
83.270,55.668
83.157,55.719
83.183,55.820
83.208,55.921
83.233,56.022
83.108,56.022
82.984,56.022
82.859,56.022
82.735,56.022
82.761,56.123
82.787,56.225
82.677,56.275
82.641,56.377
82.667,56.478
82.692,56.579
82.583,56.630
82.548,56.731
82.426,56.731
82.318,56.781
82.211,56.832
82.104,56.883
81.984,56.883
81.878,56.933
81.904,57.034
81.930,57.136
81.812,57.136
81.838,57.237
81.720,57.237
81.602,57.237
81.497,57.287
81.466,57.389
81.434,57.490
81.317,57.490
81.201,57.490
81.170,57.591
81.197,57.692
81.095,57.743
81.121,57.844
81.148,57.945
81.033,57.945
80.919,57.945
80.946,58.047
80.973,58.148
80.872,58.198
80.758,58.198
80.785,58.300
80.672,58.300
80.643,58.401
80.544,58.451
80.571,58.553
80.598,58.654
80.569,58.755
80.596,58.856
80.484,58.856
80.511,58.957
80.400,58.957
80.289,58.957
80.179,58.957
80.151,59.059
80.041,59.059
80.068,59.160
79.973,59.211
79.877,59.261
79.768,59.261
79.742,59.362
79.647,59.413
79.553,59.464
79.446,59.464
79.352,59.514
79.259,59.565
79.287,59.666
79.195,59.717
79.223,59.818
79.250,59.919
79.144,59.919
79.039,59.919
78.933,59.919
78.909,60.020
78.937,60.121
78.832,60.121
78.808,60.223
78.784,60.324
78.812,60.425
78.708,60.425
78.604,60.425
78.501,60.425
78.412,60.476
78.324,60.526
78.235,60.577
78.264,60.678
78.176,60.729
78.153,60.830
78.131,60.931
78.109,61.032
78.008,61.032
77.986,61.134
77.899,61.184
77.878,61.285
77.742,61.336
77.671,61.437
77.537,61.488
77.516,61.589
77.545,61.690
77.411,61.741
77.342,61.842
77.210,61.893
77.064,61.893
76.933,61.943
76.803,61.994
76.673,62.045
76.529,62.045
76.463,62.146
76.335,62.196
76.208,62.247
76.082,62.298
75.956,62.348
75.938,62.449
75.921,62.551
75.904,62.652
75.765,62.652
75.626,62.652
75.610,62.753
75.487,62.804
75.349,62.804
75.379,62.905
75.242,62.905
75.181,63.006
75.045,63.006
74.925,63.057
74.910,63.158
74.775,63.158
74.641,63.158
74.507,63.158
74.449,63.259
74.391,63.360
74.274,63.411
74.142,63.411
74.026,63.462
73.969,63.563
73.839,63.563
73.783,63.664
73.814,63.765
73.684,63.765
73.571,63.816
73.559,63.917
73.446,63.968
73.318,63.968
73.206,64.018
73.095,64.069
73.084,64.170
72.957,64.170
72.847,64.221
72.738,64.271
72.629,64.322
72.520,64.372
72.396,64.372
72.428,64.474
72.304,64.474
72.181,64.474
72.131,64.575
72.009,64.575
72.000,64.676
71.894,64.727
71.773,64.727
71.725,64.828
71.604,64.828
71.500,64.879
71.381,64.879
71.333,64.980
71.286,65.081
71.184,65.132
71.082,65.182
71.074,65.283
70.957,65.283
70.950,65.385
70.833,65.385
70.865,65.486
70.820,65.587
70.704,65.587
70.588,65.587
70.473,65.587
70.505,65.688
70.390,65.688
70.292,65.739
70.194,65.789
70.227,65.891
70.113,65.891
70.000,65.891
70.032,65.992
69.920,65.992
69.952,66.093
69.856,66.144
69.760,66.194
69.665,66.245
69.570,66.296
69.475,66.346
69.365,66.346
69.255,66.346
69.146,66.346
69.105,66.447
69.065,66.549
68.956,66.549
68.864,66.599
68.773,66.650
68.665,66.650
68.574,66.700
68.484,66.751
68.394,66.802
68.288,66.802
68.285,66.903
68.283,67.004
68.194,67.055
68.105,67.105
68.000,67.105
67.912,67.156
67.808,67.156
67.841,67.257
67.737,67.257
67.701,67.358
67.598,67.358
67.511,67.409
67.391,67.460
67.289,67.460
67.288,67.561
67.169,67.611
67.101,67.713
67.001,67.713
66.900,67.713
66.800,67.713
66.683,67.763
66.650,67.864
66.617,67.966
66.502,68.016
66.370,68.016
66.338,68.117
66.208,68.117
66.078,68.117
65.965,68.168
65.836,68.168
65.707,68.168
65.579,68.168
65.469,68.219
65.439,68.320
65.312,68.320
65.203,68.370
65.173,68.472
65.048,68.472
65.019,68.573
64.959,68.674
64.835,68.674
64.807,68.775
64.683,68.775
64.577,68.826
64.519,68.927
64.553,69.028
64.431,69.028
64.326,69.079
64.205,69.079
64.101,69.130
63.998,69.180
63.895,69.231
63.840,69.332
63.738,69.383
63.619,69.383
63.519,69.433
63.494,69.534
63.393,69.585
63.339,69.686
63.223,69.686
63.107,69.686
63.083,69.787
63.031,69.889
62.916,69.889
62.801,69.889
62.687,69.889
62.721,69.990
62.755,70.091
62.641,70.091
62.545,70.142
62.494,70.243
62.382,70.243
62.270,70.243
62.159,70.243
62.047,70.243
61.954,70.294
61.860,70.344
61.750,70.344
61.702,70.445
61.593,70.445
61.484,70.445
61.376,70.445
61.285,70.496
61.265,70.597
61.157,70.597
61.067,70.648
60.961,70.648
60.854,70.648
60.766,70.698
60.677,70.749
60.589,70.800
60.501,70.850
60.509,70.951
60.405,70.951
60.318,71.002
60.275,71.103
60.171,71.103
60.060,71.154
59.957,71.154
59.915,71.255
59.805,71.306
59.703,71.306
59.602,71.306
59.611,71.407
59.511,71.407
59.445,71.508
59.404,71.609
59.279,71.609
59.173,71.660
59.133,71.761
59.117,71.862
58.995,71.862
58.955,71.964
58.833,71.964
58.729,72.014
58.608,72.014
58.505,72.065
58.402,72.115
58.364,72.217
58.327,72.318
58.225,72.368
58.106,72.368
57.989,72.368
57.929,72.470
57.829,72.520
57.712,72.520
57.654,72.621
57.538,72.621
57.423,72.621
57.411,72.723
57.297,72.723
57.183,72.723
57.069,72.723
56.956,72.723
56.843,72.723
56.748,72.773
56.636,72.773
56.626,72.874
56.532,72.925
56.438,72.976
56.328,72.976
56.218,72.976
56.209,73.077
56.155,73.178
56.047,73.178
55.955,73.229
55.903,73.330
55.851,73.431
55.743,73.431
55.654,73.482
55.666,73.583
55.577,73.634
55.526,73.735
55.420,73.735
55.332,73.785
55.227,73.785
55.123,73.785
55.019,73.785
54.915,73.785
54.808,73.836
54.706,73.836
54.603,73.836
54.596,73.937
54.491,73.988
54.390,73.988
54.289,73.988
54.188,73.988
54.085,74.038
54.099,74.140
54.033,74.241
53.931,74.291
53.829,74.342
53.711,74.342
53.647,74.443
53.530,74.443
53.413,74.443
53.314,74.494
53.198,74.494
53.194,74.595
53.079,74.595
53.017,74.696
52.903,74.696
52.790,74.696
52.694,74.747
52.652,74.848
52.540,74.848
52.445,74.899
52.334,74.899
52.240,74.949
52.146,75.000
52.143,75.101
52.050,75.152
51.941,75.152
51.832,75.152
51.866,75.253
51.775,75.304
51.667,75.304
51.576,75.354
51.469,75.354
51.363,75.354
51.273,75.405
51.184,75.455
51.096,75.506
50.991,75.506
50.904,75.557
50.800,75.557
50.696,75.557
50.610,75.607
50.507,75.658
50.455,75.759
50.353,75.810
50.285,75.911
50.184,75.962
50.083,76.012
49.983,76.063
49.884,76.113
49.868,76.215
49.752,76.215
49.637,76.215
49.523,76.215
49.409,76.215
49.296,76.215
49.184,76.215
49.121,76.316
49.009,76.316
48.978,76.417
48.884,76.468
48.773,76.468
48.663,76.468
48.554,76.468
48.445,76.468
48.401,76.569
48.292,76.569
48.201,76.619
48.219,76.721
48.128,76.771
48.022,76.771
47.915,76.771
47.810,76.771
47.704,76.771
47.616,76.822
47.574,76.923
47.487,76.974
47.383,76.974
47.280,76.974
47.177,76.974
47.077,77.024
47.052,77.126
46.952,77.176
46.851,77.176
46.783,77.277
46.787,77.379
46.805,77.480
46.691,77.480
46.577,77.480
46.481,77.530
46.368,77.530
46.256,77.530
46.145,77.530
46.034,77.530
45.939,77.581
45.846,77.632
45.753,77.682
45.660,77.733
45.568,77.783
45.460,77.783
45.353,77.783
45.318,77.885
45.228,77.935
45.180,78.036
45.075,78.036
44.985,78.087
44.881,78.087
44.777,78.087
44.689,78.138
44.586,78.138
44.483,78.138
44.381,78.138
44.279,78.138
44.247,78.239
44.241,78.340
44.172,78.441
44.072,78.441
44.003,78.543
43.907,78.593
43.796,78.593
43.685,78.593
43.575,78.593
43.481,78.644
43.387,78.694
43.279,78.694
43.186,78.745
43.146,78.846
43.082,78.947
42.975,78.947
42.869,78.947
42.763,78.947
42.658,78.947
42.631,79.049
42.542,79.099
42.438,79.099
42.335,79.099
42.247,79.150
42.161,79.200
42.180,79.302
42.094,79.352
41.993,79.352
41.892,79.352
41.791,79.352
41.695,79.403
41.682,79.504
41.587,79.555
41.478,79.555
41.384,79.605
41.349,79.706
41.257,79.757
41.149,79.757
41.042,79.757
41.019,79.858
40.913,79.858
40.807,79.858
40.702,79.858
40.597,79.858
40.627,79.960
40.523,79.960
40.435,80.010
40.347,80.061
40.259,80.111
40.157,80.111
40.056,80.111
39.955,80.111
39.859,80.162
39.759,80.162
39.720,80.263
39.610,80.263
39.502,80.263
39.394,80.263
39.287,80.263
39.180,80.263
39.074,80.263
38.968,80.263
38.912,80.364
38.822,80.415
38.733,80.466
38.645,80.516
38.557,80.567
38.454,80.567
38.352,80.567
38.345,80.668
38.259,80.719
38.158,80.719
38.063,80.769
38.066,80.870
37.957,80.870
37.933,80.972
37.881,81.073
37.774,81.073
37.668,81.073
37.562,81.073
37.529,81.174
37.424,81.174
37.334,81.225
37.230,81.225
37.190,81.326
37.134,81.427
37.046,81.478
37.066,81.579
36.978,81.630
36.877,81.630
36.776,81.630
36.797,81.731
36.775,81.832
36.681,81.883
36.652,81.984
36.544,81.984
36.474,82.085
36.382,82.136
36.370,82.237
36.264,82.237
36.174,82.287
36.130,82.389
36.026,82.389
35.922,82.389
35.919,82.490
35.830,82.540
35.742,82.591
35.685,82.692
35.598,82.743
35.497,82.743
35.390,82.743
35.297,82.794
35.204,82.844
35.157,82.945
35.051,82.945
34.961,82.996
34.870,83.047
34.767,83.047
34.787,83.148
34.698,83.198
34.610,83.249
34.565,83.350
34.477,83.401
34.376,83.401
34.276,83.401
34.183,83.451
34.077,83.451
33.972,83.451
33.867,83.451
33.763,83.451
33.660,83.451
33.557,83.451
33.455,83.451
33.421,83.553
33.320,83.553
33.333,83.654
33.233,83.654
33.126,83.654
33.100,83.755
33.008,83.806
32.903,83.806
32.812,83.856
32.708,83.856
32.605,83.856
32.516,83.907
32.428,83.957
32.327,83.957
32.347,84.059
32.246,84.059
32.204,84.160
32.098,84.160
32.006,84.211
31.915,84.261
31.811,84.261
31.807,84.362
31.704,84.362
31.602,84.362
31.513,84.413
31.425,84.464
31.325,84.464
31.220,84.464
31.115,84.464
31.024,84.514
30.933,84.565
30.843,84.615
30.778,84.717
30.689,84.767
30.601,84.818
30.513,84.868
30.408,84.868
30.351,84.970
30.247,84.970
30.256,85.071
30.152,85.071
30.063,85.121
29.961,85.121
29.872,85.172
29.772,85.172
29.667,85.172
29.563,85.172
29.499,85.273
29.396,85.273
29.294,85.273
29.298,85.374
29.197,85.374
29.096,85.374
28.996,85.374
28.991,85.476
28.980,85.577
28.876,85.577
28.773,85.577
28.683,85.628
28.673,85.729
28.639,85.830
28.538,85.830
28.437,85.830
28.409,85.931
28.357,86.032
28.319,86.134
28.216,86.134
28.126,86.184
28.135,86.285
28.045,86.336
28.009,86.437
27.920,86.488
27.848,86.589
27.744,86.589
27.641,86.589
27.607,86.690
27.516,86.741
27.415,86.741
27.315,86.741
27.227,86.791
27.139,86.842
27.052,86.893
26.950,86.893
26.927,86.994
26.837,87.045
26.737,87.045
26.649,87.095
26.546,87.095
26.460,87.146
26.358,87.146
26.269,87.196
26.200,87.298
26.187,87.399
26.185,87.500
26.082,87.500
25.980,87.500
25.991,87.601
25.890,87.601
25.801,87.652
25.731,87.753
25.628,87.753
25.526,87.753
25.425,87.753
25.336,87.804
25.247,87.854
25.145,87.854
25.058,87.905
24.971,87.955
24.882,88.006
24.793,88.057
24.691,88.057
24.622,88.158
24.521,88.158
24.418,88.158
24.330,88.209
24.229,88.209
24.128,88.209
24.025,88.209
23.923,88.209
23.835,88.259
23.748,88.310
23.659,88.360
23.570,88.411
23.469,88.411
23.368,88.411
23.282,88.462
23.247,88.563
23.145,88.563
23.058,88.613
22.955,88.613
22.866,88.664
22.765,88.664
22.665,88.664
22.579,88.715
22.490,88.765
22.421,88.866
22.334,88.917
22.232,88.917
22.131,88.917
22.044,88.968
22.006,89.069
21.917,89.119
21.816,89.119
21.714,89.119
21.628,89.170
21.527,89.170
21.440,89.221
21.339,89.221
21.301,89.322
21.238,89.423
21.136,89.423
21.036,89.423
20.934,89.423
20.832,89.423
20.732,89.423
20.645,89.474
20.558,89.524
20.493,89.626
20.405,89.676
20.305,89.676
20.281,89.777
20.191,89.828
20.091,89.828
19.989,89.828
19.901,89.879
19.815,89.929
19.727,89.980
19.640,90.030
19.539,90.030
19.451,90.081
19.416,90.182
19.315,90.182
19.332,90.283
19.245,90.334
19.159,90.385
19.072,90.435
19.066,90.536
18.965,90.536
18.878,90.587
18.777,90.587
18.689,90.638
18.603,90.688
18.501,90.688
18.400,90.688
18.299,90.688
18.267,90.789
18.179,90.840
18.078,90.840
17.991,90.891
17.890,90.891
17.789,90.891
17.688,90.891
17.600,90.941
17.499,90.941
17.398,90.941
17.310,90.992
17.245,91.093
17.157,91.144
17.057,91.144
16.970,91.194
16.882,91.245
16.781,91.245
16.681,91.245
16.579,91.245
16.508,91.346
16.408,91.346
16.320,91.397
16.234,91.447
16.134,91.447
16.034,91.447
15.972,91.549
15.886,91.599
15.799,91.650
15.711,91.700
15.611,91.700
15.525,91.751
15.438,91.802
15.351,91.852
15.315,91.953
15.229,92.004
15.129,92.004
15.042,92.055
14.955,92.105
14.934,92.206
14.834,92.206
14.747,92.257
14.646,92.257
14.546,92.257
14.454,92.308
14.354,92.308
14.289,92.409
14.188,92.409
14.087,92.409
13.987,92.409
13.916,92.510
13.874,92.611
13.802,92.713
13.716,92.763
13.630,92.814
13.542,92.864
13.464,92.966
13.363,92.966
13.263,92.966
13.176,93.016
13.075,93.016
12.975,93.016
12.888,93.067
12.802,93.117
12.701,93.117
12.601,93.117
12.514,93.168
12.469,93.269
12.382,93.320
12.327,93.421
12.304,93.522
12.292,93.623
12.191,93.623
12.197,93.725
12.196,93.826
12.183,93.927
12.180,94.028
12.166,94.130
12.153,94.231
12.150,94.332
12.135,94.433
12.109,94.534
12.109,94.636
12.022,94.686
11.922,94.686
11.828,94.737
11.763,94.838
11.711,94.939
11.611,94.939
11.525,94.990
11.524,95.091
11.438,95.142
11.429,95.243
11.415,95.344
11.315,95.344
11.229,95.395
11.129,95.395
11.042,95.445
10.942,95.445
10.855,95.496
10.804,95.597
10.703,95.597
10.603,95.597
10.568,95.698
10.468,95.698
10.452,95.800
10.365,95.850
10.278,95.901
10.192,95.951
10.092,95.951
10.092,96.053
10.005,96.103
9.919,96.154
9.818,96.154
9.757,96.255
9.671,96.306
9.584,96.356
9.498,96.407
9.407,96.457
9.413,96.559
9.313,96.559
9.243,96.660
9.228,96.761
9.211,96.862
9.111,96.862
9.025,96.913
8.938,96.964
8.852,97.014
8.751,97.014
8.748,97.115
8.648,97.115
8.548,97.115
8.472,97.217
8.385,97.267
8.339,97.368
8.248,97.419
8.162,97.470
8.104,97.571
8.004,97.571
7.912,97.621
7.897,97.723
7.797,97.723
7.739,97.824
7.638,97.824
7.552,97.874
7.452,97.874
7.407,97.976
7.307,97.976
7.252,98.077
7.165,98.128
7.079,98.178
6.987,98.229
6.970,98.330
6.931,98.431
6.844,98.482
6.802,98.583
6.702,98.583
6.602,98.583
6.515,98.634
6.415,98.634
6.315,98.634
6.215,98.634
6.129,98.684
6.042,98.735
5.949,98.785


==> data/spaam_0.7_fast.csv <==
prec,rec
100.000,0.051
75.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
97.222,1.771
95.122,1.974
96.078,2.480
96.875,3.138
96.341,3.998
96.939,4.808
96.610,5.769
97.059,6.680
96.815,7.692
96.629,8.704
95.833,9.312
95.238,10.121
94.009,10.324
94.118,11.336
94.208,12.348
94.286,13.360
94.649,14.322
94.688,15.334
94.721,16.346
94.490,17.358
94.531,18.370
93.797,19.130
94.076,20.091
93.694,21.053
93.562,22.065
93.238,23.026
93.137,24.038
92.857,25.000
92.224,25.810
92.174,26.822
91.457,27.632
91.438,28.644
91.420,29.656
90.606,30.263
90.749,31.275
90.883,32.287
91.010,33.300
90.763,34.312
90.532,35.324
90.542,36.336
90.552,37.348
90.453,38.360
90.255,39.372
89.729,40.233
89.857,41.245
89.270,42.105
89.028,43.117
88.493,43.978
88.458,44.990
88.155,45.951
87.595,46.812
87.581,47.824
86.968,48.634
86.649,49.595
86.183,50.506
85.654,51.366
85.314,52.328
84.677,53.138
84.306,54.099
83.873,55.010
83.157,55.719
82.705,56.630
81.812,57.136
81.135,57.895
80.569,58.755
79.728,59.312
78.933,59.919
78.264,60.678
77.636,61.488
76.754,61.994
75.921,62.551
75.015,63.057
74.054,63.411
73.248,64.018
72.345,64.474
71.421,64.879
70.704,65.587
69.856,66.144
68.937,66.599
68.070,67.105
67.203,67.611
66.338,68.117
65.344,68.320
64.502,68.877
63.619,69.383
62.744,69.889
61.833,70.344
60.854,70.648
59.983,71.154
59.098,71.660
58.327,72.318
57.411,72.723
56.438,72.976
55.662,73.634
54.665,73.836
53.790,74.342
52.846,74.696
51.941,75.152
50.991,75.506
50.117,76.012
49.135,76.215
48.217,76.619
47.280,76.974
46.438,77.530
45.460,77.783
44.521,78.138
43.624,78.593
42.681,78.947
41.784,79.403
40.891,79.858
39.929,80.162
38.930,80.263
38.063,80.769
37.170,81.225
36.511,81.984
35.749,82.642
34.833,83.047
33.916,83.451
32.975,83.806
32.036,84.160
31.080,84.464
30.248,85.020
29.291,85.324
28.428,85.830
27.776,86.589
26.883,87.045
25.992,87.500
25.076,87.905
24.121,88.209
23.185,88.563
22.249,88.917
21.295,89.221
20.403,89.676
19.481,90.081
18.650,90.638
17.682,90.891
16.747,91.245
15.832,91.650
14.941,92.105
13.988,92.409
13.193,93.016
12.302,93.472
12.107,94.484
11.429,95.243
10.538,95.698
9.743,96.306
8.963,96.964
8.117,97.520
7.255,98.026
6.460,98.634


==> data/spaam_0.7_meta.csv <==
auc,f1,eer
70.924,68.746,67.460

